Towards Energy Efficient Mobile Eye Tracking for AR Glasses through Optical Sensor Technology

After the introduction of smartphones and smartwatches, AR glasses are considered the next breakthrough in the field of wearables. While the transition from smartphones to smartwatches was based mainly on established display technologies, the display technology of AR glasses presents a technological challenge. Many display technologies, such as retina projectors, are based on continuous adaptive control of the display based on the user's pupil position. Furthermore, head-mounted systems require an adaptation and extension of established interaction concepts to provide the user with an immersive experience. Eye-tracking is a crucial technology to help AR glasses achieve a breakthrough through optimized display technology and gaze-based interaction concepts. Available eye-tracking technologies, such as VOG, do not meet the requirements of AR glasses, especially regarding power consumption, robustness, and integrability. To further overcome these limitations and push mobile eye-tracking for AR glasses forward, novel laser-based eye-tracking sensor technologies are researched in this thesis. The thesis contributes to a significant scientific advancement towards energy-efficient mobile eye-tracking for AR glasses.

==> tail/D1/Data/gaussMixture.csv <==
0 8.29606432476662e-50 1.10418967243195e-87 0.002215924205969 0
0.005005005005005 1.75539583519836e-49 3.00074393146918e-87 0.00224941921267352 0
0.01001001001001 3.705016151409e-49 8.13441417214053e-87 0.00228336331710206 0
0.015015015015015 7.80040651830541e-49 2.19955950221661e-86 0.00231776158279836 0
0.02002002002002 1.638160525493e-48 5.93276625324835e-86 0.00235261911526455 0
0.025025025025025 3.43168776010429e-48 1.59621302268154e-85 0.00238794106207782 0
0.03003003003003 7.17085868279325e-48 4.28387263895633e-85 0.00242373261300351 0
0.035035035035035 1.49467458893185e-47 1.14681757695449e-84 0.00245999900010467 0
0.04004004004004 3.1076652205541e-47 3.06241624382796e-84 0.0024967454978478 0
0.045045045045045 6.44516281457489e-47 8.15729536534311e-84 0.00253397742320497 0
0.0500500500500501 1.33335454974839e-46 2.1674058690317e-83 0.00257170013575195 0
0.0550550550550551 2.75149983219818e-46 5.74442272093915e-83 0.00260991903776256 0
0.0600600600600601 5.66376757984563e-46 1.51867424064268e-82 0.00264863957429895 0
0.0650650650650651 1.16292965372615e-45 4.00493019651667e-82 0.00268786723329787 0
0.0700700700700701 2.38184532564003e-45 1.05350685161086e-81 0.00272760754565278 0
0.0750750750750751 4.86615294885675e-45 2.76434260274079e-81 0.0027678660852918 0
0.0800800800800801 9.91676550699666e-45 7.23533190979364e-81 0.00280864846925134 0
0.0850850850850851 2.01588810300615e-44 1.88902253624397e-80 0.00284996035774541 0
0.0900900900900901 4.08766116230509e-44 4.9195786582744e-80 0.00289180745423046 0
0.0950950950950951 8.26790436897066e-44 1.2779997461781e-79 0.00293419550546579 0
0.1001001001001 1.66812307412295e-43 3.31165979353057e-79 0.00297713030156932 0
0.105105105105105 3.35716605964812e-43 8.55998004490406e-79 0.00302061767606873 0
0.11011011011011 6.73953056063367e-43 2.20704850645403e-78 0.0030646635059479 0
0.115115115115115 1.34957976866612e-42 5.67627062801546e-78 0.00310927371168849 0
0.12012012012012 2.69574966844372e-42 1.45621800756608e-77 0.00315445425730669 0
0.125125125125125 5.3712164106504e-42 3.72650570417017e-77 0.00320021115038498 0
0.13013013013013 1.06752444888448e-41 9.51238178272142e-77 0.00324655044209887 0
0.135135135135135 2.11638706562332e-41 2.4220820088535e-76 0.00329347822723854 0
0.14014014014014 4.18527940333326e-41 6.15177586705199e-76 0.00334100064422528 9.88131291682493e-324
0.145145145145145 8.25592811310554e-41 1.55856261049191e-75 0.00338912387512265 2.96439387504748e-323
0.15015015015015 1.62449896284674e-40 3.93876519708078e-75 0.0034378541456423 2.27270197086973e-322
0.155155155155155 3.18849002831467e-40 9.92905735331883e-75 0.0034871977251444 1.57606941023358e-321
0.16016016016016 6.24256074226221e-40 2.49670962707784e-74 0.00353716092663255 1.07953343616312e-320
0.165165165165165 1.21913719001159e-39 6.26239044688043e-74 0.00358775010674307 7.36454251690962e-320
0.17017017017017 2.37495000421824e-39 1.56683886708357e-73 0.00363897166572871 5.0136793608678e-319
0.175175175175175 4.6149654342874e-39 3.9103949185084e-73 0.00369083204743656 3.40473482255995e-318
0.18018018018018 8.94529201652323e-39 9.73484391653412e-73 0.0037433377392802 2.30633005498827e-317
0.185185185185185 1.72954824759421e-38 2.41740521413629e-72 0.00379649527220588 1.55837187998641e-316
0.19019019019019 3.33566885331865e-38 5.98800294716367e-72 0.00385031122065283 1.0503471948863e-315
0.195195195195195 6.4171954508305e-38 1.4795397765207e-71 0.00390479220250743 7.06165884344122e-315
0.2002002002002 1.23145825177977e-37 3.64656008941967e-71 0.00395994487905128 4.73579258005908e-314
0.205205205205205 2.35725306191601e-37 8.96503919283283e-71 0.00401577595490312 3.16804033212233e-313
0.21021021021021 4.50095647136746e-37 2.19853356148152e-70 0.00407229217795432 2.11397973711464e-312
0.215215215215215 8.57265816068882e-37 5.37806560731188e-70 0.00412950033929817 1.40709372903564e-311
0.22022022022022 1.62868947119322e-36 1.31229411484142e-69 0.00418740727315261 9.34237560620528e-311
0.225225225225225 3.08654888972441e-36 3.19409887278717e-69 0.00424601985677647 6.18733612237837e-310
0.23023023023023 5.83472136143233e-36 7.75492530240603e-69 0.0043053450103791 4.08754158378303e-309
0.235235235235235 1.10021907621667e-35 1.87810111875416e-68 0.00436538969702337 2.69359779260093e-308
0.24024024024024 2.0694279453828e-35 4.53703796024948e-68 0.00442616092252179 1.77057937166365e-307
0.245245245245245 3.88269733180031e-35 1.09329646402975e-67 0.00448766573532589 1.16094098056239e-306
0.25025025025025 7.26655983720618e-35 2.62794071264278e-67 0.00454991122640868 7.59306246366549e-306
0.255255255255255 1.3565514192443e-34 6.30093895164687e-67 0.00461290452914005 4.95377061213898e-305
0.26026026026026 2.52613034060493e-34 1.50697854624909e-66 0.00467665281915513 3.2237911690297e-304
0.265265265265265 4.69231694539028e-34 3.59518262715051e-66 0.00474116331421549 2.09271457599977e-303
0.27027027027027 8.69422774297988e-34 8.55553027307596e-66 0.00480644327406314 1.35508078248796e-302
0.275275275275275 1.60689231749178e-33 2.03088343517877e-65 0.00487250000026714 8.7525069099844e-302
0.28028028028028 2.96247453323937e-33 4.80878268634032e-65 0.00493934083606292 5.63912637541171e-301
0.285285285285285 5.44796822538032e-33 1.13578830990079e-64 0.00500697316618405 3.62412594360713e-300
0.29029029029029 9.99370660532642e-33 2.67591138017529e-64 0.00507540441668653 2.32330819803588e-299
0.295295295295295 1.82865051958048e-32 6.28866047420022e-64 0.0051446420547654 1.48567035377795e-298
0.3003003003003 3.337697098575e-32 1.47420085244845e-63 0.00521469358856374 9.4765482587653e-298
0.305305305305305 6.07680384354458e-32 3.44720616133575e-63 0.0052855665669738 6.02962064142768e-297
0.31031031031031 1.10360993979518e-31 8.04062755137246e-63 0.00535726857943034 3.8268539552405e-296
0.315315315315315 1.99925448065715e-31 1.87078863597166e-62 0.00542980725569605 2.42273479737026e-295
0.32032032032032 3.61270617784313e-31 4.34181774875898e-62 0.00550319026563893 1.52996661634976e-294
0.325325325325325 6.51192356855766e-31 1.00514923211647e-61 0.00557742531900164 9.63762716287157e-294
0.33033033033033 1.17084130846292e-30 2.32114135775024e-61 0.00565252016516269 6.05578401273762e-293
0.335335335335335 2.09990122687559e-30 5.3466865406152e-61 0.00572848259288935 3.79561996099975e-292
0.34034034034034 3.75674560724706e-30 1.22851353683997e-60 0.0058053204300824 2.37305145838913e-291
0.345345345345345 6.70404307844738e-30 2.81570568758616e-60 0.00588304154351235 1.47993853534578e-290
0.35035035035035 1.19336664332133e-29 6.4373431299987e-60 0.00596165383854732 9.20645194654765e-290
0.355355355355355 2.11896157601579e-29 1.46804087834471e-59 0.0060411652588724 5.71285224435101e-289
0.36036036036036 3.75305006415122e-29 3.33950215377793e-59 0.00612158378620038 3.53611012554329e-288
0.365365365365365 6.63067471578955e-29 7.57769979629443e-59 0.00620291743997386 2.18328615625667e-287
0.37037037037037 1.16853890805352e-28 1.71516202722223e-58 0.00628517427705863 1.34464496268769e-286
0.375375375375375 2.05419052067624e-28 3.87244269077725e-58 0.00636836239142824 8.26069688363014e-286
0.38038038038038 3.6020551114679e-28 8.72121382344513e-58 0.00645248991383972 5.06218290516544e-285
0.385385385385385 6.30045733180295e-28 1.95920986460666e-57 0.00653756501150034 3.09436163793827e-284
0.39039039039039 1.09927382074663e-27 4.390329058411e-57 0.00662359588772542 1.8867588370773e-283
0.395395395395395 1.91316217111809e-27 9.81353045484048e-57 0.00671059078158701 1.14755578413964e-282
0.4004004004004 3.32131275783982e-27 2.18809193841429e-56 0.00679855796755347 6.96214892550453e-282
0.405405405405405 5.75148314584965e-27 4.86651365844745e-56 0.00688750575511986 4.21332442112177e-281
0.41041041041041 9.93486610331536e-27 1.07964857584448e-55 0.00697744248842903 2.54342292413776e-280
0.415415415415415 1.71181281861842e-26 2.38923558739135e-55 0.0070683765458834 1.53152591915908e-279
0.42042042042042 2.94213515360756e-26 5.27409104509186e-55 0.00716031633974735 9.19903370154502e-279
0.425425425425425 5.04406939855131e-26 1.16131051785935e-54 0.00725327031574014 5.51152977369243e-278
0.43043043043043 8.6260421558941e-26 2.55071058999335e-54 0.00734724695261932 3.29392870430315e-277
0.435435435435435 1.47147940611345e-25 5.58838219362167e-54 0.00744225476175459 1.96366916628299e-276
0.44044044044044 2.50385335456556e-25 1.22130210083865e-53 0.00753830228669197 1.16770875379613e-275
0.445445445445445 4.24987033545798e-25 2.66239321110032e-53 0.00763539810270828 6.92648407554933e-275
0.45045045045045 7.19539365952343e-25 5.78939763391245e-53 0.00773355081635594 4.09829516127854e-274
0.455455455455455 1.21519375093839e-24 1.25576001500022e-52 0.00783276906499784 2.41883205620154e-273
0.46046046046046 2.0471449056623e-24 2.71701484116557e-52 0.00793306151633244 1.42403376503087e-272
0.465465465465465 3.44004189307732e-24 5.86393921705412e-52 0.00803443686790892 8.36270827883798e-272
0.47047047047047 5.7662167992159e-24 1.26240584972389e-51 0.00813690384663229 4.89875474063425e-271
0.475475475475475 9.64118223077723e-24 2.71094449473744e-51 0.0082404712082586 2.86244094347292e-270
0.48048048048048 1.60798393446252e-23 5.80703364364963e-51 0.00834514773687991 1.66839724051423e-269
0.485485485485485 2.67513194866584e-23 1.24079532271472e-50 0.00845094224439928 9.70006131529546e-269
0.49049049049049 4.4393644497939e-23 2.644588117667e-50 0.00855786356999546 5.62550590906485e-268
0.495495495495495 7.34866552322557e-23 5.62248138106036e-50 0.00866592057957743 3.25432393200738e-267
0.500500500500501 1.2134119026132e-22 1.1923674136787e-49 0.00877512216522861 1.87789827841128e-266
0.505505505505506 1.99857343145563e-22 2.5223436782041e-49 0.00888547724464076 1.0809246894223e-265
0.510510510510511 3.28355320500123e-22 5.32243677596838e-49 0.00899699476053755 6.20627333334058e-265
0.515515515515516 5.38121191188705e-22 1.12028585151667e-48 0.00910968368008765 3.55449943590355e-264
0.520520520520521 8.7968709527601e-22 2.35211894597497e-48 0.00922355299430743 2.03066409390469e-263
0.525525525525526 1.43445997976412e-21 4.92608382907721e-48 0.00933861171745313 1.15720371404118e-262
0.530530530530531 2.33324713160692e-21 1.02909722047806e-47 0.00945486888640248 6.57799648438992e-262
0.535535535535536 3.78569075040035e-21 2.14448543705257e-47 0.00957233356002583 3.72983435010015e-261
0.540540540540541 6.1269116292194e-21 4.45760812704673e-47 0.00969101481854654 2.10958748617118e-260
0.545545545545546 9.89122743254228e-21 9.24257026292177e-47 0.00981092176289086 1.19019364212726e-259
0.550550550550551 1.59283521404898e-20 1.91159428794496e-46 0.00993206351402702 6.69807182736229e-259
0.555555555555556 2.55860708422274e-20 3.94376271251337e-46 0.0100544492122937 3.76005384271087e-258
0.560560560560561 4.09966562731049e-20 8.11592299925889e-46 0.0101780880167177 2.10547658737184e-257
0.565565565565566 6.55247487598699e-20 1.66600825301943e-45 0.0103029891043209 1.17603123905076e-256
0.570570570570571 1.04465859356496e-19 3.41136718902433e-45 0.0104291616694162 6.55238471857203e-256
0.575575575575576 1.66132839145866e-19 6.96773903722217e-45 0.0105566149228931 3.64159805596711e-255
0.580580580580581 2.63541298829584e-19 1.41960452293091e-44 0.0106853580914918 2.01881590373871e-254
0.585585585585586 4.17017198075499e-19 2.88506074134199e-44 0.0108154004170672 1.11638377288933e-253
0.590590590590591 6.58220401324351e-19 5.84863658977807e-44 0.0109467511558411 6.15803853340855e-253
0.595595595595596 1.03633651600447e-18 1.18267768301617e-43 0.0110794195776443 3.38831187710972e-252
0.600600600600601 1.62758002890235e-18 2.38555951456674e-43 0.0112134149651472 1.85967238956801e-251
0.605605605605606 2.54974055942036e-18 4.79983378972534e-43 0.01134874661308 1.01812616193395e-250
0.610610610610611 3.98438890181155e-18 9.63328104622701e-43 0.0114854238274411 5.5600518355389e-250
0.615615615615616 6.21068553305526e-18 1.9285653156839e-42 0.0116234559246955 3.02878309545518e-249
0.620620620620621 9.65671574004058e-18 3.85129301610074e-42 0.0117628522309616 1.64577171473596e-248
0.625625625625626 1.49772280963119e-17 7.67168674848082e-42 0.011903622081187 8.92037484522315e-248
0.630630630630631 2.31710401354731e-17 1.52435896635732e-41 0.0120457748183136 4.82290495952802e-247
0.635635635635636 3.57578751803434e-17 3.02131305325964e-41 0.0121893197924315 2.60103617428934e-246
0.640640640640641 5.50439976588059e-17 5.97332704543616e-41 0.0123342663599219 1.39925275218862e-245
0.645645645645646 8.45201619266295e-17 1.17800992346398e-40 0.012480623882589 7.50858387429817e-245
0.650650650650651 1.29456172399607e-16 2.31736099862678e-40 0.012628401726781 4.0191294285523e-244
0.655655655655656 1.97786794975289e-16 4.54726775226242e-40 0.0127776092624996 2.14594228165928e-243
0.660660660660661 3.01428222751754e-16 8.90060339846451e-40 0.0129282558624993 1.14292088964628e-242
0.665665665665666 4.58229053697408e-16 1.73780267539303e-39 0.0130803509013751 6.07192492833031e-242
0.670670670670671 6.94853772748326e-16 3.38449254868732e-39 0.013233903754639 3.21772337422227e-241
0.675675675675676 1.05103289080469e-15 6.57504534270643e-39 0.0133889237977866 1.7009169393977e-240
0.680680680680681 1.58581047815165e-15 1.27413671711504e-38 0.0135454204053513 8.96870204604076e-240
0.685685685685686 2.38670283126568e-15 2.46289217570613e-38 0.0137034029499485 4.71724220412975e-239
0.690690690690691 3.58308823158638e-15 4.74883255017761e-38 0.0138628808013086 2.47490676953192e-238
0.695695695695696 5.36572914022061e-15 9.13356664791936e-38 0.0140238633252991 1.29521421091545e-237
0.700700700700701 8.01515782279581e-15 1.75229022117735e-37 0.0141863598829357 6.76139716330517e-237
0.705705705705706 1.19428368562032e-14 3.35338765775065e-37 0.0143503798293824 3.52081643160568e-236
0.710710710710711 1.77506806288681e-14 6.40137950203058e-37 0.0145159325129411 1.82878397209324e-235
0.715715715715716 2.6316892701883e-14 1.2189207696009e-36 0.0146830272740302 9.47531202362207e-235
0.720720720720721 3.89194145228545e-14 2.31520509015855e-36 0.0148516734441522 4.8970746322208e-234
0.725725725725726 5.74129782489528e-14 4.38647389467044e-36 0.0150218803448508 2.52459672427053e-233
0.730730730730731 8.44823416281792e-14 8.28998450125009e-36 0.0151936572866572 1.29825317989888e-232
0.735735735735736 1.24003487256306e-13 1.56280206784368e-35 0.0153670135680255 6.65945770058204e-232
0.740740740740741 1.81557395300818e-13 2.93877492001749e-35 0.0155419584742579 3.40745730971143e-231
0.745745745745746 2.65158819883896e-13 5.5124004761791e-35 0.0157185012764184 1.73913810743494e-230
0.750750750750751 3.86287184754019e-13 1.03140038061501e-34 0.0158966512302373 8.85420979708779e-230
0.755755755755756 5.61340804250169e-13 1.92497858385225e-34 0.0160764175750035 4.49653143776668e-229
0.760760760760761 8.13682571189229e-13 3.58374092389574e-34 0.0162578095324477 2.27781028278506e-228
0.765765765765766 1.17650967742307e-12 6.65517376110688e-34 0.0164408363056147 1.15098470698173e-227
0.770770770770771 1.6968680913217e-12 1.23280469890108e-33 0.0166255070777247 5.80141116427136e-227
0.775775775775776 2.44125278293947e-12 2.27793460471519e-33 0.0168118310110254 2.91682133913106e-226
0.780780780780781 3.50339825033753e-12 4.19855950089681e-33 0.0169998172456328 1.46284428659268e-225
0.785785785785786 5.01508565761743e-12 7.71918521344414e-33 0.0171894748983626 7.3181020293183e-225
0.790790790790791 7.16109261703187e-12 1.41564610947247e-32 0.0173808130615506 3.65183300585212e-224
0.795795795795796 1.01998154795686e-11 2.5897034005993e-32 0.0175738408018641 1.8177554188018e-223
0.800800800800801 1.44916363967909e-11 4.72560528395077e-32 0.0177685671591021 9.02551672788907e-223
0.805805805805806 2.05378336307484e-11 8.60155456941179e-32 0.0179650011449864 4.47013657298233e-222
0.810810810810811 2.90338028316525e-11 1.56173931541312e-31 0.0181631517419426 2.20841962417647e-221
0.815815815815816 4.09416464847456e-11 2.82847423466467e-31 0.0183630279018709 1.08831469263958e-220
0.820820820820821 5.75888987623565e-11 5.10984821211107e-31 0.018564638544908 5.34982377057241e-220
0.825825825825826 8.08024134620314e-11 9.20822370068093e-31 0.0187679925581784 2.6232310781475e-219
0.830830830830831 1.13089421050911e-10 1.65522033084914e-30 0.0189730987945369 1.28305629204354e-218
0.835835835835836 1.57881672280646e-10 2.96789035125161e-30 0.0191799660713012 6.25989374660466e-218
0.840840840840841 2.19863705883845e-10 5.30825748447033e-30 0.0193886031689755 3.04649382157202e-217
0.845845845845846 3.05412957844317e-10 9.47039729769563e-30 0.0195990188299638 1.47892357095995e-216
0.850850850850851 4.23188115963805e-10 1.68537483769813e-29 0.0198112217572758 7.16148767543364e-216
0.855855855855856 5.84913380690116e-10 2.99182992490392e-29 0.0200252206132216 3.45917756846416e-215
0.860860860860861 8.06420833241314e-10 5.2977247092966e-29 0.0202410240180993 1.66668893533935e-214
0.865865865865866 1.10903182851195e-09 9.357373421739e-29 0.0204586405488719 8.01029181221812e-214
0.870870870870871 1.52138234019339e-09 1.64865818984158e-28 0.020678078737837 3.84020325975233e-213
0.875875875875876 2.08182787978847e-09 2.89747285943396e-28 0.0208993470712868 1.83642068265188e-212
0.880880880880881 2.84160271399212e-09 5.07949126703372e-28 0.0211224539881598 8.75996211293534e-212
0.885885885885886 3.86895774465077e-09 8.88245770928945e-28 0.021347407878684 4.16815988325852e-211
0.890890890890891 5.25456420797448e-09 1.54938079304203e-27 0.0215742170830116 1.97832937668947e-210
0.895895895895896 7.11854949515331e-09 2.69584722246232e-27 0.0218028898898461 9.36623218701468e-210
0.900900900900901 9.61963079249215e-09 4.67890765751425e-27 0.02203343453506 4.42326876265906e-209
0.905905905905906 1.2966936609796e-08 8.10038686473047e-27 0.0222658592003059 2.08369344820156e-208
0.910910910910911 1.74352613095726e-08 1.39887573356932e-26 0.0225001720116186 9.79121107510611e-208
0.915915915915916 2.33846903064252e-08 2.4097090088075e-26 0.0227363810380104 4.58934903991064e-207
0.920920920920921 3.12857718431909e-08 4.14058929664705e-26 0.0229744942900578 2.14574373860129e-206
0.925925925925926 4.17517048690364e-08 7.09695085879385e-26 0.0232145197184813 1.0007295129411e-205
0.930930930930931 5.55793730043728e-08 1.21337077399925e-25 0.023456465212718 4.65551415052623e-205
0.935935935935936 7.38014953374687e-08 2.06931855082824e-25 0.0237003385994864 2.16038266183253e-204
0.940940940940941 9.77527015721072e-08 3.52024800626536e-25 0.0239461476413447 1.00001336523115e-203
0.945945945945946 1.29152990066519e-07 5.97353290536601e-25 0.0241939000352417 4.61735232739348e-203
0.950950950950951 1.70212813585493e-07 1.01111685170073e-24 0.0244436034110612 2.12663185060778e-202
0.955955955955956 2.23764983183149e-07 1.70719655565056e-24 0.0246952653301597 9.77020558892183e-202
0.960960960960961 2.93429712870922e-07 2.87526443339832e-24 0.0249488932838976 4.47741324748463e-201
0.965965965965966 3.83820477405827e-07 4.83041170024314e-24 0.0252044946921639 2.04674032628078e-200
0.970970970970971 5.00799957078514e-07 8.09473418772796e-24 0.0254620769018954 9.33276653898678e-200
0.975975975975976 6.51797234894212e-07 1.35311006847234e-23 0.0257216471855887 4.24492622357937e-199
0.980980980980981 8.46199634772285e-07 2.25619040644471e-23 0.0259832127398076 1.92593657291933e-198
0.985985985985986 1.09583518955827e-06 3.75258432282033e-23 0.0262467806836841 8.71617423467331e-198
0.990990990990991 1.41556475307739e-06 6.22583003956646e-23 0.0265123580574138 3.93479322513389e-197
0.995995995995996 1.82400627203948e-06 1.03032953752929e-22 0.0267799518207466 1.77186249629419e-196
1.001001001001 2.34441776393186e-06 1.70085436620725e-22 0.0270495688514716 7.95884791351657e-196
1.00600600600601 3.00577015929615e-06 2.80072325285597e-22 0.0273212159438973 3.56600940964475e-195
1.01101101101101 3.84404641325915e-06 4.60029152345534e-22 0.0275948998073269 1.59377442275578e-194
1.01601601601602 4.90380922135597e-06 7.5372444402795e-22 0.0278706270645291 7.10531457064053e-194
1.02102102102102 6.24008633286407e-06 1.23183328593159e-21 0.0281484042502043 3.15974369721838e-193
1.02602602602603 7.92062987736008e-06 2.00818333770094e-21 0.0284282378094465 1.40162711820128e-192
1.03103103103103 1.00286143318989e-05 3.26562921391874e-21 0.0287101340962016 6.20190651833505e-192
1.03603603603604 1.26658467665925e-05 5.29715248487819e-21 0.0289940993717208 2.73734810249296e-191
1.04104104104104 1.59565728049928e-05 8.57097377218862e-21 0.0292801398030117 1.20516616850503e-190
1.04604604604605 2.0051972287054e-05 1.38334322204758e-20 0.0295682614612847 5.29268348752526e-190
1.05105105105105 2.51354498603256e-05 2.22711075902535e-20 0.0298584703203966 2.31855287071476e-189
1.05605605605606 3.14288375462721e-05 3.5765621359595e-20 0.0301507722552917 1.01314165902928e-188
1.06106106106106 3.91996385866536e-05 5.72930341026389e-20 0.0304451730404385 4.41606474452934e-188
1.06606606606607 4.87694543729157e-05 9.15482314032852e-20 0.0307416783482655 1.92005106751375e-187
1.07107107107107 6.05237487455781e-05 1.45918442144781e-19 0.0310402937475934 8.32726176094472e-187
1.07607607607608 7.49231161029061e-05 2.31997069537164e-19 0.0313410247020653 3.60249795083539e-186
1.08108108108108 9.25162311908089e-05 3.6793144235852e-19 0.031643876568575 1.55459532510759e-185
1.08608608608609 0.000113954668695432 5.82054157751399e-19 0.0319488545956937 6.6918016763771e-185
1.09109109109109 0.000140009789282899 9.18484808940136e-19 0.0322559639220943 2.87329921652774e-184
1.0960960960961 0.00017159189490106 1.44574816181103e-18 0.0325652095749753 1.23063917687888e-183
1.1011011011011 0.000209771859266744 2.26999765661699e-18 0.032876596468483 5.25766254006255e-183
1.10610610610611 0.000255805438718391 3.55525092414483e-18 0.0331901294021328 2.24061256951211e-182
1.11111111111111 0.000311160463151881 5.55427266842256e-18 0.0335058130592301 9.524735347122e-182
1.11611611611612 0.000377547095643451 8.65558097024857e-18 0.0338236520052905 4.0387889152451e-181
1.12112112112112 0.000456951331610787 1.34548028870324e-17 0.0341436506864596 1.70828954545316e-180
1.12612612612613 0.000551671882948929 2.08627015388485e-17 0.0344658134279335 7.20748752794933e-180
1.13113113113113 0.000664360558465921 3.2268281691189e-17 0.0347901444323787 3.03332123262524e-179
1.13613613613614 0.000798066208114918 4.9784393767656e-17 0.0351166477783531 1.27340045204648e-178
1.14114114114114 0.000956282244005447 7.6616568263878e-17 0.0354453274187276 5.3324118315913e-178
1.14614614614615 0.00114299768509785 1.1761541822124e-16 0.0357761871791082 2.2273807198423e-177
1.15115115115115 0.00136275159409822 1.80101739678121e-16 0.0361092307562604 9.28062699368847e-177
1.15615615615616 0.00162069068381889 2.75095602192991e-16 0.036444461716534 3.8572009827637e-176
1.16116116116116 0.00192262976583406 4.1914228475167e-16 0.0367818834942899 1.5991135698566e-175
1.16616616616617 0.00227511459662205 6.37017545371161e-16 0.0371214993903296 6.61299870459606e-175
1.17117117117117 0.0026854865458809 9.65724837531267e-16 0.0374633125703258 2.72790759941411e-174
1.17617617617618 0.00316194836908543 1.46038544934976e-15 0.0378073260632566 1.12246540003293e-173
1.18118118118118 0.0037136302128445 2.20289441682344e-15 0.0381535427598413 4.60710763724926e-173
1.18618618618619 0.00435065481896523 3.31460633702214e-15 0.0385019654109807 1.886235195484e-172
1.19119119119119 0.00508420072365124 4.97487667784151e-15 0.038852596626199 7.70327529028359e-172
1.1961961961962 0.00592656207487253 7.44808752805481e-15 0.0392054388720906 3.13810218860131e-171
1.2012012012012 0.0068912035171844 1.11229327898746e-14 0.03956049447077 1.27517806670951e-170
1.20620620620621 0.00799280842330821 1.65693679916615e-14 0.0399177655983261 5.16876367176113e-170
1.21121121121121 0.00924731859039421 2.46209418700366e-14 0.0402772542832806 2.08984754890174e-169
1.21621621621622 0.0106719633714142 3.64934961173309e-14 0.0406389624050512 8.42858412353181e-169
1.22122122122122 0.012285276084437 5.39558288977139e-14 0.0410028916924197 3.39083560222657e-168
1.22622622622623 0.0141070954409011 7.9574396831142e-14 0.0413690437220054 1.36072678012695e-167
1.23123123123123 0.0161585496649885 1.17063210612412e-13 0.0417374199167434 5.44687261823726e-167
1.23623623623624 0.0184620209465603 1.71782767741376e-13 0.0421080215443692 2.17488147813548e-166
1.24124124124124 0.0210410878865422 2.51449542359247e-13 0.0424808497159093 8.66235662817052e-166
1.24624624624625 0.0239204436626386 3.67142103964113e-13 0.0428559053841777 3.44150665391294e-165
1.25125125125125 0.02712578777085 5.34723935135574e-13 0.0432331893422792 1.36387087913302e-164
1.25625625625626 0.030683689389827 7.76849955587464e-13 0.0436127022221196 5.39150470652307e-164
1.26126126126126 0.0346214206750214 1.12578836330827e-12 0.0439944444929231 2.12597821416501e-163
1.26626626626627 0.0389667586210991 1.62737805150367e-12 0.044378416459757 8.36218401052146e-163
1.27127127127127 0.0437477545358942 2.34656312944741e-12 0.0447646182620637 3.28089792802584e-162
1.27627627627628 0.0489924706473333 3.37511146098831e-12 0.0451530498722021 1.28403779627433e-161
1.28128128128128 0.0547286839143141 4.84234898972321e-12 0.0455437110939952 5.01273775726718e-161
1.28628628628629 0.0609835577294321 6.9300463821668e-12 0.0459366015612884 1.95201994774202e-160
1.29129129129129 0.0677832828793481 9.89300630149148e-12 0.0463317207365152 7.58238106685708e-160
1.2962962962963 0.0751526898587463 1.40874542664484e-11 0.0467290679092728 2.93791381550597e-159
1.3013013013013 0.0831148354050677 2.00100807710368e-11 0.0471286421949066 1.13549332385705e-158
1.30630630630631 0.091690566919968 2.83515791273559e-11 0.0475304425331056 4.37766181087773e-158
1.31131131131131 0.100898069253911 4.0069853434165e-11 0.0479344676865062 1.68349534384349e-157
1.31631631631632 0.110752399134571 5.6489839861363e-11 0.0483407162393079 6.45793575705962e-157
1.32132132132132 0.121265013298105 7.94392293479604e-11 0.0487491865958987 2.47108457782818e-156
1.32632632632633 0.132443297113795 1.114324784732e-10 0.0491598769794917 9.43177841631991e-156
1.33133133133133 0.144290101155032 1.55919576697736e-10 0.0495727854307732 3.59096901001272e-155
1.33633633633634 0.156803293740691 2.17621396556268e-10 0.049987909806562 1.36377214028812e-154
1.34134134134134 0.169975337928461 3.0298046515115e-10 0.0504052477784809 5.16635280485988e-154
1.34634634634635 0.183792901764194 4.20765140319241e-10 0.0508247968316398 1.95226332410169e-153
1.35135135135135 0.198236510759171 5.82877062489019e-10 0.0512465542633319 7.35876306347293e-153
1.35635635635636 0.213280251562655 8.05427154295795e-10 0.0516705171817423 2.7668354606259e-152
1.36136136136136 0.228891535605803 1.11016532557283e-09 0.0520966825046695 1.03770506248233e-151
1.36636636636637 0.245030931103803 1.52637462991904e-09 0.0525250469582608 3.88218857255338e-151
1.37137137137137 0.261652071209537 2.09337343343107e-09 0.0529556070757606 1.44874318951333e-150
1.37637637637638 0.278701645311967 2.86381109143572e-09 0.0533883591962735 5.39284920773062e-150
1.38138138138138 0.296119479469251 3.90799603354126e-09 0.0538232994635408 2.00242950375619e-149
1.38638638638639 0.313838710769004 5.31956292861851e-09 0.0542604238247323 7.4166585139995e-149
1.39139139139139 0.331786059030511 7.22287129889865e-09 0.0546997280292524 2.74013159244634e-148
1.3963963963964 0.34988219772611 9.78263592913832e-09 0.0551412076275617 1.00982622657713e-147
1.4014014014014 0.36804222432679 1.32164249714458e-08 0.0555848579700142 3.712222174251e-147
1.40640640640641 0.386176228500773 1.78108311984226e-08 0.0560306742057094 1.36123580672098e-146
1.41141141141141 0.404189954748447 2.39423331465608e-08 0.0564786512813618 4.97903131219712e-146
1.41641641641642 0.421985554181178 3.21041252034104e-08 0.0569287839401856 1.81663818866929e-145
1.42142142142142 0.439462418286924 4.29405201074856e-08 0.0573810667207967 6.61156254390261e-145
1.42642642642643 0.456518085715642 5.729092700457e-08 0.0578354939561312 2.40022453504172e-144
1.43143143143143 0.473049211406463 7.62458986692114e-08 0.0582920597723819 8.69183993607213e-144
1.43643643643644 0.4889525858103 1.01218340986682e-07 0.0587507580879515 3.13966750607348e-143
1.44144144144144 0.504126190577936 1.34033707570447e-07 0.0592115826124242 1.13127368678504e-142
1.44644644644645 0.518470275923869 1.77043887127697e-07 0.0596745268455553 4.06596655551699e-142
1.45145145145145 0.531888443975083 2.33270559290047e-07 0.0601395840762791 1.45771293500528e-141
1.45645645645646 0.544288721801219 3.06585078591919e-07 0.0606067473817359 5.2130549410735e-141
1.46146146146146 0.555584607521416 4.01933482994539e-07 0.0610760096263176 1.85962204378893e-140
1.46646646646647 0.565696072909685 5.25617054363309e-07 0.0615473634607329 6.61712225090636e-140
1.47147147147147 0.574550506283245 6.85641029994032e-07 0.0620208013210924 2.3486901151774e-139
1.47647647647648 0.582083580156788 8.92146627946997e-07 0.0624963154280126 8.31561493872108e-139
1.48148148148148 0.588240029171779 1.15794456073011e-06 0.0629738977857413 2.93680499801917e-138
1.48648648648649 0.592974325146579 1.49917173250246e-06 0.0634535401813027 1.03458919754935e-137
1.49149149149149 0.596251237715584 1.9360969092689e-06 0.0639352341836635 3.63557289982221e-137
1.4964964964965 0.598046270900875 2.49410588762791e-06 0.0644189711429201 1.27435334860758e-136
1.5015015015015 0.598345968048955 3.20490213580649e-06 0.0649047421895075 4.45573096606179e-136
1.50650650650651 0.597148079822615 4.10796511185965e-06 0.0653925382334284 1.55403267388757e-135
1.51151151151151 0.594461592314304 5.25231554748864e-06 0.0658823499635065 5.40646529969049e-135
1.51651651651652 0.590306614789496 6.69864498737589e-06 0.0663741678466596 1.87619849462172e-134
1.52152152152152 0.58471412902168 8.52187585145241e-06 0.0668679821271968 6.49465723506343e-134
1.52652652652653 0.577725604589739 1.08142282881981e-05 0.0673637828261379 2.24256880617167e-133
1.53153153153153 0.569392486819696 1.3688881142304e-05 0.0678615597405554 7.72409145581985e-133
1.53653653653654 0.559775566214906 1.72843264800824e-05 0.0683613024429406 2.65375684170491e-132
1.54154154154154 0.548944240184697 2.17695302839611e-05 0.0688630002805922 9.0946697925765e-132
1.54654654654655 0.536975679609313 2.73500260921419e-05 0.0693666423750299 3.10902942969933e-131
1.55155155155155 0.523953914233429 3.42750834281979e-05 0.069872217621431 1.06016831331015e-130
1.55655655655656 0.509968852033371 4.28461086951095e-05 0.070379714688092 3.60609277283642e-130
1.56156156156156 0.495115248534217 5.34264525972819e-05 0.0708891220159142 1.22351996467557e-129
1.56656656656657 0.479491642550422 6.64528148328139e-05 0.0714004278179151 4.14092451854974e-129
1.57157157157157 0.463199274983999 8.24484534199856e-05 0.0719136200787638 1.39796293583909e-128
1.57657657657658 0.446341007142757 0.00010203842215394 0.0724286865543422 4.70767083704485e-128
1.58158158158158 0.429020254550537 0.000125967074804831 0.0729456147713325 1.58135221118137e-127
1.58658658658659 0.411339951432469 0.00015511808813896 0.073464392026829 5.29862543996052e-127
1.59159159159159 0.393401559997993 0.000190537266934125 0.0739850053879777 1.77096476054677e-126
1.5965965965966 0.375304137345907 0.000233458402023733 0.0745074416916408 5.90430396530923e-126
1.6016016016016 0.357143471316285 0.000285332456084616 0.0750316875440886 1.9635392412047e-125
1.60660660660661 0.339011294955037 0.000347860350316445 0.0755577293207181 6.51362199286445e-125
1.61161161161161 0.320994587481196 0.000423029617181637 0.0760855531657984 2.15534902231553e-124
1.61661661661662 0.303174967799004 0.000513155168731105 0.0766151449922435 7.11417839467589e-124
1.62162162162162 0.285628184720371 0.000620924405411202 0.0771464904814124 2.34230790920619e-123
1.62662662662663 0.268423706200919 0.000749446855263676 0.0776795750829374 7.69263820533947e-123
1.63163163163163 0.251624408084436 0.000902308486713151 0.0782143840145797 2.520105482536e-122
1.63663663663664 0.235286361132839 0.00108363077833081 0.0787509022621136 8.23520130826952e-122
1.64164164164164 0.219458713523987 0.00129813455478595 0.0792891145792388 2.6843664960956e-121
1.64664664664665 0.204183664555361 0.00155120850849202 0.0798290054875217 8.72813567511282e-121
1.65165165165165 0.189496524020011 0.00184898222025183 0.0803705592763646 2.83082652602404e-120
1.65665665665666 0.175425850638799 0.00219840336879177 0.0809137600030047 9.15834740055629e-120
1.66166166166166 0.161993662051011 0.00260731867806177 0.0814585914925421 2.95551426262541e-119
1.66666666666667 0.149215708189123 0.00308455799258222 0.0820050373379968 9.51395503669916e-119
1.67167167167167 0.137101799393104 0.00364002069544276 0.0825530809003956 3.05492968625638e-118
1.67667667667668 0.12565618035031 0.00428476349186327 0.0831027053088886 9.78483331842717e-118
1.68168168168168 0.114877940869301 0.00503108837521211 0.0836538934608957 3.1262070221585e-117
1.68668668668669 0.104761454596775 0.00589262937444523 0.0842066280222829 9.96309165528895e-117
1.69169169169169 0.0952968370497152 0.00688443645524695 0.0847608914275695 3.1672519049951e-116
1.6966966966967 0.0864704147408321 0.00802305471569159 0.0853166658801652 1.00434558663135e-115
1.7017017017017 0.0782651977036918 0.00932659678580737 0.0858739333526378 3.17684359664682e-115
1.70670670670671 0.0706613483524965 0.0108148061146477 0.0864326755870118 1.00235273939447e-114
1.71171171171171 0.063636640318039 0.0125091086148082 0.0869928740950985 3.15469529653643e-114
1.71671671671672 0.0571669016635418 0.0144326499399725 0.0875545101588558 9.90390222076459e-114
1.72172172172172 0.0512264376804543 0.0166103155039014 0.0881175648307808 3.10146838681867e-113
1.72672672672673 0.0457884292745218 0.0190687302177098 0.0886820189343324 9.6881412623642e-113
1.73173173173173 0.0408253037578987 0.0218362348351081 0.0892478530643865 3.01873962515744e-112
1.73673673673674 0.0363090756470882 0.0249428357615027 0.0898150475877221 9.38259428866571e-112
1.74174174174174 0.0322116558145502 0.0284201252113781 0.0903835826435395 2.90892355585951e-111
1.74674674674675 0.0285051280418094 0.0323011686978364 0.0909534381440103 8.9960895226898e-111
1.75175175175175 0.0251619926640931 0.0366203570165234 0.0915245937748596 2.77515546678147e-110
1.75675675675676 0.0221553775736404 0.0414132201504549 0.0920970289959799 8.53951008822961e-110
1.76176176176176 0.0194592173558805 0.0467162008782094 0.0926707230420776 2.62114280733078e-109
1.76676676676677 0.0170484017669305 0.0525663863196634 0.0932456549233519 8.02528565000077e-109
1.77177177177177 0.0148988951215706 0.059001196203017 0.0938218034262059 2.45099488494193e-108
1.77677677677678 0.0129878284491082 0.06605802728407 0.0943991471139901 7.46683233238217e-108
1.78178178178178 0.0112935664929774 0.0737738540907231 0.0949776643277791 2.26904172892772e-107
1.78678678678679 0.00979575178250858 0.0821847869967899 0.0955573331871805 6.8779759902529e-107
1.79179179179179 0.0084753280970417 0.091325589540617 0.0961381315911769 2.07965319238018e-106
1.7967967967968 0.00731454567925123 0.10122915788375 0.0967200372190003 6.27239309105976e-106
1.8018018018018 0.00629695054253812 0.111925966337734 0.0973030275310403 1.88706868392394e-105
1.80680680680681 0.00540736016326916 0.123443483954719 0.0978870797697841 5.66310007578174e-105
1.81181181181181 0.00463182775925636 0.135805568258431 0.0984721709607908 1.69524649151245e-104
1.81681681681682 0.00395759723782271 0.149031843262207 0.0990582779136978 5.06201655519841e-104
1.82182182182182 0.00337305075651108 0.163137069953645 0.099645377223261 1.50773965441693e-103
1.82682682682683 0.00286765068299647 0.17813051839285 0.100233445270428 4.47962069399761e-103
1.83183183183183 0.00243187757361939 0.194015351443667 0.100822458223445 1.32760297324159e-102
1.83683683683684 0.00205716561718196 0.21078803090496 0.101412392038994 3.92470735808432e-102
1.84184184184184 0.00173583681665026 0.22843775740221 0.10200322246337 1.15733325342323e-101
1.84684684684685 0.00146103500997832 0.246945955810289 0.102594925033684 3.40425177914012e-101
1.85185185185185 0.00122666066557535 0.26628581818001 0.103187475079103 9.98842478149799e-101
1.85685685685686 0.0010273072305304 0.286421916110936 0.103780847722124 2.92337428814728e-100
1.86186186186186 0.000858199662558986 0.30730989423205 0.10437501787988 8.53461493536709e-100
1.86686686686687 0.00071513564117028 0.328896255905992 0.104969960265478 2.485395621766e-99
1.87187187187187 0.000594429830706411 0.351118251453625 0.105565649389374 7.21970106147201e-99
1.87687687687688 0.000492861458172626 0.373903878101473 0.106162059560778 2.0919677795254e-98
1.88188188188188 0.00040762537227426 0.397171999490455 0.106759164889094 6.0464832758678e-98
1.88688688688689 0.000336286666598273 0.420832590962529 0.107356939285393 1.74326258751179e-97
1.89189189189189 0.000276738878955157 0.444787114982404 0.107955356463915 5.0134288128089e-97
1.8968968968969 0.000227165719856144 0.468929028981776 0.108554389943616 1.43819900701292e-96
1.9019019019019 0.000186006235110251 0.493144425668169 0.109154013049733 4.11542987153215e-96
1.90690690690691 0.000151923269647766 0.517312803460687 0.109754198915392 1.17469065976409e-95
1.91191191191191 0.000123775070907493 0.541307962247978 0.110354920483246 3.34459791503186e-95
1.91691691691692 0.000100589849431584 0.564999017161571 0.110956150507147 9.49896752388112e-95
1.92192192192192 8.1543100663297e-05 0.588251520576223 0.11155786155385 2.6910451235423e-94
1.92692692692693 6.59374843354873e-05 0.610928680146224 0.112160026004747 7.60462225848018e-94
1.93193193193193 5.31850553146406e-05 0.63289265842169 0.112762616057642 2.14361309654301e-93
1.93693693693694 4.27916414322364e-05 0.654005937519916 0.113365603728548 6.02736158927948e-93
1.94194194194194 3.43431688706528e-05 0.674132730509648 0.113968960853525 1.6905194802787e-92
1.94694694694695 2.74937433325747e-05 0.693140419652255 0.114572659090548 4.72960860084541e-92
1.95195195195195 2.19553048515752e-05 0.710901000479133 0.115176669921402 1.31990390499553e-91
1.95695695695696 1.74886851209554e-05 0.727292509907991 0.115780964653619 3.67427378658331e-91
1.96196196196196 1.38959081330376e-05 0.74220041624202 0.116385514422437 1.02026456680381e-90
1.96696696696697 1.10135873143749e-05 0.755518948975847 0.116990290192803 2.82596112282263e-90
1.97197197197197 8.70728486866816e-06 0.767152346860584 0.11759526276139 7.80785340544239e-90
1.97697697697698 6.86671141987003e-06 0.777016003656055 0.118200402758669 2.1518361917452e-89
1.98198198198198 5.401656064169e-06 0.785037492409054 0.118805680650987 5.91560072647347e-89
1.98698698698699 4.23854842542843e-06 0.791157450918517 0.119411066742701 1.62218577458628e-88
1.99199199199199 3.31756514449987e-06 0.795330313247512 0.120016531178322 4.43725525810254e-88
1.996996996997 2.59020333840413e-06 0.797524874673392 0.120622043944707 1.21071054731724e-87
2.002002002002 2.01725289358658e-06 0.797724680278122 0.121227574873269 3.29517381663307e-87
2.00700700700701 1.56710798848587e-06 0.795928230409707 0.121833093642227 8.94599022585804e-87
2.01201201201201 1.21436597660643e-06 0.792148999426082 0.122438569778881 2.42264957314436e-86
2.01701701701702 9.3866872139274e-07 0.786415267393752 0.123043972661918 6.54432515390498e-86
2.02202202202202 7.23747690636612e-07 0.778769767681746 0.123649271523753 1.76340158784694e-85
2.02702702702703 5.56639632394469e-07 0.769269156593787 0.124254435452893 4.73968713530477e-85
2.03203203203203 4.27044514172749e-07 0.757983314246259 0.124859433396333 1.27075027279396e-84
2.03703703703704 3.26801663869851e-07 0.744994488758997 0.125464234161986 3.39846527904129e-84
2.04204204204204 2.49463757668475e-07 0.730396298417709 0.126068806421139 9.06603835244913e-84
2.04704704704705 1.89951509742191e-07 0.714292608736225 0.126673118710933 2.41248352221594e-83
2.05205205205205 1.44274682957303e-07 0.696796303247249 0.127277139436881 6.4035860303583e-83
2.05705705705706 1.09307408147507e-07 0.678027968345608 0.127880836875409 1.69548608721518e-82
2.06206206206206 8.26078185302273e-08 0.658114513572055 0.128484179176427 4.47793001071948e-82
2.06706706706707 6.22737185866973e-08 0.637187749344077 0.129087134365928 1.17970239565676e-81
2.07207207207207 4.68274528175846e-08 0.615382944309269 0.129689670348614 3.10012860529399e-81
2.07707707707708 3.51243551040654e-08 0.592837384224603 0.130291754910549 8.12641596226655e-81
2.08208208208208 2.62801761865172e-08 0.569688953569733 0.130893355721845 2.12486075656881e-80
2.08708708708709 1.96137337154693e-08 0.546074760012557 0.131494440339365 5.54209533180934e-80
2.09209209209209 1.46017317683449e-08 0.522129820397808 0.132094976209464 1.44188159172326e-79
2.0970970970971 1.08432768607903e-08 0.49798582516888 0.132694930670744 3.74194406791423e-79
2.1021021021021 8.03209462644907e-09 0.473769996110166 0.13329427095685 9.68672733162015e-79
2.10710710710711 5.93484218326837e-09 0.449604050066863 0.133892964199276 2.50131822581033e-78
2.11211211211211 4.37423007791635e-09 0.425603278919314 0.134490977430211 6.44277417426148e-78
2.11711711711712 3.21592683228521e-09 0.401875753618528 0.1350882775854 1.65534667102209e-77
2.12212212212212 2.35842888385633e-09 0.37852165758694 0.135684831507034 4.24245358380157e-77
2.12712712712713 1.72524786999926e-09 0.35563275231012 0.136280605946666 1.08456935276447e-76
2.13213213213213 1.25890310239172e-09 0.333291975543985 0.136875567568146 2.76572914319037e-76
2.13713713713714 9.16315845617164e-10 0.311573170286316 0.137469682950589 7.03516119631664e-76
2.14214214214214 6.65288748767233e-10 0.290540940553539 0.138062918591355 1.78505067156361e-75
2.14714714714715 4.81822692166093e-10 0.270250628099803 0.138655240909062 4.51792621341769e-75
2.15215215215215 3.48077867872222e-10 0.250748402544235 0.13924661624662 1.14061691515293e-74
2.15715715715716 2.50828949490574e-10 0.232071455955301 0.139837010874279 2.87245061605792e-74
2.16216216216216 1.80298036662559e-10 0.214248291792449 0.140426390992713 7.21568262775419e-74
2.16716716716717 1.29275559148757e-10 0.197299097231067 0.141014722736116 1.80806635302633e-73
2.17217217217217 9.24600111080656e-11 0.181236187296809 0.141601972175322 4.51921907269979e-73
2.17717717717718 6.59634780739867e-11 0.166064508902385 0.142188105320945 1.12674207977504e-72
2.18218218218218 4.69423947552679e-11 0.151782192801011 0.142773088126546 2.80219092574823e-72
2.18718718718719 3.33226111181962e-11 0.138381141627835 0.143356886491808 6.95157191325017e-72
2.19219219219219 2.35952670747804e-11 0.125847642571445 0.143939466265745 1.72020579504306e-71
2.1971971971972 1.66656731144593e-11 0.114162993776496 0.144520793249921 4.24609671449119e-71
2.2022022022022 1.17417521795905e-11 0.103304134297565 0.145100833201687 1.04546969064298e-70
2.20720720720721 8.25192077566914e-12 0.0932442682742468 0.145679551837449 2.5677048438059e-70
2.21221221221221 5.78481238956684e-12 0.0839534749482666 0.146256914835935 6.29058222071768e-70
2.21721721721722 4.04515899865001e-12 0.0753992971654866 0.146832887841502 1.5372647719933e-69
2.22222222222222 2.82159062471934e-12 0.0675473020705411 0.147407436467439 3.74730114600651e-69
2.22722722722723 1.96319979352528e-12 0.0603616087825797 0.147980526299302 9.11172504167848e-69
2.23223223223223 1.36253317358222e-12 0.0538053789126505 0.14855212289826 2.21001237172264e-68
2.23723723723724 9.43282460158599e-13 0.0478412668246214 0.149122191804459 5.34688560960901e-68
2.24224224224224 6.51401152023067e-13 0.0424318275332186 0.149690698540395 1.29038459633997e-67
2.24724724724725 4.48711680218108e-13 0.0375398810589019 0.150257608614313 3.10634391434058e-67
2.25225225225225 3.08317599497287e-13 0.0331288329072736 0.150822887523613 7.45919553037986e-67
2.25725725725726 2.11320362219455e-13 0.0291629511010984 0.151386500758272 1.78667901254525e-66
2.26226226226226 1.44476251758672e-13 0.0256076008595081 0.151948413804283 4.26887235818039e-66
2.26726726726727 9.85289091302354e-14 0.0224294385881555 0.152508592147102 1.01740037129971e-65
2.27227227227227 6.70259490581462e-14 0.0195965673152682 0.153067001275111 2.41870389125538e-65
2.27727727727728 4.54814559451169e-14 0.0170786560833895 0.153623606683096 5.73568911706077e-65
2.28228228228228 3.07849061924659e-14 0.0148470260887978 0.154178373875729 1.35675238449642e-64
2.28728728728729 2.07851613109489e-14 0.0128747065556127 0.154731268371073 3.20130956498245e-64
2.29229229229229 1.39984855466613e-14 0.0111364634462122 0.155282255704086 7.53471517665698e-64
2.2972972972973 9.40417703438886e-15 0.00960880415163078 0.155831301430144 1.768960342663e-63
2.3023023023023 6.30191626273349e-15 0.00826996128357437 0.156378371128572 4.14268052504604e-63
2.30730730730731 4.21246736398039e-15 0.0070998586124817 0.15692343040618 9.67735956412485e-63
2.31231231231231 2.80874659744858e-15 0.00608006207265515 0.157466444900816 2.25498886474896e-62
2.31731731731732 1.86810231441102e-15 0.00519371859474992 0.15800738028492 5.24136029820256e-62
2.32232232232232 1.23936962117794e-15 0.00442548533634185 0.15854620226909 1.2152222618833e-61
2.32732732732733 8.20187458179359e-16 0.00376145167089102 0.159082876605655 2.81047358646883e-61
2.33233233233233 5.41423984186931e-16 0.00318905607152265 0.159617369092257 6.48358767916336e-61
2.33733733733734 3.56511830286178e-16 0.00269699979526423 0.160149645575433 1.49198122352444e-60
2.34234234234234 2.34165273640784e-16 0.00227515904150966 0.160679671954209 3.4247069568311e-60
2.34734734734735 1.53420404635942e-16 0.00191449703049843 0.161207414183698 7.84143529984006e-60
2.35235235235235 1.00266497954035e-16 0.00160697722763789 0.161732838278703 1.7909349010985e-59
2.35735735735736 6.53643065491986e-17 0.00134547873088204 0.162255910317324 4.08014996212637e-59
2.36236236236236 4.25047590724505e-17 0.00112371464366398 0.162776596444564 9.27223734915308e-59
2.36736736736737 2.75706210231941e-17 0.000936154076895199 0.163294862875952 2.10186609061102e-58
2.37237237237237 1.78388817830713e-17 0.000777948261475952 0.16381067590115 4.75266974024386e-58
2.37737737737738 1.15133258273982e-17 0.000644861108215851 0.164324001887582 1.0719692271716e-57
2.38238238238238 7.41218162166875e-18 0.000533204425148426 0.164834807284046 2.41178777351616e-57
2.38738738738739 4.75996104356889e-18 0.000439777892626624 0.165343058624341 5.41262512428407e-57
2.39239239239239 3.04910818287629e-18 0.000361813803652245 0.165848722530889 1.21168267455107e-56
2.3973973973974 1.94829339244038e-18 0.000296926499697135 0.166351765718357 2.70571429504203e-56
2.4024024024024 1.24178946432327e-18 0.000243066369693317 0.166852154997281 6.02680393644193e-56
2.40740740740741 7.89502797354344e-19 0.000198478230641004 0.167349857277685 1.33907308038155e-55
2.41241241241241 5.00692936289708e-19 0.000161663871063358 0.167844839572701 2.96779285321689e-55
2.41741741741742 3.16738856783726e-19 0.000131348511946469 0.168337069002189 6.56107464844589e-55
2.42242242242242 1.99868021934274e-19 0.000106450922469751 0.168826512796351 1.44686650328672e-54
2.42742742742743 1.25804846699298e-19 8.6056918422794e-05 0.169313138299342 3.18268776593649e-54
2.43243243243243 7.89884370410432e-20 6.93959684514719e-05 0.169796912972878 6.98347682421103e-54
2.43743743743744 4.94699825408212e-20 5.58206359954787e-05 0.170277804399841 1.52848593503207e-53
2.44244244244244 3.09052373149481e-20 4.47885918862838e-05 0.170755780287878 3.33705439887323e-53
2.44744744744745 1.92590338978379e-20 3.58469430901369e-05 0.171230808472995 7.26736905010622e-53
2.45245245245245 1.19715118953894e-20 2.86186361372196e-05 0.171702856923142 1.57871317277293e-52
2.45745745745746 7.42293391776476e-21 2.27907086179768e-05 0.172171893741796 3.42090756558777e-52
2.46246246246246 4.59107382408482e-21 1.81041781016208e-05 0.172637887171536 7.3942058240337e-52
2.46746746746747 2.83246822933617e-21 1.43453743930873e-05 0.173100805597608 1.59424043591476e-51
2.47247247247247 1.74312249433396e-21 1.13385377424005e-05 0.173560617551481 3.4286897903888e-51
2.47747747747748 1.07004700668678e-21 8.9395220912934e-06 0.174017291714401 7.35554162111271e-51
2.48248248248248 6.55224147824372e-22 7.03045840169411e-06 0.17447079692093 1.5740307389396e-50
2.48748748748749 4.00211000606035e-22 5.51524834477802e-06 0.174921102162472 3.35988064919677e-50
2.49249249249249 2.43837354731785e-22 4.31577298372436e-06 0.175368176590799 7.15396120543536e-50
2.4974974974975 1.48191585177644e-22 3.36871445593611e-06 0.175811989521553 1.51943245962675e-49
2.5025025025025 8.9837764821309e-23 2.62290099246057e-06 0.176252510437751 3.21905434279073e-49
2.50750750750751 5.43258364168781e-23 2.03709688049752e-06 0.176689708993263 6.80279377656129e-49
2.51251251251251 3.276921170517e-23 1.57816918455756e-06 0.17712355501629 1.43403051277596e-48
2.51751751751752 1.97168555976744e-23 1.21957222064917e-06 0.177554018512821 3.01537665153317e-48
2.52252252252252 1.18337231966872e-23 9.40098970170065e-07 0.177981069670076 6.32465488171333e-48
2.52752752752753 7.0846311806273e-24 7.22855882275022e-07 0.178404678859943 1.32325695689877e-47
2.53253253253253 4.23082610152117e-24 5.54423909653316e-07 0.17882481664239 2.76161815194393e-47
2.53753753753754 2.52025910778619e-24 4.24174221756959e-07 0.179241453768867 5.74903775039056e-47
2.54254254254254 1.49753609797157e-24 3.23711912360786e-07 0.179654561185692 1.19381981004705e-46
2.54754754754755 8.8760858849485e-25 2.46425235455132e-07 0.18006411003742 2.47283131091143e-46
2.55255255255255 5.24780611028183e-25 1.87121533531159e-07 0.180470071670191 5.10931042811239e-46
2.55755755755756 3.09489667905783e-25 1.41734130872523e-07 0.180872417635067 1.05303347701269e-45
2.56256256256256 1.82065064012816e-25 1.07087113111088e-07 0.181271119691349 2.1648816293875e-45
2.56756756756757 1.06836381539446e-25 8.07071601263325e-08 0.18166614980987 4.43954253479699e-45
2.57257257257257 6.25350946777198e-26 6.06734946458539e-08 0.182057480176276 9.0814328592269e-45
2.57757757757758 3.65124135797926e-26 4.54986010023251e-08 0.182445083194281 1.85303072641611e-44
2.58258258258258 2.12651946070791e-26 3.40336999209194e-08 0.182828931488911 3.77157678636665e-44
2.58758758758759 1.23540760358869e-26 2.53940737520039e-08 0.183208997909713 7.65729495860202e-44
2.59259259259259 7.15917976416367e-27 1.89002555761383e-08 0.183585255533956 1.55074320854571e-43
2.5975975975976 4.13836082375149e-27 1.40318542917789e-08 0.183957677669804 3.13268327437128e-43
2.6026026026026 2.3861927936428e-27 1.03914115360114e-08 0.184326237859466 6.31255504149478e-43
2.60760760760761 1.37244451071172e-27 7.67619700725391e-09 0.184690909882326 1.26883735675769e-42
2.61261261261261 7.87401337779604e-28 5.65626526755748e-09 0.185051667758046 2.54401005926866e-42
2.61761761761762 4.50619095148586e-28 4.1574354454756e-09 0.18540848574965 5.08796108492554e-42
2.62262262262262 2.57237999260254e-28 3.04812904408994e-09 0.185761338366579 1.0150345538558e-41
2.62762762762763 1.46478115532718e-28 2.22922175601531e-09 0.186110200367722 2.01990043000685e-41
2.63263263263263 8.31998329080517e-29 1.62624242148504e-09 0.186455046764423 4.00950893457081e-41
2.63763763763764 4.71394220072584e-29 1.18339406696308e-09 0.186795852823463 7.93897617390811e-41
2.64264264264264 2.6641467365872e-29 8.58984996977556e-10 0.187132594070011 1.56801387237906e-40
2.64764764764765 1.50191072501978e-29 6.21947689118762e-10 0.187465246290553 3.08920971343941e-40
2.65265265265265 8.44582706868116e-30 4.4919429056608e-10 0.187793785535788 6.07095441504816e-40
2.65765765765766 4.73753400421807e-30 3.23613541102556e-10 0.188118188123506 1.19008680807694e-39
2.66266266266266 2.65078548956398e-30 2.32557972707667e-10 0.188438430641423 2.32708581793774e-39
2.66766766766767 1.47947938485602e-30 1.6670470952288e-10 0.188754489950003 4.53897976655861e-39
2.67267267267267 8.23673968275911e-31 1.19200093050268e-10 0.189066343185237 8.83112807428151e-39
2.67767767767768 4.57418633530867e-31 8.50192772669826e-11 0.1893739677614 1.71390288051572e-38
2.68268268268268 2.53387071847766e-31 6.04881514189915e-11 0.189677341373776 3.31793843413889e-38
2.68768768768769 1.40012607126802e-31 4.29274711190776e-11 0.189976442001352 6.40711511373013e-38
2.69269269269269 7.71723848298635e-32 3.03887185069302e-11 0.19027124790948 1.23415247784146e-37
2.6976976976977 4.24295855022725e-32 2.14586085239453e-11 0.19056173765251 2.37130382166394e-37
2.7027027027027 2.32695372102258e-32 1.51148143249776e-11 0.190847890076386 4.54483030342086e-37
2.70770770770771 1.27297182666708e-32 1.06197957796304e-11 0.191129684321213 8.68880862631309e-37
2.71271271271271 6.94643421243371e-33 7.44289004381288e-12 0.191407099823792 1.65697089783976e-36
2.71771771771772 3.78109118602408e-33 5.20330315995746e-12 0.191680116320121 3.15196668653764e-36
2.72272272272272 2.05297879784807e-33 3.62851352184995e-12 0.191948713847857 5.98081605834401e-36
2.72772772772773 1.11189522818627e-33 2.52400639435203e-12 0.192212872748751 1.13201286330974e-35
2.73273273273273 6.00696854321034e-34 1.75131490903522e-12 0.192472573671045 2.13724528187672e-35
2.73773773773774 3.23712103612155e-34 1.21213258977051e-12 0.192727797571834 4.02503314707436e-35
2.74274274274274 1.74010160415354e-34 8.36850924264271e-13 0.19297852571939 7.56130304965726e-35
2.74774774774775 9.33044518557156e-35 5.76312661871873e-13 0.193224739695458 1.41688928768537e-34
2.75275275275275 4.99047878079149e-35 3.95895268750707e-13 0.193466421397506 2.64842255745217e-34
2.75775775775776 2.66252779309978e-35 2.71277985033329e-13 0.193703553040945 4.93799594214134e-34
2.76276276276276 1.41696190868155e-35 1.85421837004533e-13 0.193936117161308 9.18388143361687e-34
2.76776776776777 7.52201664693831e-36 1.26421021991851e-13 0.194164096616396 1.70378149426081e-33
2.77277277277277 3.98311177611911e-36 8.59784879906695e-14 0.19438747458838 3.15292481371552e-33
2.77777777777778 2.1038888247956e-36 5.8327370615982e-14 0.194606234585873 5.82003265194454e-33
2.78278278278278 1.10849865031108e-36 3.94699961135213e-14 0.194820360445955 1.0716409900573e-32
2.78778778778779 5.82585457540369e-37 2.66424314695613e-14 0.195029836336165 1.96827284919447e-32
2.79279279279279 3.05419104600523e-37 1.79387724154357e-14 0.19523464675645 3.60606354654592e-32
2.7977977977978 1.59714684772246e-37 1.20482417173239e-14 0.195434776541079 6.59012327513629e-32
2.8028028028028 8.3311621406873e-38 8.07173160895152e-15 0.195630210860512 1.20133959327107e-31
2.80780780780781 4.33489331822652e-38 5.39413538994276e-15 0.195820935223235 2.18449035571598e-31
2.81281281281281 2.24990059311548e-38 3.59574646225216e-15 0.196006935477545 3.96229276847578e-31
2.81781781781782 1.16482406770872e-38 2.39093830528477e-15 0.196188197813304 7.16894223535983e-31
2.82282282282282 6.01546812474867e-39 1.58584145732456e-15 0.196364708763648 1.29382544899544e-30
2.82782782782783 3.09877906518931e-39 1.049212010207e-15 0.196536455206652 2.32920860877248e-30
2.83283283283283 1.59229629938976e-39 6.92434707923931e-16 0.196703424366959 4.18266587373671e-30
2.83783783783784 8.16148613788638e-40 4.55833766366511e-16 0.19686560381736 7.49221183991782e-30
2.84284284284284 4.17279162370829e-40 2.99327243471716e-16 0.197022981480338 1.33868689811501e-29
2.84784784784785 2.12812060948227e-40 1.96064103853853e-16 0.197175545629567 2.38594301256181e-29
2.85285285285285 1.08262453814266e-40 1.2810380224158e-16 0.197323284891365 4.24182950984498e-29
2.85785785785786 5.49378404977201e-41 8.349068817906e-17 0.197466188246113 7.52243494847258e-29
2.86286286286286 2.78084889532669e-41 5.42782891694896e-17 0.19760424502962 1.33068653253079e-28
2.86786786786787 1.40409110119564e-41 3.51986777286733e-17 0.19773744493445 2.34803827149155e-28
2.87287287287287 7.07172350298667e-42 2.27687210747406e-17 0.197865778011207 4.13282171005421e-28
2.87787787787788 3.55277206940122e-42 1.46913942601869e-17 0.197989234669769 7.25604985718424e-28
2.88288288288288 1.78041608415321e-42 9.45582616443092e-18 0.19810780568049 1.27076702003959e-27
2.88788788788789 8.89995398368581e-43 6.07082948135536e-18 0.198221482175341 2.21995259806062e-27
2.89289289289289 4.43778341118265e-43 3.88784263917598e-18 0.198330255649021 3.86841943311245e-27
2.8978978978979 2.20727544859105e-43 2.48359862971459e-18 0.198434117960019 6.72412069899765e-27
2.9029029029029 1.09511329643264e-43 1.58258204317957e-18 0.198533061331623 1.16586840670595e-26
2.90790790790791 5.41968019533741e-44 1.005919309446e-18 0.198627078352896 2.01639520506684e-26
2.91291291291291 2.67547167749332e-44 6.37781834118486e-19 0.198716161979601 3.47867509054515e-26
2.91791791791792 1.31746517573896e-44 4.03360377162898e-19 0.198800305535076 5.9863784359586e-26
2.92292292292292 6.4712774473854e-45 2.54464036960052e-19 0.198879502711075 1.02760582472846e-25
2.92792792792793 3.17068417224437e-45 1.60129622648491e-19 0.19895374756855 1.75954766399012e-25
2.93293293293293 1.54963008164793e-45 1.00514574078117e-19 0.199023034538395 3.00529842280676e-25
2.93793793793794 7.55466448117031e-46 6.29359050950851e-20 0.199087358422145 5.12019215791729e-25
2.94294294294294 3.67379072167452e-46 3.93079157801514e-20 0.199146714392622 8.70155773001422e-25
2.94794794794795 1.78207399952715e-46 2.44891460076893e-20 0.199201097994543 1.4750944895113e-24
2.95295295295295 8.62281649518405e-47 1.52187629794646e-20 0.199250505145073 2.49433490687186e-24
2.95795795795796 4.16183293653309e-47 9.43402787391816e-21 0.199294932134338 4.20728350248116e-24
2.96296296296296 2.0036978442955e-47 5.83347103690794e-21 0.19933437562589 7.07882016490764e-24
2.96796796796797 9.62258836807346e-48 3.59806517512229e-21 0.199368832657125 1.18804275549885e-23
2.97297297297297 4.60960459958865e-48 2.21372207000541e-21 0.199398300639649 1.98891100360478e-23
2.97797797797798 2.20266032668202e-48 1.3585926254855e-21 0.199422777359609 3.32131999205337e-23
2.98298298298298 1.0498892136176e-48 8.31701529191288e-22 0.199442260977965 5.53245866532886e-23
2.98798798798799 4.99173483558493e-49 5.07876170387535e-22 0.199456750030724 9.19258649957913e-23
2.99299299299299 2.36739992605508e-49 3.09357223585107e-22 0.199466243429121 1.52359437808083e-22
2.997997997998 1.11996342812188e-49 1.87964042043786e-22 0.199470740459754 2.51891253078714e-22
3.003003003003 5.28503833478794e-50 1.13920367950417e-22 0.199470240784676 4.15402304345998e-22
3.00800800800801 2.48773737788174e-50 6.88715839760227e-23 0.19946474444144 6.83339939487487e-22
3.01301301301301 1.16808113544304e-50 4.15327657776491e-23 0.199454251843086 1.12128702688401e-21
3.01801801801802 5.47083451104772e-51 2.49835255274883e-23 0.199438763778096 1.83530766798162e-21
3.02302302302302 2.55591398738299e-51 1.49909336863185e-23 0.199418281410295 2.99649149810382e-21
3.02802802802803 1.19110755842767e-51 8.97254678823683e-24 0.199392806278701 4.88010660950254e-21
3.03303303303303 5.53691447743224e-52 5.35691640703601e-24 0.199362340297337 7.9278907806421e-21
3.03803803803804 2.56741893292553e-52 3.19026012870086e-24 0.199326885754988 1.28468926850293e-20
3.04304304304304 1.1875113044488e-52 1.89517540676583e-24 0.199286445314916 2.07658935432272e-20
3.04804804804805 5.47886821937873e-53 1.1230130859347e-24 0.199241022014526 3.34822966029499e-20
3.05305305305305 2.52148300812979e-53 6.63792453759277e-25 0.199190619264987 5.38507733228161e-20
3.05805805805806 1.15753285335737e-53 3.91373930556948e-25 0.199135240850802 8.63934343257442e-20
3.06306306306306 5.30057147903222e-54 2.30177869510526e-25 0.199074890929338 1.38255246762989e-19
3.06806806806807 2.42116369876155e-54 1.35035304202593e-25 0.199009574030305 2.20696067118739e-19
3.07307307307307 1.10315795531951e-54 7.90211193646985e-26 0.198939295055187 3.51414482169683e-19
3.07807807807808 5.01375765070698e-55 4.61265652418879e-26 0.19886405927663 5.58157552556743e-19
3.08308308308308 2.27300851811447e-55 2.68578438748384e-26 0.198783872337787 8.84313072515394e-19
3.08808808808809 1.02790002793355e-55 1.55992336217055e-26 0.198698740251605 1.39755006132965e-18
3.09309309309309 4.6367404007175e-56 9.03748248821927e-27 0.198608669400079 2.20313338294374e-18
3.0980980980981 2.08634811726412e-56 5.22280443577694e-27 0.198513666533453 3.46438618268344e-18
3.1031031031031 9.36424690380165e-57 3.01073234878112e-27 0.198413738769377 5.43405329497558e-18
3.10810810810811 4.1924802646786e-57 1.73122144239162e-27 0.198308893592018 8.50224427231591e-18
3.11311311311311 1.8723252182988e-57 9.92990709449255e-28 0.198199138851126 1.32695242374701e-17
3.11811811811812 8.34072180053311e-58 5.68132765779167e-28 0.198084482761055 2.06580447999605e-17
3.12312312312312 3.70627870111189e-58 3.24239990326209e-28 0.197964933899736 3.20800596285127e-17
3.12812812812813 1.64279964738576e-58 1.84584575729478e-28 0.19784050120761 4.96927702015845e-17
3.13313313313313 7.26345444607997e-59 1.04818110489475e-28 0.197711193986515 7.67826926186592e-17
3.13813813813814 3.20342029253284e-59 5.9373046629928e-29 0.197577021898523 1.18343812734777e-16
3.14314314314314 1.40927814392834e-59 3.35470573914431e-29 0.197437994964738 1.81944891028409e-16
3.14814814814815 6.18431496565011e-60 1.89073915398477e-29 0.197294123564051 2.7902702101185e-16
3.15315315315315 2.70706430528743e-60 1.06296971924969e-29 0.197145418431847 4.26839643732748e-16
3.15815815815816 1.18200042816724e-60 5.96104303573776e-30 0.196991890658669 6.51321364600727e-16
3.16316316316316 5.14812145645409e-61 3.33453830395376e-30 0.196833551688841 9.91375058541142e-16
3.16816816816817 2.23661907257879e-61 1.86063528615891e-30 0.196670413319046 1.50519491341659e-15
3.17317317317317 9.69275761700913e-62 1.03561631664941e-30 0.196502487696859 2.27960491441541e-15
3.17817817817818 4.19000721069798e-62 5.74974527258588e-31 0.196329787319245 3.44380471397676e-15
3.18318318318318 1.80673424849647e-62 3.18427387976243e-31 0.196152325031002 5.18954804287416e-15
3.18818818818819 7.77116039816794e-63 1.75907482403153e-31 0.195970114023175 7.80068330424615e-15
3.19319319319319 3.33418395989748e-63 9.69326979412023e-32 0.195783167831417 1.16962823954776e-14
3.1981981981982 1.42693874998425e-63 5.32805105130884e-32 0.195591500334316 1.74934365132957e-14
3.2032032032032 6.09162548392346e-64 2.92131603960879e-32 0.195395125751679 2.60984376802852e-14
3.20820820820821 2.59401896514914e-64 1.59772046511652e-32 0.195194058642771 3.88388154741889e-14
3.21321321321321 1.10185688084518e-64 8.71635965851666e-33 0.194988313904517 5.76540115993458e-14
3.21821821821822 4.66862851495397e-65 4.74331072090502e-33 0.194777906769664 8.53699791277913e-14
3.22322322322322 1.97317469653071e-65 2.57477982222597e-33 0.1945628528049 1.26093560599218e-13
3.22822822822823 8.31866903487523e-66 1.3941538684363e-33 0.194343167908935 1.8577733587437e-13
3.23323323323323 3.49827739088164e-66 7.5299728152152e-34 0.194118868310544 2.73026399487161e-13
3.23823823823824 1.46746154629771e-66 4.05684296939614e-34 0.193889970566565 4.00247513186409e-13
3.24324324324324 6.14032424774392e-67 2.18019367730225e-34 0.193656491559868 5.85281412149579e-13
3.24824824824825 2.56287821674347e-67 1.16872959940258e-34 0.193418448497275 8.53714995985408e-13
3.25325325325325 1.06703022963631e-67 6.24949751335932e-35 0.19317585890745 1.24214752295116e-12
3.25825825825826 4.431365437924e-68 3.33340624768295e-35 0.192928740638746 1.80279163485756e-12
3.26326326326326 1.835737154308e-68 1.77355017548617e-35 0.192677111857019 2.60993673341257e-12
3.26826826826827 7.5856974763746e-69 9.41262600791328e-36 0.1924209910434 3.76900327301169e-12
3.27327327327327 3.12674618468052e-69 4.98299229748316e-36 0.192160396992036 5.42919122346086e-12
3.27827827827828 1.28558805198946e-69 2.6313687793803e-36 0.191895348807791 7.80110011079177e-12
3.28328328328328 5.27257924224006e-70 1.38607046139763e-36 0.191625865903911 1.1181206108194e-11
3.28828828828829 2.1570315261376e-70 7.28284367835179e-37 0.191351967999657 1.5985769407757e-11
3.29329329329329 8.80241740563572e-71 3.81705798258362e-37 0.191073675117897 2.27976732116434e-11
3.2982982982983 3.58310482588943e-71 1.99557757540387e-37 0.190791007582674 3.24309442122663e-11
3.3033033033033 1.45488664773291e-71 1.04068803660635e-37 0.190503986016727 4.60193787264672e-11
3.30830830830831 5.89265332368903e-72 5.41358048815263e-38 0.190212631338984 6.51379368032954e-11
3.31331331331331 2.3807002295546e-72 2.80905810956167e-38 0.189916964762029 9.19685490276276e-11
3.31831831831832 9.59424104067975e-73 1.45394821138448e-38 0.189617007789519 1.29525942184421e-10
3.32332332332332 3.8568133855072e-73 7.50670312622548e-39 0.189312782213587 1.81964334927002e-10
3.32832832832833 1.54653130446604e-73 3.86599807225956e-39 0.189004310112202 2.54992776557798e-10
3.33333333333333 6.1858714973573e-74 1.9860314179963e-39 0.188691613846497 3.56436007494091e-10
3.33833833833834 2.46805686384796e-74 1.01770682023717e-39 0.188374716058072 4.96989658583073e-10
3.34334334334334 9.82248825814836e-75 5.20201193780802e-40 0.188053639666263 6.91234208181728e-10
3.34834834834835 3.89941954465037e-75 2.65235769964613e-40 0.187728407865381 9.58992437302174e-10
3.35335335335335 1.54415360251864e-75 1.34897819797968e-40 0.187399044121919 1.3271415036218e-09
3.35835835835836 6.09948437203786e-76 6.84368256882e-41 0.187065572171736 1.83202488638799e-09
3.36336336336336 2.40329916678243e-76 3.46327416484945e-41 0.186728016017205 2.5226534640218e-09
3.36836836836837 9.44571065453279e-77 1.74821957189272e-41 0.186386399924335 3.46494154018402e-09
3.37337337337337 3.70316897284469e-77 8.8027257563006e-42 0.186040748419871 4.74729605787659e-09
3.37837837837838 1.44818654846129e-77 4.42130479075632e-42 0.185691086288357 6.48796966655451e-09
3.38338338338338 5.64920816871685e-78 2.21511269884465e-42 0.185337438569178 8.84470584552091e-09
3.38838838838839 2.19817739114938e-78 1.1070144451085e-42 0.184979830553577 1.20273532336732e-08
3.39339339339339 8.53198305151079e-79 5.51852275972405e-43 0.184618287781639 1.63143143908432e-08
3.3983983983984 3.30330991172307e-79 2.74412870780106e-43 0.184252836039258 2.2073930842936e-08
3.4034034034034 1.27573580874847e-79 1.36112561005955e-43 0.183883501355075 2.9792202891208e-08
3.40840840840841 4.91455568753187e-80 6.73447930667256e-44 0.18351030999739 4.01086131399473e-08
3.41341341341341 1.88851250141713e-80 3.32370085762386e-44 0.183133288471055 5.38622836754126e-08
3.41841841841842 7.23881631819932e-81 1.63625853375476e-44 0.182752463514336 7.21512682562756e-08
3.42342342342342 2.76775305274601e-81 8.03515037944467e-45 0.182367862095764 9.64084865047541e-08
3.42842842842843 1.05559958116679e-81 3.93593740145567e-45 0.181979511410952 1.28498675054453e-07
3.43343343343343 4.01590258151978e-82 1.92315569477207e-45 0.181587438879396 1.70841794057831e-07
3.43843843843844 1.5239798259827e-82 9.37330603772356e-46 0.181191672141253 2.26569625194463e-07
3.44344344344344 5.76882488448465e-83 4.55704416577563e-46 0.180792239054102 2.9972387452375e-07
3.44844844844845 2.17824929908665e-83 2.20996689205198e-46 0.18038916768968 3.95506002433457e-07
3.45345345345345 8.2042691426404e-84 1.06905583025006e-46 0.179982486330597 5.20591303555501e-07
3.45845845845846 3.08236670008632e-84 5.15854346604443e-47 0.179572223467042 6.83522520286738e-07
3.46346346346346 1.15515642604241e-84 2.48293809194801e-47 0.179158407793459 8.95201571912431e-07
3.46846846846847 4.31826590879158e-85 1.1921112248988e-47 0.178741068205209 1.16950190421025e-06
3.47347347347347 1.6102379356975e-85 5.70925909507516e-48 0.178320233795218 1.52402860850786e-06
3.47847847847848 5.98939306487951e-86 2.72743755771854e-48 0.177895933850603 1.98105893098492e-06
3.48348348348348 2.22222314130011e-86 1.2996965610627e-48 0.177468197849285 2.56870220859202e-06
3.48848848848849 8.2244072141303e-87 6.1779048065871e-49 0.177037055456584 3.32232575218506e-06
3.49349349349349 3.03622277712456e-87 2.92922372804776e-49 0.1766025365218 4.28630188285516e-06
3.4984984984985 1.11808482097497e-87 1.38540249004319e-49 0.176164671074778 5.51614135226446e-06
3.5035035035035 4.10703078563081e-88 6.5359914191159e-50 0.175723489322462 7.08108988356319e-06
3.50850850850851 1.50485014351196e-88 3.07580693564654e-50 0.175279021645428 9.06727769734865e-06
3.51351351351351 5.50010067324297e-89 1.44383897003586e-50 0.174831298594415 1.15815267735211e-05
3.51851851851852 2.00521115868159e-89 6.7606824281389e-51 0.174380350886835 1.4755937370725e-05
3.52352352352352 7.292252124518e-90 3.15772570090106e-51 0.173926209403271 1.8753394088868e-05
3.52852852852853 2.64530241048621e-90 1.47119539436293e-51 0.173468905183967 2.37741525997889e-05
3.53353353353353 9.57196426823696e-91 6.83720183478617e-52 0.17300846942531 3.00636911337562e-05
3.53853853853854 3.4549271859514e-91 3.1695567595607e-52 0.172544933476293 3.79220358954687e-05
3.54354354354354 1.24390959573384e-91 1.46565163012816e-52 0.172078328834973 4.77147967331508e-05
3.54854854854855 4.46735871435708e-92 6.76044161408758e-53 0.171608687144924 5.98861784644912e-05
3.55355355355355 1.60038666349574e-92 3.11050903017736e-53 0.171136040191673 7.49742640498693e-05
3.55855855855856 5.71888166185819e-93 1.42757835860352e-53 0.170660419899134 9.36288979658259e-05
3.56356356356356 2.03849375550298e-93 6.53552580619667e-54 0.170181858326033 0.000116632531214506
3.56856856856857 7.24802612265311e-94 2.98451111831216e-54 0.169700387662322 0.000144924422809077
3.57357357357357 2.57064557846831e-94 1.35949607307362e-54 0.169216040225597 0.000179628625540829
3.57857857857858 9.09445641792281e-95 6.17724466318796e-55 0.168728848457496 0.000222086215421834
3.58358358358358 3.20939652295185e-95 2.79977890694054e-55 0.168238844920102 0.000273892253274226
3.58858858858859 1.12974934576761e-95 1.26579903669433e-55 0.167746062292342 0.000336937992161976
3.59359359359359 3.96691512294774e-96 5.70844568822167e-56 0.167250533366369 0.000413458864174788
3.5985985985986 1.38942723397299e-96 2.56792937358554e-56 0.166752291043961 0.000506088792695984
3.6036036036036 4.85434674971122e-97 1.15228621334401e-56 0.166251368332894 0.000617921379716113
3.60860860860861 1.69175657124202e-97 5.15762480045891e-57 0.165747798343332 0.000752578509780482
3.61361361361361 5.88107933641488e-98 2.30277345402078e-57 0.165241614284204 0.000914286890378402
3.61861861861862 2.03933368692567e-98 1.02556873392154e-57 0.164732849459581 0.00110796301042938
3.62362362362362 7.05393798773833e-99 4.5560703269119e-58 0.164221537265056 0.00133930694130966
3.62862862862863 2.43381223845175e-99 2.01896204768104e-58 0.163707711184118 0.00161490532583888
3.63363363363363 8.37634570229987e-100 8.92437847916948e-59 0.163191404784535 0.00194234379706042
3.63863863863864 2.8756379359535e-100 3.9349561256246e-59 0.162672651714726 0.00233032893783664
3.64364364364364 9.84749807726986e-101 1.73066853364628e-59 0.162151485700143 0.00278881973176354
3.64864864864865 3.36379634357752e-101 7.59276554860726e-60 0.161627940539653 0.00332916826350862
3.65365365365365 1.14616085722783e-101 3.32275385962509e-60 0.161102050101921 0.00396426920064024
3.65865865865866 3.89559267273904e-102 1.45046896724954e-60 0.160573848321797 0.00470871732815923
3.66366366366366 1.32072864405531e-102 6.31583536839596e-61 0.160043369196703 0.00557897211079659
3.66866866866867 4.46648358954501e-103 2.74324912567144e-61 0.159510646783033 0.00659352792710608
3.67367367367367 1.50671106428856e-103 1.18853448453949e-61 0.158975715192545 0.00777308825489018
3.67867867867868 5.06998064393061e-104 5.13653691509104e-62 0.158438608588768 0.00914074169216814
3.68368368368368 1.70174590494989e-104 2.21432380693358e-62 0.157899361183411 0.0107221372756721
3.68868868868869 5.69764276661037e-105 9.52190697005469e-63 0.157358007232777 0.0125456561151444
3.69369369369369 1.90286425127365e-105 4.08431122404568e-63 0.156814581034183 0.0146425759034745
3.6986986986987 6.33917129479015e-106 1.74753471062572e-63 0.156269116922394 0.0170472243985651
3.7037037037037 2.10653779930014e-106 7.45838645770599e-64 0.155721649266055 0.0197971175130212
3.70870870870871 6.98261528303673e-107 3.17523624714189e-64 0.155172212464134 0.0229330772042608
3.71371371371371 2.30876144802763e-107 1.34840170717534e-64 0.154620840942381 0.0264993239439497
3.71871871871872 7.61468773255172e-108 5.71182157832952e-65 0.154067569149785 0.0305435381767453
3.72372372372372 2.50517012317839e-108 2.41347086790548e-65 0.153512431555047 0.0351168848704067
3.72872872872873 8.22118532024696e-109 1.0172356644711e-65 0.152955462643065 0.0402739950295669
3.73373373373373 2.69118616580275e-109 4.2767433081592e-66 0.152396696911422 0.0460728979116741
3.73873873873874 8.78749587546345e-110 1.79356400655345e-66 0.151836168866891 0.0525748976637738
3.74374374374374 2.86219102671484e-110 7.50296057274221e-67 0.151273913021954 0.0598443882105897
3.74874874874875 9.29916998535244e-111 3.13083757762784e-67 0.150709963891324 0.0679486004845637
3.75375375375375 3.01371268630687e-111 1.30316827969213e-67 0.150144355988487 0.07695727651241
3.75875875875876 9.7425264853683e-112 5.41068875068615e-68 0.149577123822255 0.0869422654734324
3.76376376376376 3.14161840813631e-112 2.2408701553493e-68 0.149008301893333 0.0979770376325919
3.76876876876877 1.01052569264015e-112 9.25748298056047e-69 0.148437924690899 0.110136113032762
3.77377377377377 3.24230134119398e-113 3.81488315911787e-69 0.147866026689195 0.123494403008196
3.77877877877878 1.03769919783384e-113 1.56812850338294e-69 0.147292642344143 0.138126463952493
3.78378378378378 3.31284925933926e-114 6.42975086926391e-70 0.146717806089964 0.154105664331358
3.78878878878879 1.05497934861317e-114 2.62977584393769e-70 0.146141552335823 0.171503267659391
3.79379379379379 3.35118443780679e-115 1.07289051734549e-70 0.145563915462482 0.190387436040836
3.7987987987988 1.06185396216542e-115 4.36620548540699e-71 0.144984929818976 0.210822160880235
3.8038038038038 3.35616529567582e-116 1.77241339715397e-71 0.144404629719303 0.232866129467154
3.80880880880881 1.05811770599923e-116 7.17691770369018e-72 0.143823049439132 0.256571538290424
3.81381381381381 3.32764286641271e-117 2.898831671253e-72 0.143240223212526 0.281982866096586
3.81881881881882 1.04388228554277e-117 1.16793888488519e-72 0.142656185228693 0.309135621824248
3.82382382382382 3.26646819863242e-118 4.69385130171183e-73 0.14207096962874 0.338055084566383
3.82882882882883 1.01957089641095e-118 1.88170104355522e-73 0.141484610502465 0.368755054578583
3.83383383383383 3.17445017404237e-119 7.52461030986721e-74 0.140897141885151 0.401236636003486
3.83883883883884 9.85897325794988e-120 3.0014387823199e-74 0.140308597754391 0.435487073360369
3.84384384384384 3.05426665991856e-120 1.19422746660764e-74 0.13971901202693 0.4714786648958
3.84884884884885 9.43831143035941e-121 4.73976391461378e-75 0.139128418555527 0.509167776551315
3.85385385385385 2.9093350853007e-121 1.87645629659222e-75 0.13853685112584 0.548493980527204
3.85885885885886 8.94551347894177e-122 7.41024021899028e-76 0.137944343453332 0.589379342164673
3.86386386386386 2.74365116714742e-122 2.91902764934911e-76 0.137350929180197 0.631727878097638
3.86886886886887 8.39391566973411e-123 1.14698098908597e-76 0.136756641872308 0.675425207316516
3.87387387387387 2.56160639597278e-123 4.49558609909093e-77 0.136161515016196 0.720338414927922
3.87887887887888 7.79780346794812e-124 1.75763425762926e-77 0.135565582016036 0.766316145987822
3.88388388388388 2.36779588027858e-124 6.85461057854773e-78 0.134968876190673 0.813188943847477
3.88888888888889 7.17180256169508e-125 2.66654645466724e-78 0.134371430770662 0.860769844012124
3.89389389389389 2.16682819725934e-125 1.0347313568862e-78 0.133773278895333 0.908855230617878
3.8988988988989 6.53029380402674e-126 4.00514418817074e-79 0.133174453609883 0.957225958343267
3.9039039039039 1.96314804844208e-126 1.54639625763408e-79 0.13257498786249 1.00564873796296
3.90890890890891 5.88688393343929e-127 5.95573702736408e-80 0.131974914501456 1.05387777891
3.91391391391391 1.76088090103569e-127 2.28803322130929e-80 0.131374266272369 1.10165667723778
3.91891891891892 5.2539578193997e-128 8.76801385713142e-81 0.130773075815299 1.14872053237141
3.92392392392392 1.56370660154327e-128 3.35160028077896e-81 0.130171375662009 1.19479827112416
3.92892892892893 4.64233040096234e-129 1.27795422410263e-81 0.129569198233204 1.23961515274521
3.93393393393393 1.37476641045282e-129 4.86060653617782e-82 0.128966575835798 1.28289542437824
3.93893893893894 4.06100821051965e-130 1.84407136611671e-82 0.128363540660213 1.32436509236075
3.94394394394394 1.19660527120422e-130 6.97874084669099e-83 0.1277601247777 1.3637547713906
3.94894894894895 3.51706216606941e-131 2.63444118474134e-83 0.127156360137692 1.40080257082737
3.95395395395395 1.03114862500717e-131 9.92000822312674e-84 0.126552278565183 1.43525697536909
3.95895895895896 3.01560585791671e-132 3.72604114419973e-84 0.125947911758134 1.46687967611957
3.96396396396396 8.79710911154451e-133 1.39603192278448e-84 0.125343291284909 1.49544830769139
3.96896896896897 2.55986739040557e-133 5.21741210539852e-85 0.124738448581738 1.52075904750716
3.97397397397397 7.43031193538722e-134 1.94503321786631e-85 0.124133414950206 1.5426290348777
3.97897897897898 2.15133832477876e-134 7.23287555688621e-86 0.123528221554781 1.56089856973968
3.98398398398398 6.21330210559067e-135 2.68291585748048e-86 0.122922899420357 1.57543305409279
3.98898898898899 1.78998056755332e-135 9.92693551697555e-87 0.122317479429836 1.5861246431315
3.99399399399399 5.14382578211464e-136 3.66383104520195e-87 0.121711992321739 1.59289357774209
3.998998998999 1.47447113387902e-136 1.34886276061409e-87 0.12110646868784 1.59568917533573
4.004004004004 4.2159785003283e-137 4.95350014957724e-88 0.12050093897084 1.59449046179975
4.00900900900901 1.20246540177264e-137 1.81454893625913e-88 0.119895433462063 1.5893064335445
4.01401401401401 3.42104573614559e-138 6.63036258727979e-89 0.119289982299185 1.58017594506629
4.01901901901902 9.70861457695973e-139 2.41667339854441e-89 0.118684615463996 1.56716722399204
4.02402402402402 2.7483227281153e-139 8.78639520268994e-90 0.118079362780187 1.55037702207251
4.02902902902903 7.76051044086773e-140 3.18651226461638e-90 0.117474253911176 1.52992941690261
4.03403403403403 2.18587304556222e-140 1.15274313456001e-90 0.116869318357959 1.50597428512802
4.03903903903904 6.14146061378078e-141 4.15969591211035e-91 0.116264585456992 1.4786854734162
4.04404404404404 1.72119666652566e-141 1.49727892423638e-91 0.11566008437811 1.44825869840815
4.04904904904905 4.81173178203562e-142 5.3759587616468e-92 0.11505584412247 1.41490921112045
4.05405405405405 1.34178957749333e-142 1.92540118537467e-92 0.114451893520532 1.37886926475218
4.05905905905906 3.73232545375204e-143 6.87857742637024e-93 0.113848261230072 1.34038542750124
4.06406406406406 1.03558723415513e-143 2.45125286610123e-93 0.113244975734218 1.29971578376907
4.06906906906907 2.86619648327072e-144 8.7134408595826e-94 0.112642065339531 1.25712706800918
4.07407407407407 7.91292990219193e-145 3.08960778206957e-94 0.112039558174108 1.21289177545723
4.07907907907908 2.17911809608369e-145 1.09277085076348e-94 0.111437482185723 1.16728529309198
4.08408408408408 5.98599438375524e-146 3.85537780135856e-95 0.110835865139999 1.12058309246231
4.08908908908909 1.64022690672653e-146 1.35680324028656e-95 0.11023473461861 1.07305802353998
4.09409409409409 4.48315390027423e-147 4.76298145756577e-96 0.10963411801752 1.02497774560091
4.0990990990991 1.22229336089952e-147 1.66783467422325e-96 0.109034042545253 0.976602327394035
4.1041041041041 3.32414031045389e-148 5.82558033252719e-97 0.108434535221194 0.928182044631389
4.10910910910911 9.0176905906119e-149 2.02972631024851e-97 0.107835622873923 0.879955398238746
4.11411411411411 2.44018864657164e-149 7.0542014237267e-98 0.107237332139589 0.832147371959749
4.11911911911912 6.58663448161211e-150 2.44551493951918e-98 0.106639689460303 0.784967942925997
4.12412412412412 1.77343719840644e-150 8.45677689596541e-99 0.10604272108258 0.73861085380663
4.12912912912913 4.76299530092633e-151 2.91710133125741e-99 0.105446453055802 0.693252650243731
4.13413413413413 1.276017355699e-151 1.00371461207694e-99 0.104850911230722 0.649051982566918
4.13913913913914 3.40992713555437e-152 3.44493527748888e-100 0.104256121257994 0.606149166353824
4.14414414414414 9.08961953887287e-153 1.17940774726144e-100 0.103662108586743 0.56466599234274
4.14914914914915 2.41689843831469e-153 4.02771724622565e-101 0.103068898463166 0.524705772575958
4.15415415415415 6.41037130594104e-154 1.37203775448852e-101 0.102476515929162 0.486353606509097
4.15915915915916 1.69597739520867e-154 4.66213922380407e-102 0.101884985821005 0.44967684819988
4.16416416416416 4.47578299850288e-155 1.58021617947033e-102 0.10129433276804 0.414725753611201
4.16916916916917 1.17822999348147e-155 5.34268856060126e-103 0.100704581191416 0.381534285535315
4.17417417417417 3.09387821889756e-156 1.80183617728035e-103 0.100115755302857 0.350121052661988
4.17917917917918 8.10379497675162e-157 6.06153804287774e-104 0.0995278791034604 0.320490358854528
4.18418418418418 2.11731641265997e-157 2.03405389986949e-104 0.0989409763825303 0.292633338733478
4.18918918918919 5.51817122380773e-158 6.80854273713316e-105 0.0983550707164448 0.266529156158668
4.19419419419419 1.43455323533757e-158 2.27330636441092e-105 0.0977701854675564 0.242146243098892
4.1991991991992 3.72006266315303e-159 7.5713593106434e-106 0.0971863437831255 0.219443557631349
4.2042042042042 9.62267749817885e-160 2.51536975631687e-106 0.0966035685942869 0.198371841362939
4.20920920920921 2.48286836532072e-160 8.33569665821351e-107 0.0960218826150497 0.178874858353165
4.21421421421421 6.39033386341617e-161 2.75545966518546e-107 0.09544130834133 0.160890599584047
4.21921921921922 1.64061051595035e-161 9.08569812972361e-108 0.0948618680500172 0.144352439107494
4.22422422422422 4.20145312433133e-162 2.9883718562779e-108 0.0942835837980728 0.129190230149268
4.22922922922923 1.07326172838731e-162 9.80444604845168e-109 0.0937064774216621 0.11533133160881
4.23423423423423 2.73478917828622e-163 3.2086590630393e-109 0.0931305705353188 0.102701557518718
4.23923923923924 6.95110984342167e-164 1.04745693130525e-109 0.092555884531143 0.0912260440748535
4.24424424424424 1.7623677590158e-164 3.41083621485081e-110 0.0919824405780309 0.0808300307824538
4.24924924924925 4.45708602127994e-165 1.10789255797285e-110 0.0914102596209377 0.0714395540560081
4.25425425425425 1.12439157263985e-165 3.58960377929241e-111 0.0908393623801731 0.0629820532384731
4.25925925925926 2.82941229794174e-166 1.16013217461342e-111 0.0902697693507286 0.055386890452216
4.26426426426426 7.10210323517683e-167 3.74007678318414e-112 0.089701500801638 0.0485857869497305
4.26926926926927 1.77823770223447e-167 1.20272310512296e-112 0.0891345767753695 0.0425131796920407
4.27427427427427 4.44124504599915e-168 3.85800582523724e-113 0.0885690170872501 0.0371065027473557
4.27927927927928 1.10644988314325e-168 1.23444627361291e-113 0.0880048413249217 0.0323063987770027
4.28428428428428 2.74960841027266e-169 3.93997617866784e-114 0.0874420688478299 0.0280568663688552
4.28928928928929 6.81588158779693e-170 1.25437412868009e-114 0.0868807187867433 0.0243053493024208
4.29429429429429 1.6853314110977e-170 3.9835719835489e-115 0.0863208100433057 0.0210027739989667
4.2992992992993 4.15681486687868e-171 1.26191568814089e-115 0.0857623612896186 0.0181035414407846
4.3043043043043 1.02269972496838e-171 3.98749451633928e-116 0.0852053909678563 0.0155654797533402
4.30930930930931 2.50984952533739e-172 1.25684565229604e-116 0.0846499172899106 0.013349763450522
4.31431431431431 6.1441147667249e-173 3.95162645788261e-117 0.0840959582370685 0.011420805064438
4.31931931931932 1.50031704411247e-173 1.2393155845165e-117 0.0835435315597187 0.00974612453468038
4.32432432432432 3.65442333826167e-174 3.87703772214308e-118 0.0829926547770907 0.0082962013343226
4.32932932932933 8.87905523335538e-175 1.20984638494877e-118 0.0824433451770232 0.00704431387663081
4.33433433433433 2.15192310447258e-175 3.76593244160036e-119 0.0818956198157633 0.00596637029167274
4.33933933933934 5.20234115226591e-176 1.1693025788375e-119 0.0813494955177965 0.00504073419827327
4.34434434434434 1.25453562184283e-176 3.62154077477692e-120 0.0808049888757057 0.00424804863503947
4.34934934934935 3.0177221836325e-177 1.11885019036453e-120 0.0802621162500607 0.00357106086372974
4.35435435435435 7.24081751717874e-178 3.44796294615631e-121 0.0797208937693379 0.00299445032668896
4.35935935935936 1.73303781327984e-178 1.05990106599849e-121 0.0791813373298682 0.0025046616334319
4.36436436436436 4.13752436213092e-179 3.24997602315469e-122 0.0786434625958154 0.00208974407424613
4.36936936936937 9.85337878352565e-180 9.9404735495422e-123 0.0781072849991832 0.00173919881403342
4.37437437437437 2.34067912314194e-180 3.03281612276473e-123 0.0775728197398514 0.00144383460940418
4.37937937937938 5.54639344649151e-181 9.22990381755197e-124 0.0770400817856402 0.00119563261707712
4.38438438438438 1.31096638379515e-181 2.80194986117223e-124 0.0765090858724042 0.00098762062177769
4.38938938938939 3.09089695046799e-182 8.48468323197005e-125 0.0759798465041532 0.000813756806155855
4.39439439439439 7.26924967427826e-183 2.562848861435e-125 0.0754523779532025 0.000668823012214115
4.3993993993994 1.70532333309259e-183 7.72186930512081e-126 0.0749266942603504 0.000548327301325921
4.4044044044044 3.9905795445816e-184 2.3207800755881e-126 0.0744028092350831 0.000448415505759575
4.40940940940941 9.31488073847015e-185 6.95757051915044e-127 0.0738807364558077 0.000365791376101324
4.41441441441441 2.16885598238211e-185 2.08062271474027e-127 0.0733604892701121 0.000297644863366706
4.41941941941942 5.03728147981383e-186 6.20641973451819e-128 0.0728420807950519 0.000241588029140441
4.42442442442442 1.16700794727978e-186 1.8467199460158e-128 0.0723255239174637 0.000195598049071577
4.42942942942943 2.69689163744719e-187 5.48116689149813e-129 0.0718108312943059 0.000157966761852636
4.43443443443443 6.21677670659046e-188 1.62277048678087e-129 0.0712980153530247 0.000127256214956573
4.43943943943944 1.4294834442008e-188 4.79240226281474e-130 0.0707870882919467 0.000102259667602896
4.44444444444444 3.27872566386838e-189 1.4117620962716e-130 0.0702780620806972 8.19675285874935e-05
4.44944944944945 7.50141373582785e-190 4.14841178741005e-131 0.0697709484606442 6.55377298705741e-05
4.45445445445445 1.71195855942582e-190 1.21594600650087e-131 0.0692657589453672 5.22700645263022e-05
4.45945945945946 3.89722486808646e-191 3.55515721653707e-132 0.0687625048211518 4.15840483888928e-05
4.46446446446446 8.84972492070915e-192 1.03684877797094e-132 0.0682611971475082 3.29998972678571e-05
4.46946946946947 2.00454664745298e-192 3.0163665667872e-133 0.0677618467577152 2.61222449347839e-05
4.47447447447447 4.52912859449302e-193 8.75316078113866e-134 0.0672644642593878 2.06262603758968e-05
4.47947947947948 1.02076371853448e-193 2.53371511501719e-134 0.0667690600350689 1.62458553975172e-05
4.48448448448448 2.29481609939061e-194 7.31581555730313e-135 0.066275644242845 1.2763705054857e-05
4.48948948948949 5.14615235718273e-195 2.10707406824599e-135 0.0657842268169851 1.00028331697806e-05
4.49449449449449 1.15114353992803e-195 6.05353344091318e-136 0.0652948174686031 7.81954314590765e-06
4.4994994994995 2.56855228472249e-196 1.73480305611991e-136 0.0648074256863431 6.09750021194313e-06
4.5045045045045 5.7168846495732e-197 4.95910724382331e-137 0.0643220607370869 4.74279503908561e-06
4.50950950950951 1.26923645524125e-197 1.41406349586847e-137 0.0638387316666845 3.67984036383931e-06
4.51451451451451 2.81085041623886e-198 4.02204023618818e-138 0.0633574473007067 2.84797183348885e-06
4.51951951951952 6.20933399336682e-199 1.14113230395014e-138 0.0628782162452189 2.19864184773109e-06
4.52452452452452 1.3682466575904e-199 3.22951776471563e-139 0.0624010468875772 1.69311079582161e-06
4.52952952952953 3.0074323027647e-200 9.11698929504993e-140 0.0619259473972452 1.30055390396106e-06
4.53453453453453 6.59385531551774e-201 2.56730402068364e-140 0.0614529257266324 9.96514045473708e-07
4.53953953953954 1.44209893415716e-201 7.21132794460043e-141 0.0609819896119527 7.6164146648464e-07
4.54454454454454 3.14602947585264e-202 2.02052989434522e-141 0.0605131465741039 5.80670584122004e-07
4.54954954954955 6.84609005762546e-203 5.64712503388955e-142 0.0600464039195666 4.41591962685133e-07
4.55455455455455 1.48605374795813e-203 1.57435118715056e-142 0.0595817687413238 3.34984400812336e-07
4.55955955955956 3.21764788158477e-204 4.37812258469515e-143 0.0591192479197996 2.53477897564965e-07
4.56456456456456 6.94951671287397e-205 1.21446864812595e-143 0.0586588481238169 1.91323227203547e-07
4.56956956956957 1.49721021132663e-205 3.36044496612275e-144 0.0582005758115746 1.44048051642984e-07
4.57457457457457 3.21753326966056e-206 9.27511613027308e-145 0.0577444372316436 1.08183036767802e-07
4.57957957957958 6.8972409994929e-207 2.55360672624353e-145 0.0572904384239801 8.10444047765335e-08
4.58458458458458 1.47482280714773e-207 7.01295028724704e-146 0.0568385852209586 6.05618306980817e-08
4.58958958958959 3.14569330515116e-208 1.92114257261383e-146 0.0563888832484212 4.51426491570562e-08
4.59459459459459 6.69275612381377e-209 5.24965207251486e-147 0.0559413379267453 3.35650406611823e-08
4.5995995995996 1.42038380280568e-209 1.43091400661847e-147 0.0554959544719282 2.48942704071373e-08
4.6046046046046 3.00689672046792e-210 3.89052882880406e-148 0.0550527378966889 1.84172047667523e-08
4.60960960960961 6.34955662622806e-211 1.05515395177294e-148 0.0546116930115857 1.359127249507e-08
4.61461461461461 1.33745869637987e-211 2.85453328146428e-149 0.0541728244261513 1.00048046235909e-08
4.61961961961962 2.81014963792422e-212 7.70311676518702e-150 0.0537361365500426 7.34630902764087e-09
4.62462462462462 5.88966513028803e-213 2.07352817171664e-150 0.0533016335942073 5.38073822061925e-09
4.62962962962963 1.23129991138812e-213 5.56756746739381e-151 0.0528693195720654 3.93121343175248e-09
4.63463463463463 2.56772898052302e-214 1.49119049167414e-151 0.0524391983007058 2.86499238141104e-09
4.63963963963964 5.3412955120282e-215 3.98394057861902e-152 0.0520112734020977 2.08272729621666e-09
4.64464464464464 1.10829690143208e-215 1.06170696799487e-152 0.0515855483043166 1.51026596550182e-09
4.64964964964965 2.29391711010639e-216 2.82233506914411e-153 0.0511620262427844 1.09241222374974e-09
4.65465465465465 4.73599692309629e-217 7.48384123644666e-154 0.0507407102615237 7.88191515886554e-10
4.65965965965966 9.75342595778327e-218 1.97948697459115e-154 0.0503216032144251 5.67268998126969e-10
4.66466466466466 2.0036186260498e-218 5.22267282249362e-155 0.0499047077665283 4.07247505060584e-10
4.66966966966967 4.10567925513866e-219 1.37450106537677e-155 0.049490026395316 2.91635174894409e-10
4.67467467467467 8.39203072704496e-220 3.60835643360404e-156 0.0490775613920207 2.08321198354799e-10
4.67967967967968 1.71104409353424e-220 9.4490004460911e-157 0.0486673148629433 1.48435956427422e-10
4.68468468468468 3.47990530889337e-221 2.46816618183943e-157 0.0482592887307846 1.05501067542951e-10
4.68968968968969 7.05969178436163e-222 6.43094824423273e-158 0.0478534847359878 7.47974310867569e-11
4.69469469469469 1.42861808664966e-222 1.67142818178418e-158 0.0474499044380933 5.28967024824491e-11
4.6996996996997 2.88375683205127e-223 4.3332377266796e-159 0.0470485492171039 3.73149278055419e-11
4.7047047047047 5.80648378852276e-224 1.12059685635305e-159 0.0466494202748616 2.62572174624627e-11
4.70970970970971 1.16621839756153e-224 2.89066905325814e-160 0.0462525186364342 1.8430065783238e-11
4.71471471471471 2.33646160049896e-225 7.4380558556029e-161 0.0458578451515131 1.29037862022865e-11
4.71971971971972 4.66927546963632e-226 1.90911718381506e-161 0.0454654004958204 9.01196551656868e-12
4.72472472472472 9.30791554484383e-227 4.88784952137496e-162 0.0450751851725258 6.27818303184163e-12
4.72972972972973 1.85083396526317e-227 1.24828903772548e-162 0.0446871995136736 4.36275187072882e-12
4.73473473473473 3.67108615226501e-228 3.17998136639813e-163 0.0443014436816177 3.02412085427795e-12
4.73973973973974 7.26329663765461e-229 8.08064602495086e-164 0.0439179176704664 2.09097991789483e-12
4.74474474474474 1.43345833846067e-229 2.04823451148747e-164 0.0435366213075351 1.4421574226985e-12
4.74974974974975 2.8219444358616e-230 5.17875499502442e-165 0.0431575542548075 9.92173370174044e-13
4.75475475475475 5.54145652355831e-231 1.30612018145804e-165 0.0427807160104049 6.8088623172259e-13
4.75975975975976 1.08545416979138e-231 3.28588987250645e-166 0.0424061059100628 4.66094123418792e-13
4.76476476476476 2.12085580121524e-232 8.2458410090704e-167 0.042033723128615 3.18262002739641e-13
4.76976976976977 4.13354700557296e-233 2.06409175347999e-167 0.0416635666814853 2.1677442576215e-13
4.77477477477477 8.03612547105571e-234 5.15388981795877e-168 0.0412956354261848 1.4727986811611e-13
4.77977977977978 1.55841322929664e-234 1.28366987656164e-168 0.040929928063817 9.98138523867479e-14
4.78478478478478 3.0146065098209e-235 3.18921397912585e-169 0.0405664431405887 6.7476156695836e-14
4.78978978978979 5.81688835138954e-236 7.90362010439342e-170 0.0402051790493263 4.55011053931106e-14
4.79479479479479 1.11960005877403e-236 1.95380197627425e-170 0.0398461340309983 3.06059345954169e-14
4.7997997997998 2.14954819146645e-237 4.81778173602667e-171 0.0394893061762436 2.05353180367841e-14
4.8048048048048 4.11664624819214e-238 1.18502028967737e-171 0.0391346934269039 1.37438785824531e-14
4.80980980980981 7.86415383686101e-239 2.90747869318668e-172 0.0387822935775618 9.17549019366476e-15
4.81481481481481 1.49855449681631e-239 7.11572874662003e-173 0.0384321042770829 6.11028306793224e-15
4.81981981981982 2.84842750691391e-240 1.73713798517337e-173 0.0380841230301629 4.05887310343326e-15
4.82482482482482 5.40069796446866e-241 4.23020426287929e-174 0.0377383471988776 2.68943905051436e-15
4.82982982982983 1.02142550468598e-241 1.0275440510969e-174 0.0373947740042381 1.7775835735453e-15
4.83483483483483 1.92697284613365e-242 2.48972654126617e-175 0.0370534005277482 1.17195365884753e-15
4.83983983983984 3.62624030680268e-243 6.01748391255938e-176 0.0367142237129658 7.7073119850094e-16
4.84484484484484 6.80690447618901e-244 1.45074243900706e-176 0.0363772403670669 5.05600538934439e-16
4.84984984984985 1.2745439629324e-244 3.48881372948199e-177 0.0360424471624128 3.30844718637069e-16
4.85485485485485 2.38052130945752e-245 8.36907266690258e-178 0.0357098406381188 2.15949883161489e-16
4.85985985985986 4.43507956816736e-246 2.00257589308852e-178 0.0353794172016263 1.40602754735379e-16
4.86486486486486 8.24219427788401e-247 4.77983294157074e-179 0.0350511731302755 9.13159780142714e-17
4.86986986986987 1.52790505432844e-247 1.13801645359622e-179 0.0347251045728813 5.91577719931891e-17
4.87487487487487 2.8252831349627e-248 2.7026913611002e-180 0.0344012075513092 3.82286474363317e-17
4.87987987987988 5.21122321094204e-249 6.40260124569982e-181 0.0340794779620532 2.46421243619322e-17
4.88488488488488 9.58803174337854e-250 1.51296382854757e-181 0.0337599115778147 1.58445331145967e-17
4.88988988988989 1.75967044530331e-250 3.56625771857168e-182 0.0334425040490812 1.01623193176619e-17
4.89489489489489 3.22140483069796e-251 8.38511441883684e-183 0.0331272509057066 6.5015711063292e-18
4.8998998998999 5.88262765643579e-252 1.9666059586679e-183 0.0328141475584912 4.14911894716552e-18
4.9049049049049 1.07154275498631e-252 4.60084706556687e-184 0.032503189300761 2.64122587443655e-18
4.90990990990991 1.94697214041367e-253 1.07366880002695e-184 0.0321943713099482 1.67713217184882e-18
4.91491491491491 3.52875949019303e-254 2.49928025289778e-185 0.0318876886491697 1.06228518772766e-18
4.91991991991992 6.37964437451513e-255 5.80325523189212e-186 0.0315831362688061 6.7116152279335e-19
4.92492492492492 1.15049032352097e-255 1.34412752449136e-186 0.0312807090080786 4.22985095593209e-19
4.92992992992993 2.06957685793008e-256 3.10542729881155e-187 0.0309804015966256 2.65910304773132e-19
4.93493493493493 3.71357532696838e-257 7.15672529386725e-188 0.0306822086560776 1.66746743054949e-19
4.93993993993994 6.64683663608267e-258 1.64520271484357e-188 0.0303861247016304 1.04301761023217e-19
4.94494494494494 1.18672437102394e-258 3.77256365668653e-189 0.030092144143616 6.5078571482936e-20
4.94994994994995 2.11347349973672e-259 8.62910641531506e-190 0.0298002612890729 4.05038653498176e-20
4.95495495495495 3.75453226784313e-260 1.96882521160471e-190 0.0295104703433119 2.51458904383166e-20
4.95995995995996 6.65314463302375e-261 4.48085188346609e-191 0.0292227654114817 1.55721886516493e-20
4.96496496496496 1.17600773239008e-261 1.01724626449552e-191 0.0289371405001298 9.61932023268962e-21
4.96996996996997 2.073506871527e-262 2.30358216880086e-192 0.0286535895187622 5.92722206399947e-21
4.97497497497497 3.64680775490166e-263 5.20347415294067e-193 0.0283721062813983 3.64309170053187e-21
4.97997997997998 6.39782489381428e-264 1.17245230342826e-193 0.0280926845081241 2.2335778631819e-21
4.98498498498498 1.11960265136447e-264 2.63517253732295e-194 0.0278153178266406 1.36597949287133e-21
4.98998998998999 1.95437354903178e-265 5.907925586302e-195 0.0275399997738093 8.33296103802569e-22
4.99499499499499 3.4030107664209e-266 1.32121369352441e-195 0.0272667237971932 5.07068476457669e-22
5 5.91059441570404e-267 2.9472922697571e-196 0.026995483256594 3.07783945068257e-22


==> tail/D1/Data/gazeEstimation.csv <==
0 -40 0 2.87977590176193e-05 1.3237865839831e-05 -38.5113557970434 -1.13920846410123 1.87452860412323
0.1 -39.92 3.01307222111731 0.0571924372971739 3.08549495692564 -38.4723958151405 1.93206308442237 1.80669273249237
0.2 -39.84 6.00902356483028 0.110186817250372 6.19731524949038 -38.4230928237264 5.04423927165673 1.71418630216493
0.3 -39.76 8.97083043797525 0.115215085424823 9.27325334102877 -38.4207314617252 8.12050625167951 1.58640834573327
0.4 -39.68 11.8816632630814 0.0708151587756126 12.2950283471485 -38.4665425237775 11.1431416210727 1.42052569928022
0.5 -39.6 14.7249821073871 0.0325171744066061 15.2391754046463 -38.5060148506895 14.0884052815728 1.26571464480572
0.6 -39.52 17.4846306660373 -0.0540504996532496 18.1043948169601 -38.593190811691 16.954843966896 1.06754354389934
0.7 -39.44 20.1449280654304 -0.167226366523178 20.8710621517069 -38.7062613170814 19.724024204598 0.845891550303449
0.8 -39.36 22.6907579650703 -0.303330995135998 23.500726029391 -38.8410403013021 22.3578346433449 0.616568817749748
0.9 -39.28 25.107654451628 -0.745511605834099 26.1771156375393 -39.2812279061403 25.0385507926121 0.0691145675157077
1 -39.2 27.3818842371475 -2.46085281507492 29.5545203772261 -40.9956935361968 28.4165989015533 2.07247429722912
1.1 -39.12 29.500524694327 -2.54641211787434 31.7781106812527 -41.0812528389963 30.6401892055799 2.26833593117957
1.2 -39.04 31.4515372854648 -2.46896240299606 33.72873687893 -41.003803124118 32.5908154032571 2.27034740512902
1.3 -38.96 33.2238359678325 -2.39690670065878 35.4992426906816 -40.9317474217807 34.3613212150087 2.27632611522215
1.4 -38.88 34.807350186781 -2.3142389787199 37.0802984991654 -40.8490796998418 35.9423770234925 2.27278700814318
1.5 -38.8 36.1930820986408 -2.22397752257097 38.4706180184856 -40.7588182436929 37.3326965428128 2.2662060791529
1.6 -38.72 37.3731576982645 -2.14953740028441 39.6559142261637 -40.6843781214063 38.5179927504908 2.27363776812973
1.7 -38.64 38.340871560695 -2.08044230277629 40.623364252725 -40.6152830238982 39.4854427770521 2.28293370333297
1.8 -38.56 39.0907249427277 -1.9924910733557 41.3649639467717 -40.5273317944776 40.2270424710988 2.27191811358726
1.9 -38.48 39.6184570278661 -1.89448696750087 41.8987492633988 -40.4293276886228 40.7608277877259 2.25940022807256
2 -38.4 39.9210691371309 -1.8207891183521 42.2056085809967 -40.355629839474 41.0676871053239 2.2669849655488
2.1 -38.32 39.9968417681526 -1.73570914753425 42.2851072733407 -40.2705498686562 41.1471857976679 2.26449468455016
2.2 -38.24 39.8453443657269 -1.6549190249772 42.1341957996782 -40.1897597460991 40.9962743240054 2.26411193106069
2.3 -38.16 39.4674377683147 -1.58615997274569 41.7618623577497 -40.1210006938676 40.6239408820769 2.27662539155892
2.4 -38.08 38.865269316587 -1.49163334980674 41.1484345983617 -40.0264740709287 40.0105131226889 2.25839427120518
2.5 -38 38.0422606518061 -1.41325066691532 40.3323183788138 -39.9480913880372 39.194396903141 2.26328919888395
2.6 -37.92 37.0030882733783 -1.34922442903319 39.2958772568952 -39.8840651501551 38.1579557812224 2.27843605895091
2.7 -37.84 35.7536569660506 -1.27154152238731 38.042442499312 -39.8063822435092 36.9045210236391 2.2784089199785
2.8 -37.76 34.3010662477461 -1.18293451066319 36.5903067816621 -39.7177752317851 35.4523853059893 2.27121540855667
2.9 -37.68 32.6535700286874 -1.08340337265056 34.9478105704474 -39.6182440937725 33.8098890947746 2.2569590048649
3 -37.6 30.8205297110316 -1.00861499803992 33.1085351020291 -39.5434557191618 31.9706136263563 2.25825444638806
3.1 -37.52 28.8123609955163 -0.930310968920656 31.0920795560646 -39.4651516900426 29.9541580803918 2.25550785418843
3.2 -37.44 26.6404746973701 0.726926051264385 28.0974069984183 -37.8071370266978 26.9601244930015 0.486791113538136
3.3 -37.36 24.3172119077842 1.51612972423631 25.4115000004344 -37.017114123544 24.2764652512181 0.345298442357203
3.4 -37.28 21.8557738693708 1.84077846808097 22.8609625927532 -36.6920148566465 21.7285730023499 0.601586726395488
3.5 -37.2 19.2701469640686 2.14774658433726 20.1730489035265 -36.3848264209665 19.0429016043945 0.846255527277482
3.6 -37.12 16.5750232397314 2.42166870878333 17.3774301099574 -36.1117016688731 16.2481279117171 1.05996513151652
3.7 -37.04 13.7857169269807 2.65666074919761 14.4767360222783 -35.8778164971514 13.3480028531622 1.24187926333931
3.8 -36.96 10.918077420693 2.87858628522256 11.4977153508807 -35.6576491045075 10.3695605759788 1.41314846492691
3.9 -36.88 7.98839922057628 3.06673150412226 8.4544534415662 -35.4711116232527 7.32708496927348 1.55637495389437
4 -36.8 5.01332934257216 3.217321884808 5.3709397673547 -35.3230116563933 4.24448650922291 1.66511677354546
4.1 -36.72 2.00977272719079 3.33777542390566 2.25795247402089 -35.2052328327822 1.13284799083464 1.75029042279112
4.2 -36.64 -1.0052038177335 3.44861533505989 -0.858984061120366 -35.0974178503346 -1.98200232227202 1.82584090405902
4.3 -36.56 -4.01446859404859 3.53725822699313 -3.9785133892218 -35.0115176373414 -5.09894560079503 1.89047295818441
4.4 -36.48 -7.00092235901104 3.59481091160308 -7.08131603798429 -34.9569769101823 -8.19825261951725 1.93731749717021
4.5 -36.4 -9.9475954865942 3.62666000654453 -10.1316146205332 -34.9278654746608 -11.2448866581225 1.96217849453637
4.6 -36.32 -12.8377443922884 3.61259834481207 -13.1267055421439 -34.9448023632006 -14.2352682065397 1.96067369841544
4.7 -36.24 -15.6549466734881 3.57872944396108 -16.0487565495976 -34.9813815032906 -17.1523451344957 1.95609883985624
4.8 -36.16 -18.3831944248595 3.50033203807991 -18.8834656124809 -35.0625326728835 -19.9811464892633 1.93852658847396
4.9 -36.08 -21.0069851984518 3.40200533070589 -21.6127990724949 -35.1628624938654 -22.7051755693284 1.9300237669253
5 -36 -23.5114100916989 3.28466332294996 -24.2124483431538 -35.2814379691883 -25.3008676095054 1.92833855952695
5.1 -35.92 -25.8822384627778 3.16201590470968 -26.6820834738742 -35.4050638264169 -27.7664507173564 1.95330875264734
5.2 -35.84 -28.105998791954 2.26658328749237 -29.4551464238431 -36.3008768539521 -30.538098480779 2.47538206563985
5.3 -35.76 -30.1700552294442 1.1510211850605 -32.2670756874245 -37.4163991449701 -33.3500769427835 3.58555382399527
5.4 -35.68 -32.0626793948351 1.20909635850984 -34.1548472597752 -37.3583239715207 -35.2378485151341 3.59144404047756
5.5 -35.6 -33.7731170200806 1.28453052541549 -35.8674488514462 -37.2828898046151 -36.9504501068051 3.59549212743839
5.6 -35.52 -35.2916490573981 1.36894677646327 -37.387808658366 -37.1984735535673 -38.4708099137249 3.59504342399715
5.7 -35.44 -36.6096469048367 1.4612266515226 -38.7033773780069 -37.106193678508 -39.7863786333658 3.58717519077945
5.8 -35.36 -37.7196214357146 1.54727436368444 -39.8144943099617 -37.0201459663461 -40.8974955653207 3.58538263135122
5.9 -35.28 -38.615265553331 1.61550586032291 -40.6980725525424 -36.9519144697076 -41.7810738079013 3.58017316602475
6 -35.2 -39.2914900291475 1.69112256316908 -41.382098793599 -36.8762977668615 -42.4651000489579 3.58911893938132
6.1 -35.12 -39.7444524208003 1.77001109450294 -41.8326757113469 -36.7974092355276 -42.9156769667058 3.58752935374564
6.2 -35.04 -39.9715789056236 1.84664215051924 -42.0595251272291 -36.7207781795113 -43.142526382588 3.58886098788855
6.3 -34.96 -39.9715789056236 1.9230421967051 -42.0525180931292 -36.6443781333255 -43.1355193484881 3.58436170356995
6.4 -34.88 -39.7444524208003 1.98451665940631 -41.8334955215789 -36.5829036706242 -42.9164967769378 3.60024253470916
6.5 -34.8 -39.2914900291475 2.07474791719922 -41.376938240329 -36.4926724128313 -42.459939495688 3.59224329899584
6.6 -34.72 -38.6152655533309 2.15268967257492 -40.7005743153502 -36.4147306574556 -41.7835755707091 3.59309064282251
6.7 -34.64 -37.7196214357146 2.23645368210637 -39.7931725166325 -36.3309666479242 -40.8761737719914 3.5809483179804
6.8 -34.56 -36.6096469048367 2.30033897584026 -38.6726783224376 -36.2670813541903 -39.7556795777966 3.57933629729801
6.9 -34.48 -35.2916490573981 2.4035799062669 -37.3533168220159 -36.1638404237637 -38.4363180773749 3.56710832718914
7 -34.4 -33.7731170200806 2.49135449947231 -35.8241247326854 -36.0760658305582 -36.9071259880443 3.55404120398765
7.1 -34.32 -32.0626793948351 2.56410822928042 -34.1071435537625 -36.0033121007501 -35.1901448091214 3.55170093702853
7.2 -34.24 -30.1700552294442 2.71833542948212 -32.1675426000475 -35.8490849005484 -33.2505438554065 3.475422908346
7.3 -34.16 -28.105998791954 4.0955448309913 -29.0911866289535 -34.4717545617915 -30.1743197501451 2.09168412837373
7.4 -34.08 -25.8822384627778 4.80065334023581 -26.5484110279921 -33.7673731049392 -27.6280308430349 1.77356325246075
7.5 -34 -23.5114100916989 5.09100106778492 -24.0840321366705 -33.4779066986661 -25.1580455897237 1.72742290092869
7.6 -33.92 -21.0069851984518 5.37489665140263 -21.4753243876217 -33.1950837160118 -22.5438552491006 1.69925665259037
7.7 -33.84 -18.3831944248595 5.63030675524974 -18.7521980876817 -32.9409268583909 -19.8155757383203 1.69116786308
7.8 -33.76 -15.6549466734881 5.87433819989426 -15.9093621847262 -32.6982397673785 -16.9679663837317 1.68859573346155
7.9 -33.68 -12.8377443922884 6.07401734026316 -12.9777569500312 -32.5000991527938 -14.0318121395312 1.67867918145289
8 -33.6 -9.94759548659418 6.24836296132009 -9.98319152925369 -32.3272878859809 -11.0333523941572 1.6729208551189
8.1 -33.52 -7.00092235901104 6.41069400680663 -6.92203016824399 -32.1659583410646 -7.96945187670892 1.66477573287955
8.2 -33.44 -4.0144685940486 6.55929454799536 -3.82335228181939 -32.018418605162 -4.86859690443645 1.65844168807816
8.3 -33.36 -1.00520381773348 6.66194525825273 -0.702518900304757 -31.9169064255908 -1.74572934713955 1.62200404568029
8.4 -33.28 2.00977272719079 6.72304503551723 2.42164303982791 -31.8573036222397 1.37987239157725 1.55590469377091
8.5 -33.2 5.01332934257217 6.76132460090691 5.53887289146095 -31.8200356623248 4.49821706484037 1.47297054686282
8.6 -33.12 7.98839922057627 6.8010236497231 8.63432826155761 -31.7812533294418 7.59425648533641 1.39556122892298
8.7 -33.04 10.918077420693 6.77706403076684 11.6720682743004 -31.8059997743841 10.6321248687099 1.26669862982708
8.8 -32.96 13.7857169269807 6.73745977040649 14.6604018121955 -31.8461983546226 13.6205621522912 1.12597966449139
8.9 -32.88 16.5750232397314 6.6845177939816 17.5551588583764 -31.8997349226769 16.515016478847 0.982100011796748
9 -32.8 19.2701469640686 6.5920530232961 20.3744951387486 -31.992243102213 19.3348163919991 0.810341496426892
9.1 -32.72 21.8557738693708 6.48679433166302 23.0744489547017 -32.0973641126506 22.0358990779243 0.648167061004921
9.2 -32.64 24.3172119077842 6.37315604342755 25.6550036531419 -32.2109355925502 24.6167428875707 0.52327342144631
9.3 -32.56 26.6404746973701 6.2158570427361 28.091407707978 -32.3677825941159 27.0548936733635 0.456826683533581
9.4 -32.48 28.8123609955163 5.5726317089553 30.6546617065097 -33.0103368679256 29.6203146423244 0.966460702186922
9.5 -32.4 30.8205297110316 4.01985503509952 33.6425386201755 -34.5628205033143 32.6086271299852 2.80625816866968
9.6 -32.32 32.6535700286874 4.05165311429836 35.4951297101753 -34.5310224241154 34.4612182199851 2.85590828694536
9.7 -32.24 34.3010662477461 4.12169467597603 37.1382992020382 -34.4609808624377 36.104387711848 2.86089571536698
9.8 -32.16 35.7536569660506 4.19857324762235 38.5863321034817 -34.3841022907914 37.5524206132915 2.86045130329798
9.9 -32.08 37.0030882733783 4.28090899897572 39.8388773547163 -34.3017665394381 38.8049658645261 2.86059598846937
10 -32 38.0422606518061 4.33965831486286 40.8805037408491 -34.2430172235509 39.8465922506589 2.8786696204609
10.1 -31.92 38.865269316587 4.40715101505802 41.7032810870583 -34.1755245233558 40.669369596868 2.88828127036989
10.2 -31.84 39.4674377683147 4.47740301358478 42.3022738777673 -34.105272524829 41.2683623875771 2.89392278680865
10.3 -31.76 39.8453443657269 4.55472779909211 42.6810664708538 -34.0279477393217 41.6471549806635 2.89656839042213
10.4 -31.68 39.9968417681526 4.60849687606924 42.8389102447469 -33.9741786623445 41.8049987545567 2.9210764149948
10.5 -31.6 39.9210691371309 4.70829952877349 42.755100129024 -33.8743760096403 41.7211886388338 2.90055450795851
10.6 -31.52 39.6184570278661 4.79089668924244 42.4519658067688 -33.7917788491713 41.4180543165786 2.89819418622766
10.7 -31.44 39.0907249427277 4.87885499616762 41.9231874894998 -33.7038205422462 40.8892759993096 2.89130927965645
10.8 -31.36 38.340871560695 4.95120164273028 41.1721181627589 -33.6314738956835 40.1382066725687 2.89655090808799
10.9 -31.28 37.3731576982645 5.03403732123525 40.2014365143489 -33.5486382171785 39.1675250241587 2.89248568893258
11 -31.2 36.1930820986408 5.126814707542 39.0166907930529 -33.4558608308718 37.9827793028626 2.87957013650669
11.1 -31.12 34.807350186781 5.20121888388607 37.6243312097434 -33.3814566545277 36.5904197195532 2.8798477666377
11.2 -31.04 33.2238359678325 5.29415238985723 36.0315900698432 -33.2885231485565 34.997678579653 2.86397869424769
11.3 -30.96 31.4515372854647 5.35927887035203 34.263449901968 -33.2233966680618 33.2295384117778 2.87823773899301
11.4 -30.88 29.500524694327 6.69884866080469 31.5263858357952 -31.8835195464297 30.4929257980374 1.41135092401292
11.5 -30.8 27.3818842371475 7.6621955253986 28.9251803921753 -30.9195410938576 27.8930462061484 0.524953932906009
11.6 -30.72 25.107654451628 7.97260608702373 26.5344369867081 -30.608624957628 25.5028910993364 0.410629282632272
11.7 -30.64 22.6907579650703 8.26131704506329 23.9905637726197 -30.3195192941336 22.9590548167845 0.417960624308524
11.8 -30.56 20.1449280654304 8.55497007806771 21.323033966226 -30.0256641532172 20.291516894599 0.554078588283348
11.9 -30.48 17.4846306660373 8.79620136740515 18.5431150210635 -29.7846369498353 17.5109007761168 0.695859102274294
12 -30.4 14.7249821073871 9.0527315571781 15.6647240614637 -29.5283015744723 14.6319474100829 0.876649074584517
12.1 -30.32 11.8816632630814 9.28248533555896 12.7009113112867 -29.2988909646548 11.6678286638831 1.0432587875872
12.2 -30.24 8.97083043797527 9.46964962336393 9.67411587119857 -29.1121814984692 8.64093344680802 1.17507727285329
12.3 -30.16 6.00902356483028 9.64145159755354 6.59432287260329 -28.9409864431181 5.56153980503306 1.29855141105161
12.4 -30.08 3.01307222111728 9.79233181303426 3.48384243888833 -28.7906343267476 2.45189214591313 1.40619590248578
12.5 -30 1.46957615897682e-14 9.90607912593197 0.364561221387854 -28.6775144884593 -0.665568194075204 1.48052320116894
12.6 -29.92 -3.01307222111732 10.0015299616082 -2.76935551643664 -28.582694083728 -3.79741877962726 1.55035048861301
12.7 -29.84 -6.00902356483032 10.0427664491997 -5.87585495419623 -28.5421221556825 -6.90064555070568 1.57463540683761
12.8 -29.76 -8.97083043797524 10.0765874514535 -8.96618033777468 -28.5088813968159 -9.98709483412906 1.61185951066565
12.9 -29.68 -11.8816632630814 10.0711941857996 -11.9892661416073 -28.514772180935 -13.0054835591968 1.61886624780545
13 -29.6 -14.7249821073871 10.0478012576646 -14.9460773773749 -28.5386078274107 -15.9567517944044 1.6259796757305
13.1 -29.52 -17.4846306660373 9.99252594937721 -17.8222396881311 -28.5941030878303 -18.8268118044375 1.63056287834676
13.2 -29.44 -20.1449280654304 9.92501649765391 -20.6025415874324 -28.661495288365 -21.6011721124305 1.65127717554047
13.3 -29.36 -22.6907579650702 9.84636217485555 -23.2713154877565 -28.7399792180618 -24.2631701714598 1.69023842011658
13.4 -29.28 -25.107654451628 9.74577374016998 -25.8012637874079 -28.8402817341534 -26.7848243503406 1.73385438329372
13.5 -29.2 -27.3818842371476 9.61484134170636 -28.1936499337227 -28.9705464461581 -29.1695453359575 1.802326590152
13.6 -29.12 -29.5005246943269 9.12167408509991 -30.6499143451628 -29.463226522987 -31.6213757860167 2.14844450689405
13.7 -29.04 -31.4515372854648 7.99064067997448 -33.4398745267009 -30.5942008611938 -34.4114230987731 3.34312194584035
13.8 -28.96 -33.2238359678325 7.99275821730901 -35.1150304460485 -30.5915864737421 -36.0864284263605 3.29492185110955
13.9 -28.88 -34.807350186781 8.17842894814751 -36.6815122546648 -30.4023405022084 -37.6520549210695 3.22643233772958
14 -28.8 -36.1930820986408 8.31967866109494 -38.0432178274788 -30.2580298458067 -39.0132667005442 3.17479010645995
14.1 -28.72 -37.3731576982645 8.46781023134084 -39.2178514990304 -30.1066288398119 -40.1876190279495 3.13750412201967
14.2 -28.64 -38.340871560695 8.57901255877657 -40.1684059634032 -29.9919631546996 -41.1381025226299 3.10681596269758
14.3 -28.56 -39.0907249427277 8.71967333075734 -40.909594943811 -29.8479182292573 -41.8793682132412 3.07168759079323
14.4 -28.48 -39.618457027866 8.81367254829689 -41.4271924673254 -29.7509361644854 -42.3971334904909 3.05553949706796
14.5 -28.4 -39.9210691371309 8.92473445285018 -41.7339776440684 -29.6364659238277 -42.7042149464212 3.04544718827256
14.6 -28.32 -39.9968417681526 9.01547484617998 -41.7971451413387 -29.5430071635005 -42.7676418596842 3.02870924144342
14.7 -28.24 -39.8453443657269 9.12915008955323 -41.6424869780337 -29.4266986378953 -42.6132372179883 3.01155848337405
14.8 -28.16 -39.4674377683147 9.24212906310044 -41.2581965561056 -29.3110309158567 -42.2291723867281 2.99199770584817
14.9 -28.08 -38.8652693165869 9.33029663471572 -40.6558060839834 -29.220638423171 -41.6269060089395 2.98792456948995
15 -28 -38.0422606518062 9.40731797125018 -39.8370774872382 -29.1413207833716 -40.8082059694338 2.99216754722429
15.1 -27.92 -37.0030882733783 9.47824948486425 -38.8068463395698 -29.0681508789414 -39.7778792805688 3.00295114419115
15.2 -27.84 -35.7536569660505 9.51263191439142 -37.5616436955868 -29.0313577500104 -38.5324026126572 3.02336909044288
15.3 -27.76 -34.3010662477461 9.52225329533949 -36.1191581036629 -29.0195843246327 -37.0894899619362 3.05971558820714
15.4 -27.68 -32.6535700286873 9.51210809082894 -34.4904198622692 -29.0276763059552 -35.4601332032022 3.1133628568119
15.5 -27.6 -30.8205297110315 10.2598102903865 -32.1623362480164 -28.2781119506367 -33.1312624617675 2.40817807956968
15.6 -27.52 -28.8123609955163 11.3290549832921 -29.4153556844315 -27.2081564940413 -30.3839177070075 1.6021975126812
15.7 -27.44 -26.64047469737 11.6351597737306 -27.126202014428 -26.9003385089397 -28.0840183669597 1.54112064775793
15.8 -27.36 -24.3172119077842 11.9034834571118 -24.6822306730397 -26.6304505998545 -25.6292639515273 1.50124045134114
15.9 -27.28 -21.8557738693708 12.147436298619 -22.0900199701158 -26.385233979096 -23.0282139728201 1.47486339311161
16 -27.2 -19.2701469640686 12.3843945937555 -19.3894510193526 -26.1471305334886 -20.3189964173243 1.48614241885044
16.1 -27.12 -16.5750232397314 12.6317566089365 -16.5885446476104 -25.8987344054247 -17.509771969756 1.53793525246548
16.2 -27.04 -13.7857169269807 12.8511844746938 -13.6778841708094 -25.6785278593733 -14.5923525696224 1.58248774076847
16.3 -26.96 -10.918077420693 13.0517883398797 -10.6925336572582 -25.4773096265982 -11.6013552878442 1.63255609003707
16.4 -26.88 -7.9883992205763 13.2006248941201 -7.64067623030275 -25.3280922469363 -8.54526956633785 1.64879418242781
16.5 -26.8 -5.01332934257216 13.3454429273416 -4.55744646357623 -25.1829838602279 -5.45837347522128 1.67714205608493
16.6 -26.72 -2.00977272719075 13.4549785528392 -1.44411126258944 -25.0732931984992 -2.34231585731174 1.67994887526362
16.7 -26.64 1.00520381773349 13.5257608541063 1.68743785227878 -25.0023671502638 0.791015726810313 1.65158042154432
16.8 -26.56 4.01446859404861 13.5774454221287 4.80436091019372 -24.9505534649341 3.90899915090337 1.61289861822523
16.9 -26.48 7.00092235901108 13.5805854015034 7.90347269822201 -24.9472395209737 7.00830743253928 1.53277827012779
17 -26.4 9.94759548659419 13.5884486296317 10.9640516771816 -24.9391624645646 10.0683733823284 1.46582181899263
17.1 -26.32 12.8377443922884 13.5584008425099 13.9704367220104 -24.9688946914839 13.073565208625 1.37153090089799
17.2 -26.24 15.6549466734881 13.4760610154594 16.9201075537156 -25.0508630841833 16.0215878618949 1.24437629581827
17.3 -26.16 18.3831944248595 13.4018581938861 19.7784583538899 -25.1245130477437 18.8777112291694 1.14751039125481
17.4 -26.08 21.0069851984519 13.297524099057 22.528365374139 -25.2281299126046 21.6248880688906 1.05237189391181
17.5 -26 23.5114100916989 13.1789732354758 25.1572338501118 -25.3457223637641 24.2503735170787 0.986988434241995
17.6 -25.92 25.8822384627778 13.0466095862203 27.6670851703955 -25.4770191390748 26.7571237110626 0.980640729733557
17.7 -25.84 28.105998791954 13.203796274404 30.1088370577278 -25.3200504870493 29.1961562029987 1.20780407222091
17.8 -25.76 30.1700552294441 12.679671516366 32.6028226174685 -25.8440267820886 31.6890831254724 1.52135014017821
17.9 -25.68 32.0626793948351 11.2469369857276 35.4382367513714 -27.2755429625902 34.5242732809379 2.93346242613912
18 -25.6 33.7731170200806 11.4401865378643 37.1152459662708 -27.0799548017031 36.2007954127458 2.84321799960846
18.1 -25.52 35.2916490573981 11.5813577199496 38.6063525944623 -26.9360573863275 37.6915682876398 2.7865446045338
18.2 -25.44 36.6096469048367 11.7227288382106 39.9144876971633 -26.7920727253361 38.9996268449896 2.74592512078004
18.3 -25.36 37.7196214357146 11.8367252158521 41.0082575392236 -26.6752653958205 40.0935245705441 2.71391583417697
18.4 -25.28 38.615265553331 11.9308469206097 41.8946241179832 -26.5781873249387 40.9802167767626 2.69782961282621
18.5 -25.2 39.2914900291476 12.0385269323646 42.5606209594164 -26.467559279219 41.6466867990909 2.67463237688576
18.6 -25.12 39.7444524208003 12.1358706477274 43.0103985917079 -26.3671161120856 42.0970706503057 2.66272625908569
18.7 -25.04 39.9715789056236 12.2423280364722 43.2371249461635 -26.2572698813718 42.3245507438628 2.64919278944396
18.8 -24.96 39.9715789056236 12.3435077134221 43.2324285008317 -26.1531363970997 42.3205328236273 2.63460793496658
18.9 -24.88 39.7444524208003 12.4436542193287 43.0020569654022 -26.0500748538968 42.0908188844058 2.62192882154605
19 -24.8 39.2914900291475 12.5514084573772 42.5394618170702 -25.9398041869088 41.6287378170496 2.60036166841228
19.1 -24.72 38.6152655533309 12.6411743174641 41.852010890923 -25.8475035394949 40.9417118332112 2.58526913971102
19.2 -24.64 37.7196214357146 12.7415422252773 40.9578990619104 -25.7447679122503 40.0478734697287 2.57706609807139
19.3 -24.56 36.6096469048367 12.8350403109499 39.8536959831219 -25.6490038600716 38.9437871941512 2.57568249158393
19.4 -24.48 35.2916490573981 12.8981187953615 38.5417019776615 -25.5839844348974 37.6317343703993 2.58742746847517
19.5 -24.4 33.7731170200806 12.9564575263893 37.0271166618812 -25.5237942722622 36.1169089410981 2.59928338882013
19.6 -24.32 32.0626793948351 12.9908621486579 35.3356991476998 -25.4877649172012 34.4251102184203 2.63529017341002
19.7 -24.24 30.1700552294442 14.3881511861366 32.7686499210956 -24.0901292964373 31.8580895018893 1.69467428514615
19.8 -24.16 28.105998791954 15.1035893624514 30.2778853970882 -23.3748913654063 29.3656006672065 1.48424811007229
19.9 -24.08 25.8822384627778 15.2018364705171 27.9811340475688 -23.2764795647311 27.065664450596 1.43043425523102
20 -24 23.5114100916989 15.0627365883104 25.5536765446175 -23.4161704863594 24.6364251015113 1.26748399331155
20.1 -23.92 21.0069851984518 15.3648018776592 22.9173048348636 -23.1127181839964 21.9964336754738 1.27699342955674
20.2 -23.84 18.3831944248595 15.6403078701324 20.1588527764855 -22.8358795856449 19.2345998268362 1.3164911564609
20.3 -23.76 15.6549466734881 15.8909323503983 17.2929336108239 -22.5842517479271 16.3662099574385 1.37414679395919
20.4 -23.68 12.8377443922884 16.1080349362519 14.3501088359675 -22.3661313356149 13.4214460079565 1.43769205443543
20.5 -23.6 9.94759548659416 16.3017660292443 11.3307821472653 -22.1715924857671 10.4011045547451 1.49867224622731
20.6 -23.52 7.00092235901105 16.4710636198141 8.27122321922167 -22.0015071682806 7.34135272662332 1.55618550153114
20.7 -23.44 4.01446859404858 16.605946965597 5.17442663191305 -21.865929716778 4.24544664580201 1.59092681067184
20.8 -23.36 1.00520381773346 16.7252587861504 2.06283047526302 -21.7459579502958 1.13553360246116 1.61929539954898
20.9 -23.28 -2.00977272719077 16.7987396182013 -1.06433622509174 -21.671557010857 -1.989006430863 1.60857703837478
21 -23.2 -5.01332934257219 16.8507418078529 -4.17813797065846 -21.6185892720893 -5.09929204735502 1.58374539524649
21.1 -23.12 -7.98839922057625 16.8806117832696 -7.26859890488644 -21.5874911393778 -8.18531040763678 1.54510757666747
21.2 -23.04 -10.918077420693 16.9016709047205 -10.3116416775298 -21.5648082956528 -11.2227796562226 1.50633131047306
21.3 -22.96 -13.7857169269806 16.8893238428644 -13.2924483050846 -21.5751913476101 -14.1969028516139 1.44456528698096
21.4 -22.88 -16.5750232397314 16.8544081227597 -16.2057760095189 -21.6077146781775 -17.1022713446552 1.37720750225621
21.5 -22.8 -19.2701469640686 16.773043583439 -19.0277463994536 -21.6863166671085 -19.9152007148283 1.28700617998884
21.6 -22.72 -21.8557738693707 16.6727743271088 -21.7438524533911 -21.7834450767238 -22.6214623782557 1.20971650271928
21.7 -22.64 -24.3172119077843 16.7440915327925 -24.3842456768189 -21.7082995645207 -25.2514611623898 1.31942691014069
21.8 -22.56 -26.6404746973701 16.983439796416 -26.7859659997442 -21.4638786617159 -27.6439580477904 1.48608910325478
21.9 -22.48 -28.8123609955163 17.1426928056621 -29.0411241133794 -21.299065375712 -29.8876441891819 1.59713510180633
22 -22.4 -30.8205297110316 16.244341091329 -31.6714812368165 -22.1973543271611 -32.5170178992852 1.7085483433618
22.1 -22.32 -32.6535700286874 15.6027959970943 -34.0465801042552 -22.8383379180581 -34.8918835374072 2.29754685710963
22.2 -22.24 -34.3010662477461 15.7755947666027 -35.671015443374 -22.6646907885861 -36.5160303331756 2.25531110174462
22.3 -22.16 -35.7536569660506 15.9274435550722 -37.1132751071216 -22.5120047680651 -37.9581251056588 2.23239493264254
22.4 -22.08 -37.0030882733783 16.0622223297593 -38.3539136311459 -22.3763080413094 -39.198684491346 2.21550021613598
22.5 -22 -38.0422606518061 16.1678387061518 -39.3764733029213 -22.2698525900979 -40.221246835693 2.19563230299434
22.6 -21.92 -38.865269316587 16.2795620390411 -40.189466309788 -22.1572370776056 -41.034312167112 2.18197807468463
22.7 -21.84 -39.4674377683147 16.38356158997 -40.7912111824185 -22.0524425393191 -41.6361627196146 2.17910526292402
22.8 -21.76 -39.8453443657269 16.4854163863004 -41.1706369324107 -21.949878081512 -42.0157123660883 2.17865806009831
22.9 -21.68 -39.9968417681526 16.5822548419361 -41.3157336864314 -21.8523302107918 -42.1609575304315 2.17096631344098
23 -21.6 -39.9210691371309 16.6625878971485 -41.2323790369675 -21.7711029037187 -42.0777857761669 2.16349320885367
23.1 -21.52 -39.6184570278661 16.7351584611923 -40.9289009615472 -21.6977997816772 -41.7744584193127 2.16332030968243
23.2 -21.44 -39.0907249427278 16.8180102961014 -40.3944398725042 -21.6142320433516 -41.2401226788116 2.15644787389191
23.3 -21.36 -38.340871560695 16.9088021832075 -39.6406522871366 -21.5227783951686 -40.4864061182218 2.15170057012473
23.4 -21.28 -37.3731576982645 16.9763547906136 -38.6730347563539 -21.4544817993439 -39.5188234832388 2.15274837338497
23.5 -21.2 -36.1930820986408 17.0411668928035 -37.4973177542104 -21.3889801803912 -38.3430737217735 2.15828114204838
23.6 -21.12 -34.807350186781 17.0950585854788 -36.1196367583987 -21.3343462669686 -36.9652634231558 2.16853265086901
23.7 -21.04 -33.2238359678325 17.1146144201202 -34.5467773892434 -21.3142796313575 -35.3922595210933 2.18570126561567
23.8 -20.96 -31.4515372854648 17.2608004518283 -32.6976891529444 -21.1676156982802 -33.5429667083129 2.10170913994471
23.9 -20.88 -29.5005246943269 18.7158423920634 -29.8063235911109 -19.7128203774692 -30.6520725601425 1.63962518842438
24 -20.8 -27.3818842371475 18.996210123748 -27.4538421491178 -19.4268263256521 -28.2898691564264 1.64622068798804
24.1 -20.72 -25.1076544516281 19.00236333616 -25.0924995611413 -19.4144514326386 -25.9169041345898 1.53601501005464
24.2 -20.64 -22.6907579650702 18.9032091769244 -22.5965947611032 -19.5077440971962 -23.4114992497386 1.34218904363709
24.3 -20.56 -20.1449280654304 18.8141411915342 -19.955634961809 -19.592674954052 -20.7606721056708 1.14667278140268
24.4 -20.48 -17.4846306660374 19.0600985755436 -17.1651965507839 -19.3427163761844 -17.9607387540766 1.23292049723229
24.5 -20.4 -14.7249821073871 19.2865953629017 -14.2727604451233 -19.1131431144286 -15.0604586474447 1.329866592133
24.6 -20.32 -11.8816632630814 19.4918228493118 -11.3057236975779 -18.9050614708338 -12.0865428783275 1.42969461706421
24.7 -20.24 -8.97083043797528 19.6627425556696 -8.2722530986487 -18.7319726878776 -9.04765440145327 1.50998287919813
24.8 -20.16 -6.00902356483022 19.8039354290358 -5.19716672983187 -18.5886479446549 -5.96818607472711 1.57188262361891
24.9 -20.08 -3.01307222111729 19.9152877537757 -2.09128344736746 -18.4756005430993 -2.85891210135389 1.61178874540952
25 -20 -2.93915231795365e-14 20.0205757662909 1.03768221691935 -18.3688719330858 0.272462320923367 1.65372745245342
25.1 -19.92 3.01307222111738 20.0700638486973 4.17070238997821 -18.3179054332461 3.40690550628573 1.64979139812549
25.2 -19.84 6.0090235648303 20.073932768099 7.28230598728216 -18.3128873532136 6.51883434550551 1.60996275362744
25.3 -19.76 8.97083043797522 20.0508400761752 10.3652554355139 -18.3344837548935 9.60147025644884 1.55878258448922
25.4 -19.68 11.8816632630815 20.0359528061751 13.4052163753779 -18.3480669573997 12.6402528741848 1.5328091296846
25.5 -19.6 14.7249821073871 19.9916454883604 16.3751907810392 -18.3906992167553 15.6078730474142 1.49729916728022
25.6 -19.52 17.4846306660373 19.9107364141902 19.2724981404149 -18.4694942760148 18.5017865297925 1.46224769697111
25.7 -19.44 20.1449280654305 20.0661032625375 22.0615364675207 -18.3125739710017 21.2880483777731 1.60555706823303
25.8 -19.36 22.6907579650703 20.3832812087546 24.6247418556849 -17.9942667976719 23.8494930804398 1.79105953210155
25.9 -19.28 25.107654451628 20.5761465219033 27.0914137871028 -17.7994491848556 26.3121586730184 1.90862807680596
26 -19.2 27.3818842371475 20.6747052259581 29.4460367223512 -17.6978793457449 28.6609146031722 1.97288751254422
26.1 -19.12 29.500524694327 20.349640452683 31.8765803106434 -18.0203429500192 31.086068874464 1.92955849217869
26.2 -19.04 31.4515372854648 18.8752049754111 34.9880138952675 -19.4950289662469 34.1977263618164 2.78363176501431
26.3 -18.96 33.2238359678325 19.0431663559566 36.7410501666898 -19.3263609113738 35.9506191074999 2.75128453783991
26.4 -18.88 34.8073501867811 19.1695297414965 38.3019551441387 -19.1991288912093 37.5114686329584 2.72288446691389
26.5 -18.8 36.1930820986408 19.302055505545 39.6841241669081 -19.0655701114491 38.8937111905376 2.71365527952516
26.6 -18.72 37.3731576982645 19.4104532601374 40.8494864904086 -18.9560360736279 40.0592862628736 2.69647912909829
26.7 -18.64 38.340871560695 19.4842620789343 41.8185734092401 -18.8809578339322 41.0287309412303 2.6986383098268
26.8 -18.56 39.0907249427277 19.5722243497966 42.5675917791459 -18.7916961850074 41.7782219860662 2.69746612214125
26.9 -18.48 39.618457027866 19.6510166733949 43.1023650245312 -18.7114244130028 42.3136318234935 2.70509231596989
27 -18.4 39.9210691371309 19.738052720011 43.4085154275202 -18.6231048914329 42.6204011956765 2.7085363861085
27.1 -18.32 39.9968417681526 19.8293122850066 43.4836470613347 -18.5305393850072 42.6961777506004 2.70753422485782
27.2 -18.24 39.8453443657269 19.9123615213995 43.3266396476414 -18.4461725173959 42.5398299660745 2.70236188498319
27.3 -18.16 39.4674377683147 20.0051570974663 42.9400812822322 -18.3523208986589 42.1537810912987 2.69321885055815
27.4 -18.08 38.865269316587 20.100269870295 42.3305716444096 -18.255974225885 41.5448056596622 2.6853085375869
27.5 -18 38.0422606518062 20.1928229303882 41.4963246537313 -18.1623298280197 40.7109598208562 2.67363165524967
27.6 -17.92 37.0030882733783 20.2997628371179 40.4629198662862 -18.054287691225 39.677873736406 2.67815430049111
27.7 -17.84 35.7536569660505 20.3865516652208 39.210292892794 -17.9665807422603 38.4254063509126 2.67474624213623
27.8 -17.76 34.3010662477461 20.4574815774889 37.7601953495592 -17.8949738585894 36.9753399092934 2.67767764291145
27.9 -17.68 32.6535700286873 20.5238115559853 36.1304742994645 -17.8282157277 35.3455857243296 2.69609280395209
28 -17.6 30.8205297110316 20.6910614798156 34.2151542344273 -17.6607218368065 33.430207801609 2.61038443105708
28.1 -17.52 28.8123609955163 22.5965481407015 31.1740857344307 -15.7556256759202 30.3894595688623 2.366486143108
28.2 -17.44 26.64047469737 22.8204757871414 28.8461909427433 -15.5269779257373 28.0544627691123 2.37886858057476
28.3 -17.36 24.3172119077842 22.9449843172603 26.447565042039 -15.398179900462 25.6497944857645 2.37160587579129
28.4 -17.28 21.8557738693708 22.9252785175618 23.932143670462 -15.4144818371409 23.1304763140813 2.25943009152931
28.5 -17.2 19.2701469640687 22.7754362769878 21.3259663631419 -15.5620970018179 20.5228293036243 2.06202310251091
28.6 -17.12 16.5750232397313 22.7278121905643 18.7259927355471 -15.6078680061158 17.9215040839142 2.0247354964735
28.7 -17.04 13.7857169269807 22.9685058803323 15.8068506497323 -15.3646761716467 14.9995160945513 2.06882052122542
28.8 -16.96 10.9180774206931 23.1859188469111 12.8017046148037 -15.1453701889647 11.9927561697669 2.10898453403744
28.9 -16.88 7.98839922057624 23.3969776730368 9.73350342696141 -14.9322094012079 8.92389746670914 2.16079734942006
29 -16.8 5.01332934257218 23.5455925557406 6.63934724093853 -14.7821287005166 5.83010644422308 2.17690822384871
29.1 -16.72 2.00977272719083 23.6722471675158 3.51910446768964 -14.6537126853187 2.71089064693843 2.18199670123584
29.2 -16.64 -1.00520381773354 23.7472136424347 0.387933762893899 -14.5764668806363 -0.418095444135912 2.14542890282091
29.3 -16.56 -4.0144685940486 23.8187095410563 -2.7467389813468 -14.5028285892755 -3.54962903797939 2.10903533066393
29.4 -16.48 -7.000922359011 23.8523361481362 -5.84145219718391 -14.4666339374587 -6.64016686575309 2.04543086603015
29.5 -16.4 -9.94759548659424 23.8547725042403 -8.91451372237184 -14.4612621760507 -9.70814323339271 1.95346915296218
29.6 -16.32 -12.8377443922884 23.8445524022084 -11.9363481014831 -14.4681113387828 -12.7238973262258 1.85538480321357
29.7 -16.24 -15.6549466734881 23.7840739514264 -14.8897620066879 -14.5242176444157 -15.6697114434917 1.71584588182261
29.8 -16.16 -18.3831944248596 23.706150908176 -17.751753841288 -14.5971083752979 -18.5229630962232 1.56912890230809
29.9 -16.08 -21.0069851984518 24.137529594758 -20.402455330831 -14.1586444315438 -21.1656764450343 1.9278978531498
30 -16 -23.5114100916989 24.4653637215343 -22.9577146634136 -13.8226010330425 -23.7117111936641 2.18659250724867
30.1 -15.92 -25.8822384627778 24.6920710366027 -25.4142056160517 -13.5868973657967 -26.1565536099638 2.34917362102121
30.2 -15.84 -28.105998791954 24.8214888958833 -27.7373757747268 -13.447728702897 -28.4669575818124 2.41934974877934
30.3 -15.76 -30.1700552294441 23.5649112547559 -30.9877357465806 -14.7025213462783 -31.7157235879591 1.87279250788534
30.4 -15.68 -32.0626793948351 23.4234290506109 -33.0681463788524 -14.8438942191218 -33.7960940171099 1.92452568949702
30.5 -15.6 -33.7731170200806 23.6100527028756 -34.7516873602252 -14.6571880363566 -35.4796359455411 1.94964131104774
30.6 -15.52 -35.2916490573981 23.7834353814778 -36.2611942005038 -14.4835480541878 -36.9890845671 1.98884889963384
30.7 -15.44 -36.6096469048367 23.9010381925531 -37.5713826630665 -14.365665774376 -38.2992591162969 2.00224460380407
30.8 -15.36 -37.7196214357146 24.0039097950663 -38.6781885253533 -14.2625482561859 -39.4060917032872 2.01210891688469
30.9 -15.28 -38.6152655533309 24.1204383043532 -39.5662554743588 -14.1459148122345 -40.2941921637861 2.0260660839182
31 -15.2 -39.2914900291476 24.2013875271268 -40.2393977697631 -14.0648981839516 -40.9673706229313 2.02411261974658
31.1 -15.12 -39.7444524208003 24.3079351841114 -40.689902435168 -13.958128198982 -41.4179575195398 2.0372936453805
31.2 -15.04 -39.9715789056236 24.3846294910118 -40.9149309616306 -13.8814424245701 -41.6429964430872 2.03368931750334
31.3 -14.96 -39.9715789056236 24.4774645406577 -40.9054481198718 -13.7885566940569 -41.6335501194252 2.03332922433731
31.4 -14.88 -39.7444524208003 24.5658807789714 -40.6727520334258 -13.6999608252207 -41.4009327853648 2.03381898216174
31.5 -14.8 -39.2914900291475 24.6628666643727 -40.2171945238582 -13.6027746756348 -40.9454547020569 2.04180009220629
31.6 -14.72 -38.615265553331 24.7689093016172 -39.5298532007073 -13.4965316663205 -40.2581776271212 2.04842252617039
31.7 -14.64 -37.7196214357146 24.8409785720715 -38.6317366399047 -13.4243872554754 -39.3600872612983 2.04177434344706
31.8 -14.56 -36.6096469048367 24.8900072381271 -37.5218843913667 -13.375330809401 -38.2502675068518 2.02362967237357
31.9 -14.48 -35.2916490573982 24.949796000836 -36.21446807442 -13.3154187152523 -36.9428586308379 2.02057977427363
32 -14.4 -33.7731170200806 24.9892734589437 -34.7066617191647 -13.2758049562432 -35.4350262115679 2.0064288318197
32.1 -14.32 -32.0626793948351 24.9935616301636 -33.0144160608151 -13.271393288897 -33.7427366792355 1.98044654394847
32.2 -14.24 -30.1700552294442 24.9789565267515 -31.1402191941324 -13.2860496575625 -31.868651484708 1.94814026554375
32.3 -14.16 -28.1059987919539 26.6812524572586 -27.9728288419412 -11.5836386894508 -28.7012682600451 2.64423587112348
32.4 -14.08 -25.8822384627778 26.8071580006672 -25.5993217853594 -11.4472813380384 -26.3165547672564 2.66830249510373
32.5 -14 -23.511410091699 26.7881751325472 -23.172449842922 -11.4551228064005 -23.8786716325593 2.57124113414091
32.6 -13.92 -21.0069851984518 26.7072985443415 -20.6360200911795 -11.5260921432709 -21.3333707500803 2.41605512247157
32.7 -13.84 -18.3831944248595 26.4423796352358 -17.992600842571 -11.7822126509852 -18.6837745092472 2.07962428358966
32.8 -13.76 -15.6549466734881 26.6825014907951 -15.286650831592 -11.5357212571013 -15.9709177410213 2.24660936560607
32.9 -13.68 -12.8377443922883 26.9015454729512 -12.3308780431248 -11.3118536484062 -13.0085025711351 2.37429473701353
33 -13.6 -9.94759548659417 27.0855040183899 -9.3082952848506 -11.1239498184555 -9.98047939549199 2.47626853410343
33.1 -13.52 -7.00092235901107 27.2531592584639 -6.23852740607449 -10.9533316792584 -6.90651564012736 2.56840395912892
33.2 -13.44 -4.01446859404853 27.3963913887899 -3.12616997868972 -10.8075441971743 -3.79098738567714 2.64192494297738
33.3 -13.36 -1.00520381773348 27.4828352566918 0.00157711159524153 -10.7187389058506 -0.660842134227823 2.66361505036562
33.4 -13.28 2.00977272719076 27.5187874236374 3.38153895379587 -10.6819432723083 2.71968558731547 2.69330188231374
33.5 -13.2 5.01332934257224 27.5452373065089 6.90840336195701 -10.6554933894368 6.24654999547661 2.82760447551451
33.6 -13.12 7.98839922057631 27.5712897559456 10.2491119655963 -10.62944094 9.5872585991159 2.95960060543511
33.7 -13.04 10.918077420693 27.5598685481216 13.6070012638238 -10.6491912312955 12.949595426598 3.13736067050484
33.8 -12.96 13.7857169269808 27.215351979448 16.8746616308666 -11.0122000830109 16.2299077503822 3.1253789046806
33.9 -12.88 16.5750232397314 26.9135649563981 19.619511587207 -11.321293102101 18.9812424624201 2.86695973832816
34 -12.8 19.2701469640686 26.8522251797823 22.483077504063 -11.3836332922928 21.845819423638 2.93941886598107
34.1 -12.72 21.8557738693707 26.7900310182609 25.2351586487164 -11.4465727408408 24.598720123187 3.02413146799116
34.2 -12.64 24.3172119077842 26.7203073214925 27.8716488457189 -11.5169163706156 27.2359217794923 3.12732859702929
34.3 -12.56 26.6404746973701 26.6241378825222 30.3841955061229 -11.6131926680833 29.7486108790835 3.24914675689589
34.4 -12.48 28.8123609955162 26.4500447295755 32.8095922852571 -11.7878742699077 32.1752134555986 3.43333870955626
34.5 -12.4 30.8205297110316 26.6655985582009 34.9049434708751 -11.5745435906966 34.2749496565008 3.55167501938387
34.6 -12.32 32.6535700286874 26.8016519270967 36.8585509279987 -11.4399312964807 36.2310863603545 3.68417480940569
34.7 -12.24 34.3010662477461 26.8990660990488 38.6327707310264 -11.3432465444123 38.0062871291341 3.81219471433224
34.8 -12.16 35.7536569660506 26.9769986926586 40.2237302065167 -11.265494846629 39.5971939269159 3.94625339264289
34.9 -12.08 37.0030882733783 27.0142896191909 41.5820366019332 -11.2270570241756 40.9536171973378 4.04155792969105
35 -12 38.0422606518061 27.0483218620662 42.7216024086372 -11.1918064331156 42.0911856718629 4.12879772568177
35.1 -11.92 38.865269316587 27.0824933409292 43.6192759495879 -11.1556878434209 42.9859860203481 4.19099978827853
35.2 -11.84 39.4674377683147 27.1254389215905 44.2761229760184 -11.1102971668059 43.6393923062424 4.23528876126611
35.3 -11.76 39.8453443657269 27.17853659188 44.6903933220901 -11.0545409005157 44.0497837216058 4.26321273669384
35.4 -11.68 39.9968417681526 27.2573677718213 44.8546505168422 -10.9724413369981 44.2097270603388 4.27188971612186
35.5 -11.6 39.9210691371309 27.3558752755101 44.7746265086273 -10.8709610951394 44.1257329456568 4.26739914556022
35.6 -11.52 39.6184570278661 27.4702487494706 44.4450281184964 -10.7540285763315 43.792508254591 4.24375021239475
35.7 -11.44 39.0907249427277 27.5735497431647 43.8575624492283 -10.6481483971518 43.2015829679884 4.18642839002217
35.8 -11.36 38.340871560695 27.6774948317186 43.0231248623354 -10.5420930561459 42.3642830532245 4.10570478809952
35.9 -11.28 37.3731576982645 27.8336951783741 41.9570409100446 -10.3840752662076 41.2956461677258 4.02350555134179
36 -11.2 36.1930820986408 27.9969094782634 40.6718558842691 -10.2194953350177 40.0085701262554 3.93945913634378
36.1 -11.12 34.807350186781 28.1302416157308 39.1610350345947 -10.0854074525708 38.4968237441089 3.8317876858482
36.2 -11.04 33.2238359678325 28.2273546291496 37.4582958271301 -9.98818165264307 36.7942232271162 3.72209443957186
36.3 -10.96 31.4515372854647 28.2774048396204 35.5654808603417 -9.93877900984586 34.9030114475345 3.59938414206749
36.4 -10.88 29.5005246943269 28.2899926795987 33.4999531168553 -9.92749796316215 32.8405628960039 3.47319957947157
36.5 -10.8 27.3818842371476 28.2472784019545 31.2853715730699 -9.97226925625118 30.6312308126598 3.35311666244107
36.6 -10.72 25.107654451628 28.62722648406 28.8681517191283 -9.59246150952969 28.2141765228509 3.30481806253949
36.7 -10.64 22.6907579650702 28.868224875407 26.2637831977176 -9.35196064474378 25.610309167728 3.19105383934987
36.8 -10.56 20.1449280654304 29.1258280240329 23.5430856786148 -9.09501657655683 22.8902186554109 3.11171927628416
36.9 -10.48 17.4846306660374 29.3660665846172 20.7211001375303 -8.85573326266033 20.0690448881743 3.05244808401579
37 -10.4 14.7249821073871 29.5908342496902 17.8163484817993 -8.63210888420912 17.165173941084 3.0132997166783
37.1 -10.32 11.8816632630814 29.8749726521079 14.822483504771 -8.3619561329013 14.1796941801778 3.01908626597746
37.2 -10.24 8.9708304379753 30.105068036411 11.4639753860004 -8.15146045192069 10.8283834954324 2.79508511590605
37.3 -10.16 6.00902356483024 30.4558604101574 7.85709362812108 -7.80473233399589 7.22242048109547 2.64945614323514
37.4 -10.08 3.01307222111731 30.5794887093881 4.52176304276976 -7.68110403476526 3.88708989574415 2.55315662417715
37.5 -10 4.40872847693047e-14 30.7381359411768 0.956108688362138 -7.52245680297649 0.321435541336524 2.49830764725879
37.6 -9.92 -3.01307222111736 30.8702154259562 -2.49943183747655 -7.39037731819709 -3.13410498450216 2.53251650381677
37.7 -9.84 -6.00902356483029 31.0159749943778 -6.02274361613156 -7.24461774977552 -6.65741676315717 2.67514911068839
37.8 -9.76 -8.97083043797521 31.1032542115505 -9.50691999823836 -7.16126475770271 -10.1469854678817 2.85250162382641
37.9 -9.68 -11.8816632630815 30.944132839654 -12.9414830034731 -7.34492972239142 -13.6108794713632 2.90563967077049
38 -9.6 -14.7249821073871 30.8999800899036 -16.3173165229044 -7.40639289446785 -17.0108377919111 3.16813010211256
38.1 -9.52 -17.4846306660373 30.7867798874421 -19.2519757911775 -7.51976583017387 -19.9456675126955 3.17137810655709
38.2 -9.44 -20.1449280654305 30.6365885187063 -22.1162302908373 -7.66962407049379 -22.8096544480245 3.19921828356044
38.3 -9.36 -22.6907579650703 30.4860312443989 -24.8728770234705 -7.81925935153826 -25.5654704860541 3.26157229325419
38.4 -9.28 -25.107654451628 30.3011998251636 -27.5076303326715 -8.00292137852504 -28.1990694321743 3.34481335613431
38.5 -9.2 -27.3818842371476 30.1442464347825 -30.0133635046202 -8.1579587517563 -30.702788493057 3.48055384097966
38.6 -9.12 -29.500524694327 30.2958742139677 -32.3726498228318 -8.0046117186392 -33.0629003831048 3.73290926305374
38.7 -9.04 -31.4515372854647 30.4394578918102 -34.4349849444105 -7.85897745358709 -35.1251544666497 3.85879222672498
38.8 -8.96 -33.2238359678325 30.5536910473225 -36.3413297382378 -7.74225356081165 -37.0300233389762 3.99624432366305
38.9 -8.88 -34.807350186781 30.6171254432318 -38.0673593360695 -7.67525759003545 -38.7529896608237 4.12546665645121
39 -8.8 -36.1930820986408 30.6215290381122 -39.6065000909158 -7.6668077069661 -40.287987632555 4.24880878655097
39.1 -8.72 -37.3731576982645 30.6290039206623 -40.9099408215342 -7.65450805004489 -41.586054917305 4.34554669444693
39.2 -8.64 -38.340871560695 30.6456987270065 -41.9890044097661 -7.63253990997294 -42.6589992526134 4.43409546544829
39.3 -8.56 -39.0907249427277 30.6775832648062 -42.8454455958289 -7.59472769251637 -43.5085001503037 4.52200048786678
39.4 -8.48 -39.618457027866 30.7097911654529 -43.4399925837472 -7.55626651487166 -44.0956779208696 4.5715194931549
39.5 -8.4 -39.9210691371309 30.7639072810097 -43.7777870897844 -7.49506562334488 -44.4252719135511 4.59420818826967
39.6 -8.32 -39.9968417681526 30.8476626619744 -43.8680506651756 -7.40456167180905 -44.5076703432445 4.60278195948783
39.7 -8.24 -39.8453443657269 30.933231143525 -43.7003024446176 -7.31197491086903 -44.3318494222756 4.58147991248394
39.8 -8.16 -39.4674377683147 31.0546153176415 -43.2675280277588 -7.18370950474177 -43.8912337458883 4.53024436231956
39.9 -8.08 -38.865269316587 31.1808920942636 -42.5842087013837 -7.05152438084295 -43.2012469909352 4.45628370861272
40 -8 -38.0422606518062 31.3106146549935 -41.6651022839545 -6.91560267911774 -42.2753358674171 4.36976467679395
40.1 -7.92 -37.0030882733783 31.4726040049839 -40.5093211333566 -6.74844245997339 -41.11405794811 4.27464837573304
40.2 -7.84 -35.7536569660505 31.6342595325419 -39.129993328142 -6.58239665600327 -39.7303587553842 4.17081806029955
40.3 -7.76 -34.3010662477461 31.7588003705657 -37.546328482569 -6.45427621038082 -38.1436643321635 4.05838325606957
40.4 -7.68 -32.6535700286873 31.8919181609856 -35.7562438449974 -6.31799051372805 -36.3515716695734 3.94084838286009
40.5 -7.59999999999999 -30.8205297110316 31.9507216963574 -33.7948963064927 -6.2567087102422 -34.3896999699217 3.8135820203694
40.6 -7.52 -28.8123609955163 31.9517260601509 -31.6717344602894 -6.25397479400124 -32.2680019612708 3.68025465238818
40.7 -7.44 -26.64047469737 31.9946506702981 -29.3859832311035 -6.20994894884536 -29.9845197554383 3.56309737992627
40.8 -7.36 -24.3172119077842 32.3265786300954 -26.8354138212822 -5.87656280724539 -27.4326559870899 3.45059092274475
40.9 -7.28 -21.8557738693708 32.6517897587673 -24.1609753032445 -5.55061915399911 -24.7576283260433 3.37809375213669
41 -7.2 -19.2701469640686 32.9625794298448 -21.3785380749608 -5.23967031245889 -21.9750952825203 3.34060441976444
41.1 -7.12 -16.5750232397313 33.2494558824765 -18.5052709475508 -4.95315451630908 -19.1021011905233 3.32886501972825
41.2 -7.04 -13.7857169269807 33.5312793071327 -15.554295993624 -4.67217828611901 -16.1516890386289 3.34729797027738
41.3 -6.96 -10.9180774206929 33.7052474891164 -12.4840051887843 -4.50983290958193 -13.0923035923872 3.27575612899494
41.4 -6.88 -7.98839922057626 34.0164875487495 -9.07446599343797 -4.22170785452122 -9.70491669267134 3.16432447178255
41.5 -6.8 -5.01332934257219 34.1722459982401 -5.61823149384416 -4.08689502573844 -6.26588058069082 2.98828097833443
41.6 -6.72 -2.00977272719071 34.2123259360387 -2.02858350661703 -4.04754441686859 -2.67660618843313 2.7543938913748
41.7 -6.64 1.00520381773353 34.2332001935369 1.46913794288813 -4.02667015937045 0.821115261072032 2.61980561351765
41.8 -6.56 4.01446859404858 34.2190551524678 4.95174229250596 -4.04081520043947 4.30371961068986 2.53573622543136
41.9 -6.48 7.00092235901112 34.0007055058332 8.47491833456827 -4.27472161460279 7.82782421514568 2.35521112361056
42 -6.4 9.94759548659423 33.7411266745163 11.8677291703563 -4.55723708294735 11.2256125500045 2.24256611559885
42.1 -6.32 12.8377443922884 33.384604454191 15.0853431638586 -4.92744778314238 14.4484208037572 2.12919707381377
42.2 -6.24 15.654946673488 33.3193474091979 18.0475531387946 -4.99384763902111 17.4113330903087 2.15355263505802
42.3 -6.16 18.3831944248595 33.2537557162426 20.9313856391725 -5.06011517251141 20.2956305487074 2.20616376580203
42.4 -6.08 21.0069851984518 33.1462034849158 23.7318940993779 -5.1678096089749 23.0962535114883 2.27972221845924
42.5 -6 23.511410091699 33.0446653313858 26.4315451523648 -5.26896129137334 25.795624096959 2.3983434314828
42.6 -5.92 25.8822384627777 33.2434302655454 28.9552967067167 -5.06999786164628 28.3210554793985 2.58269860335367
42.7 -5.84 28.105998791954 33.5181508215019 31.2778562755559 -4.79550179211704 30.6482235472794 2.74843286489956
42.8 -5.76 30.1700552294442 33.7110812292814 33.4517164301284 -4.60199768477944 32.8244681841432 2.89601061740632
42.9 -5.68 32.062679394835 33.8296836274111 35.4783993212954 -4.48160436391778 34.8516445591324 3.03553599686209
43 -5.6 33.7731170200806 33.8933112213405 37.3316206324232 -4.41545699809286 36.7040246450377 3.16122786736405
43.1 -5.52 35.2916490573982 33.9390113740877 38.9882539635429 -4.36657856146872 38.3584942598575 3.2765714566771
43.2 -5.44 36.6096469048367 33.9661781414989 40.454717671141 -4.33501688893488 39.8214526686934 3.39656943701767
43.3 -5.36 37.7196214357146 33.9878014207145 41.6826180449737 -4.30802421504315 41.0447958272687 3.48761204642701
43.4 -5.28 38.615265553331 34.0182224500003 42.6835788503831 -4.27152148715457 42.0404152038471 3.57052923798438
43.5 -5.2 39.2914900291475 33.9530679069996 43.2759559305573 -4.33228202858001 42.628858167981 3.44832721359586
43.6 -5.12 39.7444524208003 34.0655930606059 43.7351199627875 -4.2199393626528 43.0881831577575 3.46275098616315
43.7 -5.04 39.9715789056236 34.1723182792114 43.9698486999202 -4.11359431477589 43.3231934630078 3.47729027187629
43.8 -4.96 39.9715789056236 34.2743197446941 43.9832995580863 -4.01188847269232 43.3368519188227 3.49628058393199
43.9 -4.88 39.7444524208003 34.3401221146046 43.7425748333335 -3.94646743941829 43.0964126565743 3.47952877037627
44 -4.8 39.2914900291475 34.3696031761061 43.2892894779801 -3.9172991074751 42.6433805175671 3.46616945806487
44.1 -4.72 38.615265553331 34.3956930416422 42.5517283514977 -3.88952572676177 41.9043752746091 3.39233404562654
44.2 -4.64 37.7196214357146 34.5517198695697 41.5503561875031 -3.7266202127132 40.8972247107488 3.30627058924895
44.3 -4.56 36.6096469048367 34.7185286771297 40.3209554680772 -3.5540786900003 39.6631920021646 3.2149673938202
44.4 -4.48 35.2916490573982 34.8538000333444 38.8760193385265 -3.41413058181752 38.2146930872877 3.1113122661169
44.5 -4.4 33.7731170200806 34.9749158735689 37.2221158340967 -3.28890975601942 36.558199014227 2.99853351563518
44.6 -4.32 32.062679394835 35.0641718825228 35.3765578930186 -3.19656117602722 34.7113629016459 2.87708865182519
44.7 -4.24 30.1700552294442 35.1195677767898 33.3656444178257 -3.13901239254751 32.7008762225135 2.759932718514
44.8 -4.16 28.1059987919539 35.1044601910285 31.187074846902 -3.15281194575685 30.5243736122279 2.61972604444536
44.9 -4.08 25.8822384627777 35.026258182122 28.8779004701098 -3.23062891013436 28.2195085274583 2.48681776645411
45 -4 23.511410091699 35.0887808901931 26.5065088384362 -3.16795005820121 25.8514089289756 2.4835260546456
45.1 -3.92 21.0069851984518 35.3414493642104 23.8124992905904 -2.91503949742816 23.1572531111891 2.37352010909471
45.2 -3.84 18.3831944248594 35.5803491288805 21.0223142358908 -2.676567226521 20.3673374122144 2.30008678372691
45.3 -3.76 15.6549466734881 35.8325924038906 18.1266128008615 -2.42538232079739 17.4722201675908 2.25470337339713
45.4 -3.68 12.8377443922883 36.0532385538904 15.1744004964081 -2.20621902875159 14.520721351117 2.23706097260715
45.5 -3.6 9.94759548659405 36.2539999923529 12.1635874631573 -2.00738884288498 11.510679629092 2.23151122208604
45.6 -3.52 7.00092235901108 36.5447994652574 8.82765436516909 -1.73904992056645 8.17750629164472 2.13450999903162
45.7 -3.44 4.01446859404854 36.831938707166 5.39538859497447 -1.47418474031036 4.7439585166215 2.09680356313226
45.8 -3.36 1.00520381773335 37.0351318269286 1.918861332249 -1.29444037115347 1.26445603297412 2.08176566679054
45.9 -3.28 -2.00977272719075 37.126377705696 -1.83441437330151 -1.23285225021336 -2.50235749607791 2.10557680078313
46 -3.2 -5.01332934257223 37.1317551713549 -5.38383665585306 -1.25243597552316 -6.06530140223591 2.21351549435496
46.1 -3.12 -7.98839922057643 37.0318126995704 -8.97664487122433 -1.38057603400213 -9.67928257484104 2.42583640240163
46.2 -3.04 -10.918077420693 36.7767296195492 -12.3560157817493 -1.65109493581485 -13.0709583725767 2.56202140317032
46.3 -2.96 -13.7857169269807 36.6831662382934 -15.3988908216177 -1.74549245332049 -16.1142477943811 2.62623010823079
46.4 -2.88 -16.5750232397313 36.5645498714798 -18.3683285618456 -1.86398462097061 -19.0836343650614 2.70655076223488
46.5 -2.8 -19.2701469640686 36.3981837596729 -21.2803724183363 -2.02987391012672 -21.9954171896328 2.83199434968546
46.6 -2.72 -21.8557738693708 36.2161705149575 -24.082930047675 -2.21023672823791 -24.7969248768445 2.98500047604699
46.7 -2.64 -24.3172119077841 36.0212087679975 -26.7766750819999 -2.40314938010638 -27.4892317487625 3.18085021459747
46.8 -2.56 -26.64047469737 35.9517664282505 -29.2808967259108 -2.46986104867872 -29.9938147685533 3.35455133565555
46.9 -2.48 -28.8123609955163 36.1917576541049 -31.5643590495901 -2.22667422675449 -32.2788336950942 3.4757167497236
47 -2.40000000000001 -30.8205297110315 36.3244098673002 -33.693351807895 -2.08951442960691 -34.4074314727135 3.60031464421927
47.1 -2.32 -32.6535700286873 36.4159214112653 -35.6778167028177 -1.99292466554608 -36.3895888914107 3.7503086828997
47.2 -2.24 -34.3010662477461 36.4480068186475 -37.4776068833907 -1.95458688660609 -38.1853710349081 3.89477654363716
47.3 -2.16 -35.7536569660505 36.4514762644988 -39.0990728950734 -1.94401402671222 -39.8016916183859 4.05379260534688
47.4 -2.08 -37.0030882733783 36.5189745066543 -40.4989202947143 -1.87063249387917 -41.1968703736516 4.19900500799798
47.5 -2 -38.0422606518062 36.694970981861 -41.5106141061794 -1.69484531206167 -42.2088935134729 4.17779233417503
47.6 -1.92 -38.8652693165869 36.8581516678211 -42.3090777357834 -1.53198293586771 -43.0077890135699 4.16065219430201
47.7 -1.84 -39.4674377683147 36.9873124569136 -42.8924503992484 -1.40303049339245 -43.5914121384981 4.14706003762119
47.8 -1.76000000000001 -39.8453443657269 37.1024497201742 -43.2592587108521 -1.28810105121815 -43.9584655141842 4.14010316293547
47.9 -1.68 -39.9968417681526 37.2148183100497 -43.4025843941731 -1.17595914651083 -44.1020336610781 4.13601954295757
48 -1.6 -39.9210691371309 37.31140651667 -43.3286883922279 -1.07953014527853 -44.0283203186826 4.14009675467036
48.1 -1.52 -39.618457027866 37.3739955095784 -43.0331723197177 -1.01709927330774 -43.7329934931392 4.14515614482375
48.2 -1.44 -39.0907249427278 37.4228412040296 -42.517307435227 -0.968498600706688 -43.2174419357509 4.15356554180156
48.3 -1.36 -38.340871560695 37.4199487829237 -41.785235236237 -0.971590696419319 -42.4856482929848 4.16293597688444
48.4 -1.28 -37.3731576982644 37.4136280009464 -40.8450794863716 -0.978200192494555 -41.5459486073146 4.18369060692379
48.5 -1.2 -36.1930820986408 37.4055899763334 -39.7020144559332 -0.986547194147938 -40.4034590378793 4.2157841584689
48.6 -1.12 -34.807350186781 37.6915991245923 -38.3668152259376 -0.694770720748181 -39.0644578943456 4.27829241330452
48.7 -1.04 -33.2238359678324 37.8176419688713 -36.6144291120664 -0.562409604489773 -37.3081523383352 4.1121445500177
48.8 -0.960000000000001 -31.4515372854648 37.919959492293 -34.6859078770809 -0.454732515058474 -35.3773179390953 3.95816232256317
48.9 -0.880000000000003 -29.5005246943269 37.9499988221519 -32.5968565580405 -0.42020104294398 -33.2875925888623 3.81487854573775
49 -0.799999999999997 -27.3818842371475 37.9237146200478 -30.3736471289005 -0.442603031516917 -31.0655956696575 3.70100831005367
49.1 -0.719999999999999 -25.1076544516281 37.7682585951202 -28.1690532605552 -0.595066467675764 -28.8640042820695 3.75842685656596
49.2 -0.640000000000001 -22.6907579650702 38.1111455169881 -25.5149350319037 -0.249852808417572 -26.2084397827302 3.53925136171414
49.3 -0.560000000000002 -20.1449280654303 38.4587810239321 -22.7472825203309 0.0992528613994139 -23.4399516024895 3.36032653845383
49.4 -0.480000000000004 -17.4846306660374 38.7672398340897 -19.8686685278194 0.407655513362748 -20.5613961701491 3.20225206342274
49.5 -0.399999999999999 -14.7249821073871 39.0339194789053 -16.9177409283979 0.674017621431027 -17.610635461927 3.07904354202917
49.6 -0.32 -11.8816632630813 39.2892153050813 -13.9125432888558 0.928244303284345 -14.6058703693665 2.99656773636381
49.7 -0.240000000000002 -8.97083043797531 39.5149971626032 -10.8732951749222 1.15240679819655 -11.5671620843697 2.94613894949524
49.8 -0.159999999999997 -6.00902356483025 39.8567611299265 -7.64166724948042 1.48490550719081 -8.33996863463119 2.85289660626108
49.9 -0.0799999999999983 -3.01307222111718 40.0228973883691 -4.11349493351282 1.62132374978576 -4.82671272480695 2.48672362320567
50 0 -5.87830463590729e-14 40.1032482202104 -0.644353807242827 1.67591402897219 -1.36643532278408 2.16236752747022
50.1 0.0799999999999983 3.01307222111735 40.0505245386219 2.92325340742941 1.59319334889815 2.19482031188944 1.72025878812018
50.2 0.159999999999997 6.00902356483041 39.8727422010113 6.32636705929478 1.39033053005367 5.59620864604264 1.29774010123595
50.3 0.240000000000002 8.9708304379752 39.9003373568535 9.26059399369987 1.41119502079454 8.53056047486408 1.25121357775233
50.4 0.32 11.8816632630814 39.8441714748782 12.2905874773259 1.35381982170786 11.5608812913501 1.08244376165412
50.5 0.399999999999999 14.7249821073872 39.7839341616326 15.2828828834814 1.29295209738287 14.5533934127578 0.909288803596045
50.6 0.480000000000004 17.4846306660373 39.7083445690772 18.213918570404 1.21732386298152 17.4844564489183 0.737323883563786
50.7 0.560000000000002 20.1449280654305 39.6070256646606 21.0624933621079 1.11681217211477 20.3326854007363 0.587616041285732
50.8 0.640000000000001 22.6907579650704 39.4771829978089 23.8145676186992 0.988661634610402 23.0839379365881 0.525504924288899
50.9 0.719999999999999 25.107654451628 39.7990189345253 26.2720706797335 1.31288449938423 25.5437900916082 0.73602060166212
51 0.799999999999997 27.3818842371476 40.088381095088 28.6615170236044 1.60496698555671 27.9359168238419 0.977202105480444
51.1 0.880000000000003 29.5005246943271 40.2544005564226 30.9127734742181 1.77499599294291 30.1878453779145 1.12846247144996
51.2 0.960000000000001 31.4515372854647 40.3365351560043 33.0180516172013 1.86223727148379 32.2923071066054 1.23325828040819
51.3 1.04 33.2238359678325 40.3833740019375 34.9472680045058 1.91542745270723 34.2190338760986 1.32544034251667
51.4 1.12 34.8073501867811 40.6245780424482 36.5908507315877 2.15779085196174 35.8626931601707 1.48012115851988
51.5 1.2 36.1930820986408 40.7999694619881 37.9492272375874 2.33295519550315 37.2216679184896 1.53022098528667
51.6 1.28 37.3731576982645 40.9561744387994 39.1131034367258 2.48894948305095 38.3860440447122 1.57718026978191
51.7 1.36 38.340871560695 41.0966196032756 40.0664956011886 2.62923611551088 39.3397750266512 1.61516824238727
51.8 1.44 39.0907249427277 41.2264749461544 40.8099216736891 2.75887741903646 40.0836026053215 1.6508312146679
51.9 1.52 39.6184570278661 41.3376105017938 41.3205879548098 2.8698782510523 40.5945013039764 1.66578321566514
52 1.6 39.9210691371309 41.4308085296988 41.6047025524984 2.96294381690162 40.8788546398722 1.66582379539127
52.1 1.68 39.9968417681526 41.5161750926862 41.6715372094606 3.0482323148983 40.9458591603869 1.66514073828461
52.2 1.76000000000001 39.8453443657269 41.6200369343793 41.5114391912154 3.15199985944767 40.7859416330499 1.67999607975669
52.3 1.84 39.4674377683147 41.7151566294234 41.143791324959 3.24700604724398 40.4184992211983 1.69828852205452
52.4 1.92 38.865269316587 41.7814189125905 40.5446760447293 3.31313634035173 39.8196382766337 1.68868261514982
52.5 2 38.0422606518061 41.8190892163369 39.7350756716544 3.3506884954092 39.0103171639632 1.66177399858117
52.6 2.08 37.0030882733784 41.8276325250323 38.6999640011079 3.35901606836323 37.9757296923972 1.60683335574116
52.7 2.16 35.7536569660506 41.8279601647263 37.4626414348446 3.35919960461906 36.7388293650751 1.55198078194233
52.8 2.24 34.301066247746 41.7875547162831 36.0350177920219 3.31855140741118 35.3120208268763 1.47827680070178
52.9 2.32 32.6535700286874 41.7380290087743 34.4321802124506 3.2687234614592 33.7104340723453 1.42022456432074
53 2.40000000000001 30.8205297110316 41.8898342055505 32.6333504267047 3.42364847257411 31.9114134255879 1.49595570592434
53.1 2.48 28.8123609955162 41.9330111729054 30.4787138832792 3.47161553181945 29.7568102944487 1.3694107642339
53.2 2.56 26.6404746973701 41.9054021547004 28.180672138818 3.44751386767494 27.4606345640924 1.20844655334742
53.3 2.64 24.3172119077842 41.7602003236277 25.7701965237501 3.3051670235782 25.0537667236743 0.992451593815404
53.4 2.72 21.8557738693707 41.8861381771108 23.0896121989313 3.43327396645851 22.3745949849593 0.882006293179423
53.5 2.8 19.2701469640687 42.1540652853639 20.3214477432536 3.70225222752548 19.6060159053786 0.962739335340218
53.6 2.88 16.5750232397314 42.4058758653459 17.4584759494548 3.95396031384929 16.743087521058 1.0870309831744
53.7 2.96 13.7857169269806 42.6041822403402 14.5088921722244 4.15149432312516 13.7937447536411 1.19152136700958
53.8 3.04000000000001 10.9180774206931 42.8046183721685 11.5261997811485 4.35037600465697 10.8114330114346 1.31470844813854
53.9 3.12 7.98839922057627 42.9725363100692 8.49915174061905 4.51581474211513 7.78484170951396 1.41057947476057
54 3.2 5.01332934257206 43.1145237671394 5.47939675408722 4.65542570158252 4.76536630643959 1.47639752103388
54.1 3.28 2.00977272719086 43.1487945936142 2.62983236786869 4.6873905947252 1.91561901217272 1.41053649657592
54.2 3.36 -1.00520381773351 43.2893357727577 -0.804848681747266 4.79812303004402 -1.52459408169119 1.52904025317747
54.3 3.44 -4.01446859404871 43.5069208425567 -4.10648841860197 5.000363130739 -4.82964331959721 1.76046668044092
54.4 3.52 -7.00092235901097 43.5167694662847 -7.15419830981793 5.00769474097502 -7.87754822879554 1.72676244975975
54.5 3.6 -9.94759548659421 43.4752467965615 -10.2260187723877 4.96399365677795 -10.9496935189191 1.6925363104288
54.6 3.68000000000001 -12.8377443922885 43.387538932967 -13.2722367240954 4.87487330016003 -13.9962019921568 1.6642554533869
54.7 3.76000000000001 -15.654946673488 43.2514612244459 -16.2830843716268 4.7380028401318 -17.0072643488316 1.66890762187499
54.8 3.84 -18.3831944248595 43.082085607294 -19.2276150833985 4.56881215694707 -19.951749645843 1.7296047645021
54.9 3.92 -21.0069851984519 42.8769803319434 -22.0985387936723 4.36493689434279 -22.8222443313978 1.8689929266027
55 4 -23.5114100916989 42.662261369385 -24.8504511485147 4.1530657782335 -25.5730213806645 2.06728571785731
55.1 4.08000000000001 -25.8822384627778 42.5709420924001 -27.2895123905625 4.06638742390474 -28.0126686326256 2.13047365879647
55.2 4.16 -28.1059987919541 42.8312473891327 -29.6244543588277 4.33280694049545 -30.3493289808997 2.24997612772187
55.3 4.24 -30.1700552294441 43.0953723736339 -31.7220223230274 4.60018286467473 -32.4483286999122 2.30656924939266
55.4 4.32000000000001 -32.0626793948351 43.4697267688378 -33.5187096063951 4.97458566911449 -34.2468991240877 2.28019697040984
55.5 4.40000000000001 -33.7731170200807 43.7724599042797 -35.1567922831021 5.27732214737274 -35.8861674038405 2.287941449115
55.6 4.48 -35.2916490573981 44.0139078122364 -36.6192473561208 5.51875139428335 -37.3496346309319 2.30527852547119
55.7 4.56 -36.6096469048367 44.2318703678149 -37.8830035224085 5.73668317598619 -38.6141100014189 2.32431830914112
55.8 4.64 -37.7196214357146 44.4143367368188 -38.9588972240049 5.91912513595907 -39.6904286634868 2.34951957695217
55.9 4.72000000000001 -38.6152655533309 44.5926683413683 -39.8343682382613 6.09743703575637 -40.5662258966986 2.3882167089413
56 4.8 -39.2914900291476 44.71864280427 -40.4931286352907 6.22339700200495 -41.2251942583297 2.40109788873205
56.1 4.88 -39.7444524208004 44.8457631199657 -40.9408522826936 6.35051446537026 -41.6730359956452 2.42525202773331
56.2 4.96000000000001 -39.9715789056236 44.9327041652297 -41.1571317852387 6.437448228611 -41.8894939951322 2.42100218066624
56.3 5.03999999999999 -39.9715789056236 45.0090469666047 -41.1522421998086 6.51378412114035 -41.8847334283711 2.41499479577799
56.4 5.12 -39.7444524208003 45.0629751757669 -40.916496602957 6.56772142032592 -41.6490595786827 2.39236822766219
56.5 5.2 -39.2914900291476 45.1234631448435 -40.4679330455357 6.62820666012338 -41.2006192566762 2.38422915665103
56.6 5.27999999999999 -38.6152655533309 45.1685235584454 -39.8069672041842 6.67326390667709 -40.5398428863502 2.37595922196082
56.7 5.36 -37.7196214357145 45.1893248384072 -38.9294076854066 6.69406323640059 -39.6625297377066 2.35682358030154
56.8 5.44 -36.6096469048367 45.1747604846876 -37.8551892529115 6.67950678584372 -38.5886987208179 2.33517090648435
56.9 5.52 -35.2916490573981 45.1374013241523 -36.5735073813547 6.64216052944134 -37.3075228760904 2.30716091912225
57 5.59999999999999 -33.7731170200807 45.0509036152299 -35.1136578091973 6.55570569522747 -35.8485116100732 2.28487112985841
57.1 5.67999999999999 -32.0626793948351 44.9040653013402 -33.482498689924 6.40895830888753 -34.2185618893888 2.27578767604082
57.2 5.76 -30.1700552294441 44.698053692678 -31.6822237238408 6.20311802219005 -32.4200362602982 2.29320043188401
57.3 5.84 -28.1059987919541 44.4131883462269 -29.7519823241608 5.91860357797002 -30.492525062185 2.38782037870775
57.4 5.91999999999999 -25.8822384627778 44.0262237135804 -27.682960833376 5.5322831957378 -28.4276187472 2.57473981455066
57.5 6 -23.5114100916989 43.878340387076 -25.232948993621 5.38932344944116 -25.9779189201163 2.54098241829093
57.6 6.08 -21.0069851984519 44.221460484612 -22.4954059965965 5.73599183877258 -23.2390938896188 2.25846204842446
57.7 6.16 -18.3831944248595 44.5353214834723 -19.6511902367936 6.05208380220216 -20.3941769522913 2.01387602185012
57.8 6.23999999999999 -15.654946673488 44.837376292 -16.7297335032983 6.35519074359245 -17.4724449777779 1.82114496773485
57.9 6.31999999999999 -12.8377443922885 45.0865351187882 -13.7628920664506 6.60406016581136 -14.5056755518613 1.69194696455729
58 6.4 -9.9475954865942 45.2914491866884 -10.7517658293912 6.80790293300267 -11.4947356131359 1.60000855432331
58.1 6.48 -7.00092235901096 45.4590844060595 -7.71352309744166 6.97399679956142 -8.4566579480643 1.53726996432423
58.2 6.56 -4.0144685940487 45.547208674123 -4.71196122481925 7.0601062948724 -5.4551887240219 1.52505108081041
58.3 6.64 -1.00520381773351 45.5361282043892 -1.84972645708646 7.04894145040756 -2.59295495306598 1.63956908290288
58.4 6.72 2.00977272719087 45.6191238330739 1.15873261395655 7.13193707909229 0.415504117977034 1.64662823838768
58.5 6.8 5.01332934257207 45.7646470746894 3.96735694881589 7.27714516834138 3.22412831109759 1.85173103951435
58.6 6.88 7.98839922057628 45.7899695902013 6.9948941563307 7.30061603105395 6.25172972020281 1.78687962636184
58.7 6.95999999999999 10.9180774206931 45.7682814920053 10.0306318290189 7.27768488709826 9.28758039021122 1.66115750424241
58.8 7.04 13.7857169269806 45.7218629287194 13.0305829337499 7.23054919034443 12.2876383310805 1.51014849383592
58.9 7.12 16.5750232397314 45.6388116925661 15.9919376762883 7.14753762345648 15.248989744898 1.32631939973964
59 7.2 19.2701469640687 45.5134716161064 18.8837353284255 7.02349799627994 18.1404846878883 1.14336775166276
59.1 7.28 21.8557738693707 45.3914765755148 21.6955917937726 6.90396706333298 20.9516645234544 0.979190726483652
59.2 7.36 24.3172119077842 45.7110486672435 24.0888814141639 7.22374066055147 23.3465937313812 0.980135833418463
59.3 7.44 26.6404746973701 46.2391887139159 26.289697230621 7.75216434206759 25.5509363237817 1.13337568527834
59.4 7.52 28.8123609955162 46.6580274993912 28.3666998386073 8.17111203958013 27.6298913637182 1.34988196454756
59.5 7.59999999999999 30.8205297110316 46.9863745595874 30.3045634084277 8.49950189123011 29.5689400400995 1.54129178182151
59.6 7.68 32.6535700286874 47.2614518484329 32.072452090277 8.77459729717039 31.3374953926465 1.71178143774346
59.7 7.76 34.301066247746 47.4920705881107 33.6767946654179 9.00522594057738 32.9420762489484 1.84321497930077
59.8 7.84 35.7536569660506 47.6764186458913 35.0909670246149 9.18957440612938 34.3565629904159 1.94247848236063
59.9 7.92 37.0030882733784 47.8495046929959 36.3238919424238 9.3626715742442 35.5895749408663 2.01973295569531
60 8 38.0422606518061 47.9997313647604 37.3491984972518 9.51292096257281 36.6148542725665 2.08000452174659
60.1 8.08 38.865269316587 48.1363042837813 38.1692710939411 9.64950745595213 37.4349107019654 2.12350639761491
60.2 8.16 39.4674377683147 48.2421711885678 38.7694505918036 9.75539411884822 38.0350563331506 2.14406132614211
60.3 8.23999999999999 39.8453443657269 48.3207014790671 39.1408599104242 9.83394572997035 38.4063693413115 2.14739658912412
60.4 8.32 39.9968417681526 48.4078455134888 39.2910940693099 9.92110471205731 38.5566294687458 2.15354307278372
60.5 8.4 39.9210691371309 48.4920563999766 39.2214785355705 10.0053351996623 38.4869583546668 2.15262045880241
60.6 8.48 39.6184570278661 48.5664416861376 38.9235180889792 10.0797370829849 38.1889354039497 2.14538826507496
60.7 8.56 39.0907249427277 48.6386099989638 38.4073796518552 10.1519235153852 37.672745048091 2.13187416618109
60.8 8.64 38.340871560695 48.6902286261741 37.6724201135545 10.2035588018619 36.9376921716878 2.10086375679494
60.9 8.72 37.3731576982645 48.7196295993689 36.7231632048783 10.2329783368787 35.9883086131711 2.05107543409506
61 8.8 36.1930820986408 48.7243751519523 35.5613340012782 10.2377405872537 34.8264696794902 1.98361475604841
61.1 8.88 34.807350186781 48.7038096281778 34.1948172230055 10.2171927795296 33.4600830791436 1.89821315687879
61.2 8.96 33.2238359678325 48.6722439513019 32.6492681018217 10.1856577485429 31.9148301581153 1.79324653253162
61.3 9.04 31.4515372854647 48.5790590888654 30.9335602106924 10.0925245439926 30.1996338198596 1.63556418489182
61.4 9.12 29.5005246943269 48.4350672164823 29.0531858086724 9.94864288361696 28.3203253255093 1.44205394445783
61.5 9.2 27.3818842371476 48.2148117205884 27.0276169918918 9.72861421045823 26.2965498540706 1.20722148199389
61.6 9.28 25.107654451628 47.8998182400695 24.8759765272776 9.41408023508074 24.1480204947067 0.96895554114508
61.7 9.36 22.6907579650701 47.6151531837836 22.5867444116104 9.12977750019159 21.8610339925788 0.861071582358167
61.8 9.44 20.1449280654305 47.6986106719253 20.0511725356814 9.21323498833328 19.3254621166498 0.850262789805117
61.9 9.52 17.4846306660373 47.782570692932 17.3907630789789 9.29719500934001 16.6650526599473 0.84932336122903
62 9.6 14.724982107387 47.8652725228109 14.6296899732101 9.37989683921892 13.9039795541785 0.849994466900019
62.1 9.68 11.8816632630814 47.9375847706969 11.7911248596123 9.45220908710492 11.0654144405807 0.8474378090641
62.2 9.76 8.97083043797519 48.0404708097187 8.87399563220576 9.55509512612671 8.14828521317417 0.84768310952854
62.3 9.84 6.00902356483012 48.1127788701944 5.90216612512527 9.6274031866024 5.17645570609369 0.859282633635633
62.4 9.92 3.01307222111734 48.1964187065816 2.91112136494145 9.71104302298961 2.18541094590987 0.853631187761657
62.5 10 -6.86297392031788e-14 48.2885151931422 -0.0990315600500429 9.80313950955013 -0.824741979081627 0.847911189193497
62.6 10.08 -3.01307222111719 48.3770789017041 -3.11137546114051 9.89170321811211 -3.83708588017209 0.845253919469401
62.7 10.16 -6.00902356483026 48.4498630082376 -6.11280704365465 9.96448732464557 -6.83851746268624 0.852223757474848
62.8 10.24 -8.97083043797532 48.5209705252011 -9.08090006545898 10.035594841609 -9.80661048449056 0.860412549263353
62.9 10.32 -11.8816632630813 48.5851665653839 -11.9924415228042 10.0997908817918 -12.7181519418358 0.864988650461097
63 10.4 -14.7249821073871 48.6681078487256 -14.8356174154677 10.1827321651336 -15.5613278344992 0.864106178271089
63.1 10.48 -17.4846306660374 48.7458275512116 -17.5859397045131 10.2604518676196 -18.3116501235447 0.855664984399518
63.2 10.56 -20.1449280654303 48.8208584122327 -20.2397391247546 10.3354827286407 -20.9654495437861 0.850684137375216
63.3 10.64 -22.6907579650703 48.8955377595674 -22.7964978182984 10.4101620759754 -23.52220823733 0.862632613898189
63.4 10.72 -25.1076544516281 48.9786451905027 -25.2066381251528 10.4932695069106 -25.9323485441844 0.855293553578994
63.5 10.8 -27.3818842371475 49.4445446377932 -27.4644016866855 10.9601491737831 -28.1929656207647 0.826741052999022
63.6 10.88 -29.500524694327 49.9496513071275 -29.4478062397949 11.4660373757901 -30.1786779662575 0.896287713880428
63.7 10.96 -31.4515372854648 50.3730319860471 -31.2812057343633 11.8899088445871 -32.0135084831744 1.0865275359127
63.8 11.04 -33.2238359678325 50.716022208077 -32.9728906083175 12.2331374560397 -33.7058617595865 1.28682782567089
63.9 11.12 -34.807350186781 50.993389342497 -34.4974800075863 12.5106213449053 -35.2307474681987 1.45364816335246
64 11.2 -36.1930820986408 51.2076766786405 -35.8391127256285 12.7249082357518 -36.5723386879657 1.57136268506348
64.1 11.28 -37.3731576982644 51.3853026694755 -36.9857916505448 12.9025574924441 -37.719025270665 1.65901090832003
64.2 11.36 -38.340871560695 51.5675016435406 -37.9173616081599 13.084722820407 -38.6504789681124 1.75229151511964
64.3 11.44 -39.0907249427278 51.7088838047587 -38.6452953827948 13.2260723720786 -39.3783077326003 1.80907666485788
64.4 11.52 -39.618457027866 51.8006553855193 -39.1582114513016 13.3177913451962 -39.8910714957704 1.81834330338724
64.5 11.6 -39.9210691371309 51.8975688029282 -39.4506022036417 13.414653087298 -40.1833122436968 1.83350409712703
64.6 11.68 -39.9968417681526 51.9822407486389 -39.5236552916568 13.4992522885356 -40.2561646353493 1.83764176018973
64.7 11.76 -39.8453443657269 52.040146410885 -39.3708436291176 13.5570677716946 -40.1031246726093 1.81546227244736
64.8 11.84 -39.4674377683147 52.1056896227463 -38.9911957043519 13.6225065904368 -39.7232228547857 1.80076532491374
64.9 11.92 -38.8652693165869 52.1438034517598 -38.3969182617371 13.6605930203973 -39.1288521644908 1.76043744005998
65 12 -38.0422606518062 52.155631015874 -37.6068764518513 13.6723325060853 -38.3385795537209 1.69838184827251
65.1 12.08 -37.0030882733783 52.151484016488 -36.5937718894154 13.6681224327585 -37.3253040728074 1.62048013959829
65.2 12.16 -35.7536569660505 52.1165776438567 -35.385927057536 13.633190261377 -36.1173684681938 1.51742400238275
65.3 12.24 -34.3010662477461 52.0383494536719 -33.9742667878138 13.5549889787225 -34.7057470945008 1.37584977446366
65.4 12.32 -32.6535700286873 51.9107678332434 -32.403203803207 13.4275567010788 -33.1350222620551 1.20767466609155
65.5 12.4 -30.8205297110315 51.7065094554212 -30.6619433250285 13.2236280018768 -31.3945323228413 1.00391338463041
65.6 12.48 -28.8123609955163 51.4127762380045 -28.7815235965137 12.9305753342127 -29.515724223179 0.835307106296199
65.7 12.56 -26.64047469737 50.999405088738 -26.772765212788 12.5183689437703 -27.5097203048497 0.870241961161131
65.8 12.64 -24.3172119077841 51.0376167649845 -24.6029797997827 12.5569960388076 -25.3409202800486 1.02706790866918
65.9 12.72 -21.8557738693708 51.1152297800115 -22.1471285607967 12.6346090538345 -22.8850690410627 1.03283114019436
66 12.8 -19.2701469640686 51.2067592703996 -19.5672312738052 12.7261385442227 -20.3051717540711 1.03765689443543
66.1 12.88 -16.5750232397312 51.2774865202521 -16.8715909434458 12.7968657940752 -17.6095314237118 1.03784318609196
66.2 12.96 -13.7857169269807 51.3547680171262 -14.0738400803634 12.8741472909493 -14.8117805606293 1.02964909942537
66.3 13.04 -10.918077420693 51.4256354650297 -11.2047737957734 12.9450147388528 -11.9427142760394 1.02903007009972
66.4 13.12 -7.98839922057615 51.5121375390143 -8.29098957991532 13.0315168128373 -9.02893006018129 1.04428621679109
66.5 13.2 -5.01332934257222 51.5927268248145 -5.31930138934408 13.1121060986375 -6.05724186961005 1.04760617695927
66.6 13.28 -2.00977272719074 51.6877651291196 -2.31604614106191 13.2071444029427 -3.05398662132788 1.04675240373816
66.7 13.36 1.00520381773364 51.7851191925587 0.729212378612923 13.3047414099602 -0.00842831270579869 1.01513723586143
66.8 13.44 4.01446859404855 51.8911810687328 3.80541488640653 13.411079384637 3.06829136225281 0.946619118738694
66.9 13.52 7.00092235901109 52.010674019688 6.85980542615173 13.5307967805554 6.12316798581174 0.877820773359203
67 13.6 9.94759548659433 52.1297192425001 9.88777868151849 13.6500458878881 9.15161842690383 0.797548788757185
67.1 13.68 12.8377443922883 52.2423160233484 12.8582158316339 13.7628349034461 12.1225893367443 0.719936368507083
67.2 13.76 15.6549466734882 52.3628811343629 15.7691457307927 13.8835021283082 15.0338721195727 0.633234851550321
67.3 13.84 18.3831944248596 52.4945901333028 18.5923662348827 14.0153639348457 17.8576459067485 0.554034073440837
67.4 13.92 21.0069851984518 53.2058941590146 21.3096945014063 14.7273380562379 20.5756573627559 0.915335151131082
67.5 14 23.511410091699 53.6818293095244 23.8223962853345 15.2034682889257 23.0875523954163 1.2759276112491
67.6 14.08 25.8822384627779 54.0429439322447 26.235740789914 15.5641351246331 25.4993917433378 1.53271937377844
67.7 14.16 28.1059987919539 54.1501011469589 28.6118120283619 15.6706618748812 27.8732832110428 1.52848154775198
67.8 14.24 30.1700552294442 54.3052594300085 30.7677243736555 15.8254452981781 30.027349580369 1.59185479733331
67.9 14.32 32.062679394835 54.9493540092598 33.92793653501 16.4695398774294 33.1875617417235 2.42608367106345
68 14.4 33.7731170200806 55.0616735741746 35.6419333928656 16.5818594423443 34.9015585995792 2.45639797762658
68.1 14.48 35.2916490573982 55.1748300096081 37.1561086612926 16.6950158777777 36.4157338680061 2.48392069121522
68.2 14.56 36.6096469048367 55.2787971643344 38.4698286037773 16.798983032504 37.7294538104909 2.50340019289601
68.3 14.64 37.7196214357146 55.4022413402825 39.5722026244881 16.9224272084521 38.8318278312016 2.53899134067937
68.4 14.72 38.615265553331 55.4879011749351 40.4551857076312 17.0080870431047 39.7148109143447 2.53857092037041
68.5 14.8 39.2914900291475 55.5940830953666 41.1290824711587 17.1142689635362 40.3887076778722 2.5611964790425
68.6 14.88 39.7444524208003 55.6893923509628 41.5781017788546 17.2095782191324 40.8377269855681 2.57336043977988
68.7 14.96 39.9715789056236 55.7686087912831 41.800476803245 17.2887946594527 41.0601020099585 2.5706355468184
68.8 15.04 39.9715789056236 55.8279984915096 41.799578003983 17.3481843596793 41.0592032106965 2.55159590594852
68.9 15.12 39.7444524208003 55.9086708857678 41.5741600552106 17.4288567539374 40.8337852619241 2.55293273490572
69 15.2 39.2914900291475 55.9792409313793 41.1109840553075 17.4994267995489 40.370609262021 2.54005155956355
69.1 15.28 38.615265553331 56.0582448146947 40.4384244137192 17.5784306828643 39.6980496204327 2.54070953473662
69.2 15.36 37.7196214357146 56.127277678917 39.5365757938573 17.6474635470866 38.7962010005708 2.52814418867203
69.3 15.44 36.6096469048367 56.1800239441574 38.4281205943385 17.7002098123271 37.687745801052 2.50416565461637
69.4 15.52 35.2916490573982 56.2424421925824 37.1096398876302 17.762628060752 36.3692650943437 2.48809906192553
69.5 15.6 33.7731170200806 56.3119524262019 35.5931877267763 17.8321382943716 34.8528129334898 2.47955331272237
69.6 15.68 32.062679394835 55.9951180762509 33.0409439480005 17.5153039444205 32.300569154714 1.85065720928018
69.7 15.76 30.1700552294442 55.8348476530115 30.6785759314016 17.3548460946509 29.9366676444152 1.61183244491139
69.8 15.84 28.105998791954 55.6815054503602 28.5913982259731 17.2009382401193 27.8479243548616 1.38519143388183
69.9 15.92 25.8822384627777 55.5451504113999 26.3053112425481 17.0639080751627 25.560383500648 1.1883249980834
70 16 23.511410091699 55.3089734265328 23.8901636044166 16.8273773458537 23.1446677258299 0.905015599509279
70.1 16.08 21.0069851984518 54.9466673851336 21.3949814648964 16.465287242235 20.6499597109764 0.525274649812977
70.2 16.16 18.3831944248594 54.883217767752 18.6032386705969 16.4020983341566 17.8585259087723 0.577830991877808
70.3 16.24 15.6549466734882 54.925978969612 15.769088506501 16.4448917214884 15.02464800886 0.662764682347065
70.4 16.32 12.8377443922884 54.9727378545157 12.8600681541157 16.4916927588512 12.1158939773365 0.741988156919077
70.5 16.4 9.94759548659408 55.0112246144011 9.87906268934336 16.530269657731 9.13532101189448 0.822654244487832
70.6 16.48 7.00092235901111 55.0348263897443 6.85260203304338 16.5539716108357 6.10928182791257 0.894703658150185
70.7 16.56 4.01446859404857 55.0918288708832 3.79755293616726 16.6110950397351 3.05470409408844 0.961123612481371
70.8 16.64 1.00520381773338 55.1592950162016 0.71906622380693 16.678666733552 -0.0234293820066526 1.02935969218296
70.9 16.72 -2.00977272719072 55.1922088600003 -2.35462464551438 16.7117160978414 -3.09672903009377 1.08698786904714
71 16.8 -5.0133293425722 55.2262514370684 -5.40184713113573 16.7459111748655 -6.14356728353933 1.13153144198738
71.1 16.88 -7.98839922057641 55.2965834558671 -8.4090472236578 16.8164066085876 -9.15040472109088 1.16374434591848
71.2 16.96 -10.918077420693 55.3470720466956 -11.3745673222805 16.8670876314964 -12.1155687632472 1.20109043111386
71.3 17.04 -13.7857169269807 55.4374461628389 -14.2761695160106 16.9577168212046 -15.0167992553953 1.23382908899388
71.4 17.12 -16.5750232397315 55.5010543016289 -17.0973891705153 17.0215373736224 -17.8377902982939 1.26659998933501
71.5 17.2 -19.2701469640686 55.5562766031919 -19.8104873814364 17.0769692606252 -20.5507548641873 1.28650423888829
71.6 17.28 -21.8557738693708 55.7234569970401 -22.524114993054 17.2441685951118 -23.2643749195441 1.40905670862659
71.7 17.36 -24.3172119077843 56.0211862491955 -24.8742390868934 17.5421193045569 -25.6146267781668 1.31013464460031
71.8 17.44 -26.64047469737 56.4535580561049 -27.1084630605413 17.9749411787904 -27.8490875871313 1.32170616328393
71.9 17.52 -28.8123609955163 56.8085192336479 -29.1330363890174 18.3302837388898 -29.8726490008262 1.33445509168101
72 17.6 -30.8205297110317 57.2280637533157 -31.0940996232698 18.7496096134096 -31.8329168066498 1.53183872996405
72.1 17.68 -32.6535700286873 57.5584222456909 -32.8905351671514 19.0792748433584 -33.6287253292367 1.70554916301033
72.2 17.76 -34.3010662477461 57.8199932442536 -34.5186481606428 19.3393983772188 -35.2569542709908 1.8461368169624
72.3 17.84 -35.7536569660506 58.028558150007 -35.9592531252828 19.5464920957887 -36.6975390349789 1.95013554222099
72.4 17.92 -37.0030882733783 58.2159872438744 -37.1968450864068 19.7322010467486 -37.9353379574608 2.03793083967747
72.5 18 -38.0422606518062 58.365914927419 -38.2286907732811 19.8802092995477 -38.9675860547459 2.09557011608563
72.6 18.08 -38.865269316587 58.4650773150622 -39.0576318189425 19.9775432056331 -39.7968454135455 2.11388368688271
72.7 18.16 -39.4674377683147 58.5646555372422 -39.6679033788333 20.0753224966635 -40.4074338916336 2.1335540719841
72.8 18.24 -39.8453443657269 58.6390572242191 -40.048527689681 20.1477552128308 -40.7885060116888 2.12816443032407
72.9 18.32 -39.9968417681526 58.7162492869585 -40.2040971563588 20.2230294301417 -40.9445318115293 2.12594389161627
73 18.4 -39.9210691371309 58.7987431513615 -40.1309892480854 20.303321053733 -40.8719931638737 2.12764835868623
73.1 18.48 -39.618457027866 58.8853276432815 -39.8310922652967 20.3879124138095 -40.5725997952308 2.13319436509733
73.2 18.56 -39.0907249427277 58.9456708346146 -39.3025516492434 20.4464462082843 -40.0443623715517 2.11378893042906
73.3 18.64 -38.340871560695 59.0124615987582 -38.5583745502598 20.5110989724118 -39.3006397786288 2.10289476596343
73.4 18.72 -37.3731576982645 59.0476665724535 -37.6005665236688 20.5442039482255 -38.3432350576729 2.06610022214759
73.5 18.8 -36.1930820986408 59.0529642990771 -36.4273294117658 20.5475247531576 -37.1702404276838 2.00216911446471
73.6 18.88 -34.807350186781 59.0276900590004 -35.0489931749356 20.5205322452038 -35.7920967449645 1.9133927540909
73.7 18.96 -33.2238359678325 58.9426850476453 -33.4965000548416 20.4339961448822 -34.2394713131297 1.79002228749943
73.8 19.04 -31.4515372854648 58.7667834483079 -31.7479042683303 20.2570865122611 -32.4907024438082 1.60036364762596
73.9 19.12 -29.500524694327 58.5209968202263 -29.8481119408622 20.0108436348685 -30.5902444875574 1.40751256106075
74 19.2 -27.3818842371475 58.1502342517478 -27.8095907064149 19.640320038549 -28.5507764343716 1.24907594047729
74.1 19.28 -25.1076544516281 57.5543104406661 -25.5345356874268 19.0457341826319 -26.2742310059224 1.18986609759935
74.2 19.36 -22.6907579650703 57.6726449102019 -23.2087195217053 19.1642562103548 -23.9480554117719 1.27244351570787
74.3 19.44 -20.1449280654304 57.5838229527494 -20.5222870085263 19.0754342529023 -21.2616228985929 1.17469806093684
74.4 19.52 -17.4846306660374 57.6397481770806 -17.8774205282862 19.1314155932171 -18.6166285554766 1.19683627238221
74.5 19.6 -14.7249821073871 57.7256747866006 -15.1022265919427 19.2174349247128 -15.8411713741981 1.17992987765105
74.6 19.68 -11.8816632630813 57.8168612979246 -12.2334424411713 19.3087113951263 -12.9720556077159 1.15187268973044
74.7 19.76 -8.97083043797534 57.9301388903268 -9.30174167808904 19.4220418784165 -10.0400648132587 1.12137319445041
74.8 19.84 -6.00902356483028 58.01588967466 -6.30757430376497 19.5078565254426 -7.04550704738382 1.08840125748614
74.9 19.92 -3.01307222111721 58.1182950080558 -3.26311801708137 19.6103210682095 -4.0006246811994 1.03496903442051
75 20 -8.81745695386094e-14 58.2178058221261 -0.205014840647824 19.7098720402994 -0.942157771815348 0.985817173715241
75.1 20.08 3.01307222111732 58.3244687441453 2.86519916167002 19.8165684846987 2.12852212647113 0.92294367823422
75.2 20.16 6.00902356483039 58.4280953812062 5.91677111718026 19.9202210818688 5.18047677762387 0.862544902118377
75.3 20.24 8.97083043797517 58.5562146484414 8.95321765610071 20.0483372101444 8.21714979299834 0.777669042477533
75.4 20.32 11.8816632630814 58.6914974356267 11.945462875038 20.1836253660039 11.209701612377 0.685660630935552
75.5 20.4 14.7249821073872 58.8073208752881 14.8865386099507 20.2994373029866 14.1509215353191 0.582802193230065
75.6 20.48 17.4846306660372 58.9065369335943 17.7372030931519 20.3986339258907 17.0015450356468 0.489889951219372
75.7 20.56 20.1449280654304 59.0209749567322 20.4871391934182 20.5130410104483 19.7513007536887 0.396418474908492
75.8 20.64 22.6907579650704 59.1566985747495 23.1373757187996 20.6487464086616 22.4018607365697 0.28902959761902
75.9 20.72 25.107654451628 59.4192812573302 25.7458778626031 20.9113744368722 25.0103262518302 0.214702011085183
76 20.8 27.3818842371476 59.7760912442609 28.0536155184795 21.2681488485869 27.3177845403224 0.472516788660805
76.1 20.88 29.500524694327 60.0373117981862 30.2270636122577 21.5289416044687 29.4901881229677 0.649023921529734
76.2 20.96 31.4515372854647 60.253793598961 32.2526033180723 21.7446034414697 31.5146939496201 0.787141235480233
76.3 21.04 33.2238359678325 60.4193241397632 34.1136158360529 21.9093073254894 33.3740967979226 0.882198131492485
76.4 21.12 34.8073501867811 60.5669769854193 35.8259222068415 22.0557336315861 35.085182228793 0.976108637831767
76.5 21.2 36.1930820986408 60.8745647984785 37.8262273803436 22.3618840805573 37.0855123498093 1.46506189966604
76.6 21.28 37.3731576982645 61.186729597932 39.6359109899106 22.6723716313651 38.8953434279534 2.06294647422046
76.7 21.36 38.3408715606951 61.2432589274103 40.6173887698589 22.7269189577225 39.8770785315057 2.05630719838947
76.8 21.44 39.0907249427277 61.2692549985461 41.3770310224131 22.7512714299532 40.6369722346505 2.02739079873367
76.9 21.52 39.6184570278661 61.3217658030132 41.9216033877423 22.8019024181698 41.1818769215578 2.02177040578318
77 21.6 39.9210691371309 61.3752869985474 42.2211875520241 22.8537447839572 41.4817825064048 2.00192462503723
77.1 21.68 39.9968417681526 61.435857888747 42.2991434695455 22.9125617753029 41.5600807846918 1.99070961035713
77.2 21.76 39.8453443657269 61.5054859857689 42.1522670542339 22.9804831071621 41.4135279175203 1.98715340801439
77.3 21.84 39.4674377683147 61.5922911875765 41.776396583185 23.0656172384791 41.0379588992071 1.99215316625923
77.4 21.92 38.865269316587 61.6833924451164 41.1724112859878 23.1550759814376 40.43424443172 1.99677129181859
77.5 22 38.0422606518061 61.7724119243387 40.3323401189532 23.2423644453303 39.5944149972027 1.98812789501943
77.6 22.08 37.0030882733783 61.6662216249405 38.8451438532819 23.134386106274 38.1074033165802 1.52684045523615
77.7 22.16 35.7536569660506 61.4717848695119 36.972401616367 22.9381797058266 36.2347332673065 0.914875981863399
77.8 22.24 34.3010662477461 61.4232622880457 35.2563305355455 22.8887636199454 34.5176434765752 0.683959012377141
77.9 22.32 32.6535700286873 61.410656321073 33.5228759359745 22.8749272493783 32.7833616407987 0.569903601214347
78 22.4 30.8205297110316 61.3346777195488 31.6198638847991 22.7978906724218 30.8796487394882 0.402258681355521
78.1 22.48 28.8123609955162 61.2048501300312 29.5415086670303 22.6673824481012 28.8007864712625 0.187739584180077
78.2 22.56 26.6404746973699 61.1476366145126 27.1905050086086 22.6102663091743 26.4493165600139 0.197656609592117
78.3 22.64 24.3172119077842 61.2118797316369 24.7662462081583 22.6745325896847 24.0242684393994 0.294971821399349
78.4 22.72 21.8557738693707 61.2660931138341 22.2062214159507 22.7287421768495 21.4640319142623 0.391839488883191
78.5 22.8 19.2701469640685 61.2953244968232 19.5278582580346 22.7579752412062 18.785250820944 0.486713827591353
78.6 22.88 16.5750232397314 61.3211495174522 16.7398163130273 22.7837975683278 15.9968352106929 0.586136762866021
78.7 22.96 13.7857169269806 61.3722178519848 13.8636417739047 22.8348511094998 13.1206083471611 0.676780368910707
78.8 23.04 10.9180774206931 61.4196925386865 10.9132825550428 22.8823186459988 10.1700449651819 0.764471035355729
78.9 23.12 7.9883992205763 61.4418796802746 7.91127905031933 22.9044849007556 7.16818992940152 0.848050729220691
79 23.2 5.01332934257209 61.5140407074993 4.86951958880755 22.9766191550848 4.12663530696398 0.914398881592735
79.1 23.28 2.00977272719089 61.560133659538 1.81010219058397 23.0226955455364 1.06731885043906 0.976946719167115
79.2 23.36 -1.00520381773349 61.6220741212944 -1.25607084551932 23.0846040402435 -1.99859150148038 1.03085499701473
79.3 23.44 -4.01446859404868 61.6866083497177 -4.3001316330827 23.1490976283176 -5.04233672962504 1.06824018553118
79.4 23.52 -7.00092235901094 61.7440063823909 -7.31969309295451 23.2064413580998 -8.06152537408149 1.10598272024795
79.5 23.6 -9.94759548659418 61.7799208369726 -10.2903113706504 23.2422962299042 -11.0318136827885 1.14170096089106
79.6 23.68 -12.8377443922885 61.8530964163023 -13.2058747700973 23.3154028414854 -13.9470903938643 1.16772412804108
79.7 23.76 -15.654946673488 61.9318038226475 -16.0459296412197 23.3940515483649 -16.7869265407439 1.18966242654244
79.8 23.84 -18.3831944248595 62.0032886868632 -18.8040032042426 23.4655364125806 -19.5450001037668 1.22066187531368
79.9 23.92 -21.0069851984519 62.1680332001995 -21.3265953356085 23.6306681325624 -22.0661760482728 1.09799735239174
80 24 -23.5114100916988 62.52715628257 -23.8236671195563 23.9906468866982 -24.5605695673994 1.04920116573546
80.1 24.08 -25.8822384627778 62.6865552053219 -26.2914438237117 24.1509532326794 -27.0260515894516 1.14601170586471
80.2 24.16 -28.105998791954 62.9794031862008 -28.5069755466028 24.4445402678166 -29.2400537290297 1.16920646778694
80.3 24.24 -30.1700552294441 63.1985419356352 -30.5643481335859 24.6642484396552 -31.2964128173858 1.20360631207375
80.4 24.32 -32.0626793948351 63.4127216621583 -32.4513962053151 24.8789606406265 -33.1826898840388 1.25174298228344
80.5 24.4 -33.7731170200807 63.5915577644665 -34.1612372889769 25.0582744957526 -34.8919456291844 1.29811508284411
80.6 24.48 -35.2916490573981 63.7569540174541 -35.6102492816521 25.2231008076807 -36.3405905956793 1.28548712988789
80.7 24.56 -36.6096469048367 63.9309757684957 -36.9177237686711 25.3957274049457 -37.6478565778564 1.33278641219394
80.8 24.64 -37.7196214357146 64.0632161740545 -38.025890637139 25.5264333167668 -38.7558590598449 1.36365407590689
80.9 24.72 -38.6152655533309 64.160127810751 -38.9158066297569 25.6219280088701 -39.6457221296815 1.36942137011533
81 24.8 -39.2914900291475 64.2663316758143 -39.6009486503873 25.7262044288351 -40.3309708857815 1.39225539873336
81.1 24.88 -39.7444524208004 64.3347609127823 -40.062507638095 25.7927198099693 -40.7926165695001 1.38985809855895
81.2 24.96 -39.9715789056236 64.4097381133629 -40.2878786189679 25.8659626402472 -41.0180750362912 1.38416850745351
81.3 25.04 -39.9715789056236 64.4737422607792 -40.2971888332857 25.9284111126233 -41.0274727057949 1.3799224696601
81.4 25.12 -39.7444524208003 64.5628061629223 -40.0722186428158 26.0158466026838 -40.8025814840492 1.38642643152534
81.5 25.2 -39.2914900291476 64.6094797940141 -39.6264777544636 26.0610182413657 -40.3568569375069 1.36980256292348
81.6 25.28 -38.6152655533309 64.6568600238558 -38.9556527094731 26.1069883545691 -39.6859807825302 1.35290089830413
81.7 25.36 -37.7196214357145 64.6790160772374 -38.0632298302173 26.127787209849 -38.7934512798913 1.32007868472014
81.8 25.44 -36.6096469048367 64.6266441631031 -36.8020119636268 26.0751191792466 -37.5319381018013 1.11982026408044
81.9 25.52 -35.2916490573981 64.6681311523624 -35.4817073203468 26.117030428368 -36.2112437844593 1.09640311675776
82 25.6 -33.7731170200805 64.6796415982889 -33.9767131358726 26.1289641391205 -34.7057694780772 1.07221437589815
82.1 25.68 -32.0626793948351 64.6636614597729 -32.2692780660268 26.1135259785626 -32.9976036489408 1.03054749284241
82.2 25.76 -30.1700552294441 64.630933195045 -30.3867469277307 26.0813407148109 -31.1141736724466 0.997306116201353
82.3 25.84 -28.1059987919539 64.5555351623569 -28.3243293379136 26.0064683380447 -29.0507045979777 0.959260531610942
82.4 25.92 -25.8822384627778 64.4744640185095 -26.1075504547463 25.9261151041814 -26.8321674155001 0.949948635305695
82.5 26 -23.5114100916989 64.1871022403042 -23.6210636295089 25.6394258653565 -24.3436011614688 0.906948555971463
82.6 26.08 -21.0069851984517 64.0153306446325 -21.1222221194133 25.4684550644449 -21.8416662782289 1.03473654286538
82.7 26.16 -18.3831944248596 63.7950089450375 -18.5116561198393 25.2489265352021 -19.2271687336265 1.24191283595808
82.8 26.24 -15.6549466734881 63.7257224035053 -15.8671236436348 25.1796733806966 -16.5824304726172 1.40872947624813
82.9 26.32 -12.8377443922882 63.7858595552737 -13.0675408480457 25.2397514210916 -13.7827390820087 1.43525327236471
83 26.4 -9.94759548659423 63.8821910269931 -10.151375188087 25.3359882792274 -10.8663654761275 1.40579487678977
83.1 26.48 -7.00092235901099 63.9811971767021 -7.16650586835188 25.4348626178692 -7.88114034064738 1.36641715545551
83.2 26.56 -4.01446859404844 64.0788377189151 -4.1492524941799 25.5324284069871 -4.86367218919058 1.33306043552772
83.3 26.64 -1.00520381773353 64.1599990629333 -1.11123851031492 25.6135419320205 -1.82551393440537 1.31397292697925
83.4 26.72 2.00977272719084 64.2604964181642 1.9582546100501 25.7139659528573 1.24423483033722 1.26418067361017
83.5 26.8 5.01332934257233 64.3577793113754 5.00994011059022 25.8111951643411 4.29611994663747 1.22152540728372
83.6 26.88 7.98839922057625 64.4641513061264 8.04588010230448 25.9175319934535 7.33218823579903 1.16488519613216
83.7 26.96 10.9180774206931 64.5791398857436 11.0406982759628 26.0325249572603 10.3269449776425 1.09983977020837
83.8 27.04 13.7857169269808 64.6836347690479 13.9844603874608 26.136980018574 13.2708161366346 1.03950368481968
83.9 27.12 16.5750232397313 64.7951354007519 16.8574441108545 26.2484636056074 16.143833109759 0.97236855920808
84 27.2 19.2701469640687 64.8994357868206 19.6451703321089 26.3528037350376 18.9313086743759 0.912443366970373
84.1 27.28 21.8557738693707 65.0081727041057 22.3297535661123 26.4616432683706 21.6152742365294 0.852964133829731
84.2 27.36 24.3172119077842 65.1257857527064 24.8687652738465 26.5792681783023 24.1541727947203 0.79757377702634
84.3 27.44 26.6404746973701 65.2634939363918 27.2775069009689 26.7170308302098 26.5625774314503 0.727153631982227
84.4 27.52 28.8123609955162 65.3637995135804 29.552952911985 26.8174974754152 28.8371805302228 0.702940827062344
84.5 27.6 30.8205297110316 65.4950532127461 31.6584984436971 26.9488584756199 30.9421471720464 0.66240175995822
84.6 27.68 32.6535700286874 65.6247217909738 33.5881051949545 27.078611086704 32.8712874103938 0.63958539956166
84.7 27.76 34.301066247746 65.7247389588702 35.3190357169486 27.17872477395 34.6016607638201 0.65439892383263
84.8 27.84 35.7536569660505 65.8391092289674 36.8503295070768 27.2932069465509 36.1323834815144 0.665143906846918
84.9 27.92 37.0030882733782 65.9517236769881 38.1686990633964 27.4058570189761 37.450541118167 0.681584223148985
85 28 38.0422606518062 66.0931402875436 39.3801902579287 27.5473378420227 38.6617172173328 0.767221914336839
85.1 28.08 38.865269316587 66.2955451579397 40.5156039608105 27.7497427124189 39.7971309202146 0.988653591666948
85.2 28.16 39.4674377683147 66.4757598852308 41.380999105966 27.92995743971 40.6625260653702 1.2170273691679
85.3 28.24 39.8453443657269 66.6261076586189 41.9376671830496 28.080305213098 41.2191941424538 1.38310000866753
85.4 28.32 39.9968417681526 66.7364140791002 42.1612100029257 28.1906116335794 41.4427369623299 1.45167291836342
85.5 28.4 39.9210691371309 66.8036941798791 42.0312634734807 28.2578917343582 41.3127904328848 1.39895779929874
85.6 28.48 39.618457027866 66.8048859135074 41.5578215968511 28.2590834679866 40.8393485562552 1.24071763032908
85.7 28.56 39.0907249427277 66.7739664312862 40.7624002414999 28.2281639857654 40.043927200904 1.00931149073789
85.8 28.64 38.3408715606951 66.7149602945231 39.7008148730458 28.1691578490022 38.9823418324499 0.795723847010657
85.9 28.72 37.3731576982644 66.699703146377 38.5372502356171 28.1540003259133 37.8183597414301 0.720111442976126
86 28.8 36.1930820986408 66.7653270878043 37.2937246186217 28.2198213322811 36.5740200608271 0.694061249106164
86.1 28.88 34.8073501867811 66.7951727795905 35.8264445460734 28.249778052163 35.1062302065822 0.697501949654484
86.2 28.96 33.2238359678324 66.837862149686 34.1584207292578 28.2927191758202 33.4371467528312 0.700546350582777
86.3 29.04 31.4515372854647 66.8819598334991 32.3029572983899 28.3371315885158 31.5803786859818 0.714579673898945
86.4 29.12 29.5005246943271 66.9447170903194 30.2638395923644 28.3999981332317 29.5407845665655 0.721126580748833
86.5 29.2 27.3818842371474 66.9643043370733 28.0506049222688 28.4197535736138 27.3268471860498 0.782185120596089
86.6 29.28 25.107654451628 67.0044815928256 25.6870573417591 28.4600795319566 24.9626999627459 0.832635200891445
86.7 29.36 22.6907579650704 67.0365580265402 23.1735007889473 28.4922089292674 22.4488931241068 0.900866218557225
86.8 29.44 20.1449280654302 67.082803013917 20.5373111395992 28.5384597703237 19.8126263642313 0.960832558953194
86.9 29.52 17.4846306660373 67.1186994425958 17.7973295800884 28.5744058396125 17.0724348112721 1.03152980511689
87 29.6 14.7249821073873 67.1482135448737 14.9654075371486 28.6039780005141 14.2402930937818 1.10769276578377
87.1 29.68 11.8816632630812 67.1841489763781 12.0497053083385 28.6400032405652 11.3242708007394 1.17994898902889
87.2 29.76 8.97083043797521 67.2293992698149 9.0728134630472 28.6852669179512 8.34729908293417 1.24251460690384
87.3 29.84 6.00902356483043 67.2740914416625 6.04402394794547 28.7299801891391 5.31842212860357 1.30731569416965
87.4 29.92 3.01307222111708 67.3340401637848 3.00342497635928 28.7899534223055 2.27774025002708 1.34822786481598
87.5 30 -3.92382160236424e-14 67.3836976702158 -0.0414260391330807 28.8396220319647 -0.767152750178046 1.39104290760829
87.6 30.08 -3.01307222111716 67.4556745533937 -3.0945641909093 28.9115462054753 -3.82020983801093 1.42012513622709
87.7 30.16 -6.00902356483051 67.5198138426821 -6.12872299548457 28.9755488409438 -6.85415474695074 1.45505026139358
87.8 30.24 -8.97083043797529 67.5822291968608 -9.11688475800376 29.0378136021231 -9.84211527557958 1.48471862771344
87.9 30.32 -11.8816632630813 67.6448928773597 -12.0499055792669 29.1003258893393 -12.7749665102794 1.51181864906831
88 30.4 -14.7249821073873 67.7134186455892 -14.9025103957555 29.1687563760957 -15.627491131826 1.52659208716612
88.1 30.48 -17.4846306660374 68.1557312891917 -17.5868730490982 29.6112217541623 -18.3083424217909 1.19719534621858
88.2 30.56 -20.1449280654303 68.5590701493686 -20.223306315067 30.014812537879 -20.9417993622981 0.965522259000616
88.3 30.64 -22.6907579650705 68.9102515938475 -22.7574362625541 30.3663843004606 -23.4725479614774 0.828288083649883
88.4 30.72 -25.1076544516281 69.2043557160043 -25.1689007580944 30.6608773603892 -25.8815736848299 0.776174249788236
88.5 30.8 -27.3818842371475 69.4550703642957 -27.5610608165506 30.9120075674718 -28.2717913073564 0.896928251745239
88.6 30.88 -29.5005246943271 69.6944157774073 -29.6739603640382 31.1517224282225 -30.3834137643056 0.923756563108824
88.7 30.96 -31.4515372854648 69.8964541499821 -31.6191422478524 31.354097680304 -32.3276628721781 0.960681542091149
88.8 31.04 -33.2238359678324 70.0733433578506 -33.3938069119267 31.5313087444328 -34.1016191067115 1.00592620070086
88.9 31.12 -34.8073501867812 70.2464917788243 -34.9750715969424 31.7047738118676 -35.682321619723 1.05239508717513
89 31.2 -36.1930820986408 70.38252243706 -36.3479546670236 31.8410480980882 -37.0548633683713 1.07406220533111
89.1 31.28 -37.3731576982644 70.5151044219227 -37.5256057372573 31.9738602658347 -38.2322532632391 1.1043039700478
89.2 31.36 -38.3408715606951 70.6441639551393 -38.4998856159015 32.1031394674557 -39.2063241798858 1.14072981207396
89.3 31.44 -39.0907249427278 70.7513913638187 -39.2565295940569 32.2106037898837 -39.9627871422849 1.16375370284251
89.4 31.52 -39.618457027866 70.8560922224686 -39.7824775826802 32.3153868298042 -40.4886833987489 1.17895468344032
89.5 31.6 -39.9210691371309 70.9444716532127 -40.0830968836376 32.4040128124124 -40.7891529521328 1.183218539574
89.6 31.68 -39.9968417681526 71.0315025001724 -40.1642912704465 32.4911331896012 -40.870297748246 1.19199932904069
89.7 31.76 -39.8453443657269 71.1335660411521 -40.0182874910853 32.5934664652081 -40.7241323849888 1.21117081017695
89.8 31.84 -39.4674377683147 71.2237566750398 -39.6363371414885 32.6838950060416 -40.3420244040792 1.21534380513493
89.9 31.92 -38.8652693165869 71.3106125483535 -39.0364964589493 32.7708417841109 -39.7421195870314 1.22180118610499
90 32 -38.0422606518062 71.367191416969 -38.2067207097972 32.8275868252412 -38.9121913974189 1.20069956919919
90.1 32.08 -37.0030882733782 71.4259889391598 -37.1696124998224 32.886600588278 -37.8748293313851 1.18766029706537
90.2 32.16 -35.7536569660505 71.4691772921444 -35.9233630597618 32.9299740539669 -36.6283155483149 1.16528437701317
90.3 32.24 -34.3010662477461 71.4922628222908 -34.4729015589071 32.9533241489263 -35.1773678152686 1.12992733336425
90.4 32.32 -32.6535700286872 71.4939992613167 -32.8316590938379 32.9552621602609 -33.5356332586651 1.08701129430122
90.5 32.4 -30.8205297110315 71.4770289511276 -31.0046615374148 32.9385360289581 -31.7078554863223 1.03796343190953
90.6 32.48 -28.8123609955163 71.4445759240598 -28.9995921608917 32.9062694416623 -29.7020304254939 0.986517780646523
90.7 32.56 -26.6404746973699 71.2034024649139 -26.6895251657795 32.6653024298204 -27.3907906796165 0.75766923848131
90.8 32.64 -24.3172119077841 71.1154557489636 -24.3761321542683 32.5775277526087 -25.0756642139941 0.761020816068296
90.9 32.72 -21.8557738693708 70.9697404597711 -21.9282438602773 32.4319580241921 -22.6254169002917 0.821777691880435
91 32.8 -19.2701469640684 70.7861716570012 -19.3586395297417 32.2484625241878 -20.0527481215852 0.957422664747433
91.1 32.88 -16.5750232397313 70.5400322636279 -16.7082079099841 32.0022873795362 -17.3986869209404 1.20366162349079
91.2 32.96 -13.7857169269808 70.4592448444725 -14.0284632704967 31.9211100100812 -14.7148902110181 1.39379173584946
91.3 33.04 -10.9180774206927 70.5549739832675 -11.1407962536092 32.0166409510073 -11.8271033443388 1.36879212191476
91.4 33.12 -7.98839922057617 70.6375359926328 -8.19071444672949 32.0991325047212 -8.87696718223378 1.35341178707785
91.5 33.2 -5.01332934257225 70.7323246806557 -5.18442013481129 32.1937674909319 -5.87053591153083 1.32185739176783
91.6 33.28 -2.00977272719048 70.7934879774261 -2.15022966447258 32.2549439210817 -2.83636450659477 1.31681203469068
91.7 33.36 1.00520381773361 70.8717864854599 0.89361746768955 32.3333316862863 0.207367522407708 1.3002271265141
91.8 33.44 4.01446859404852 70.9656633931306 3.95064524727902 32.4273232674583 3.26423385505697 1.26030406181252
91.9 33.52 7.00092235901134 71.0959318808664 6.99051505649904 32.557708734337 6.30391423874243 1.1882023395416
92 33.6 9.94759548659431 71.2098676394346 9.98865079770062 32.6717305834233 9.30188986767449 1.13076074218038
92.1 33.68 12.8377443922883 71.3349046595539 12.9442670655458 32.7969792315126 12.2571173988437 1.05681284203814
92.2 33.76 15.6549466734884 71.4441601314784 15.8361958665145 32.9065559048592 15.1484334148243 0.992432619744662
92.3 33.84 18.3831944248596 71.5649924519272 18.6422746249793 33.0277291515406 17.9538454639607 0.918762461946434
92.4 33.92 21.0069851984518 71.6777954661488 21.3598895936889 33.1409257636663 20.6706488008941 0.848574591913438
92.5 34 23.5114100916987 71.809717802099 23.9452138479046 33.2733241751809 23.2549631441236 0.770598982154186
92.6 34.08 25.8822384627779 71.9490195321625 26.4079017104755 33.4130694820777 25.7166887621361 0.687170298484103
92.7 34.16 28.1059987919539 72.0574103797121 28.7246450166131 33.5218741146322 28.0325244246244 0.642341909134809
92.8 34.24 30.170055229444 72.1657023314119 30.8842424518637 33.6308269078916 30.1906557812645 0.609521319466515
92.9 34.32 32.0626793948351 72.2707653105917 32.8624924368015 33.736521149653 32.1674996605683 0.592819413405656
93 34.4 33.7731170200806 72.3867304037628 34.6616998920914 33.8530505494442 33.9654368005298 0.579776335680719
93.1 34.48 35.291649057398 72.5044453922508 36.263321296677 33.9712900240996 35.5658695456765 0.577912377244424
93.2 34.56 36.6096469048368 72.6173074937251 37.650366775145 34.0847682997236 36.9515197431575 0.585424808603987
93.3 34.64 37.7196214357146 72.7157988845834 38.8167152996917 34.1839874656853 38.1162429159008 0.60436415346816
93.4 34.72 38.6152655533309 72.8172180311 39.7695229923224 34.2860645559932 39.0675788593191 0.62680722422396
93.5 34.8 39.2914900291476 72.9350651150924 40.4966585124144 34.4045756821615 39.7932401533349 0.638837677552002
93.6 34.88 39.7444524208003 73.0795301465116 41.1013769150902 34.5490407135807 40.3979585560107 0.732532810203609
93.7 34.96 39.9715789056236 73.1960207369567 41.4091378107426 34.6655313040258 40.7057194516631 0.790995672711284
93.8 35.04 39.9715789056236 73.2721526699451 41.3949095940838 34.7416632370142 40.6914912350043 0.779280813406367
93.9 35.12 39.7444524208003 73.3204124060863 41.0713309860455 34.7899229731554 40.367912626966 0.705445584239258
94 35.2 39.2914900291476 73.3350400560801 40.4619527720246 34.8045734709838 39.7584856598918 0.611920794698158
94.1 35.28 38.6152655533309 73.3886557033017 39.7487283212904 34.8589683021951 39.0436052017766 0.600618468736227
94.2 35.36 37.7196214357146 73.4457905674226 38.8009675666033 34.916841247221 38.0942772776162 0.580307401327605
94.3 35.44 36.6096469048368 73.4987138668754 37.6251377748601 34.9706134309596 36.9166602410895 0.560875155299772
94.4 35.52 35.2916490573981 73.5476681112329 36.2488377192344 35.0206107424989 35.5382080240188 0.55693891453961
94.5 35.6 33.7731170200806 73.609217482624 34.6511447260832 35.0829434577822 33.9389284258773 0.542992532308209
94.6 35.68 32.0626793948352 73.6413704436327 32.8564505332441 35.1158965783877 32.1426253134276 0.569740309416752
94.7 35.76 30.170055229444 73.6986773196517 30.8673710773367 35.1738587961249 30.1522690116443 0.586410999576062
94.8 35.84 28.105998791954 73.7494984432877 28.7226982417578 35.225332318427 28.0063533643104 0.622692195246277
94.9 35.92 25.8822384627779 73.8021633563465 26.4140453587602 35.2785160115442 25.6967370444648 0.667766788363501
95 36 23.5114100916988 73.848699347469 23.9610948762796 35.3256268866437 23.2427568569337 0.725915736547661
95.1 36.08 21.0069851984518 73.8957607741525 21.3760446027279 35.3732752639589 20.6567066340065 0.788767979346399
95.2 36.16 18.3831944248597 73.9493232467921 18.6740024834106 35.4272669571292 17.9539567537931 0.849201207239686
95.3 36.24 15.6549466734879 74.0130577376726 15.8747747995088 35.4915540069087 15.1538775911258 0.900689530234242
95.4 36.32 12.8377443922884 74.0599813251134 12.9935685911697 35.5388630103451 12.2721176043675 0.964421411946456
95.5 36.4 9.94759548659438 74.1143355691469 10.0395080274538 35.5934207629221 9.31777897635443 1.0233469119785
95.6 36.48 7.00092235901086 74.1828954727863 7.03717867521754 35.6622913490018 6.31507412401008 1.06725593901884
95.7 36.56 4.0144685940486 74.2351155514247 3.98874736065373 35.7146133489787 3.26653021596723 1.12875613271067
95.8 36.64 1.00520381773369 74.299531601808 0.937569442849413 35.7790944955967 0.215286145998561 1.1683870144911
95.9 36.72 -2.00977272719097 74.341122902139 -2.10766636996593 35.8206983761978 -2.82995872947195 1.21714768574358
96 36.8 -5.01332934257217 74.3950066937231 -5.13537962863972 35.8746475408984 -5.85771008071437 1.25269948691252
96.1 36.88 -7.9883992205761 74.468650465655 -8.13292926866153 35.9481278032625 -8.85516838052125 1.27266435782744
96.2 36.96 -10.9180774206932 74.5333327243149 -11.0851297948261 36.0128031735013 -11.8073605070288 1.29923294130486
96.3 37.04 -13.7857169269807 74.7101686643411 -13.8741744928135 36.188957742773 -14.5940691332951 1.17375730585132
96.4 37.12 -16.5750232397312 75.1322848797715 -16.6600266213456 36.6101841940795 -17.3759915820149 0.949453759435973
96.5 37.2 -19.2701469640688 75.5161867052711 -19.3612900328012 36.9931513886744 -20.0740655623407 0.830103283124936
96.6 37.28 -21.8557738693708 75.8451890175515 -21.944912390746 37.321352005966 -22.6551996910542 0.800494617578206
96.7 37.36 -24.3172119077841 76.1401238015559 -24.3979584301074 37.6155512988124 -25.1063581271044 0.829492749692374
96.8 37.44 -26.6404746973702 76.3975572612877 -26.717819423442 37.8721071475777 -27.4249913476762 0.895646672296074
96.9 37.52 -28.8123609955163 76.7419243519508 -28.9921958107186 38.2161087229407 -29.6983124901893 1.12671087909341
97 37.6 -30.8205297110315 76.94561073174 -31.0015195445852 38.4197561144644 -31.7068596368201 1.20730312040937
97.1 37.68 -32.6535700286875 77.1275172465476 -32.8271155094869 38.6016481267288 -33.5318759900593 1.27312867821126
97.2 37.76 -34.3010662477461 77.2803851102057 -34.4675190178613 38.7545125495168 -35.1717838941955 1.32181860744383
97.3 37.84 -35.7536569660505 77.4085164060908 -35.9132185495991 38.8826521075411 -36.6171995614391 1.35382023600269
97.4 37.92 -37.0030882733784 77.5322321261423 -37.1633258018463 39.0063796025389 -37.867130309705 1.38808835502356
97.5 38 -38.0422606518062 77.6371793796728 -38.1990843272578 39.1113411412598 -38.9027369619605 1.40552431946004
97.6 38.08 -38.8652693165869 77.5957697742416 -38.9598017017687 39.0699422329876 -39.6633650088128 1.27159048384379
97.7 38.16 -39.4674377683148 77.7003893950512 -39.5549301562778 39.1745618537972 -40.2584934633219 1.28650879040283
97.8 38.24 -39.8453443657269 77.7656294081198 -39.9402675837342 39.2398018668658 -40.6438308907784 1.27952510865443
97.9 38.32 -39.9968417681526 77.836641725223 -40.0952403626282 39.310814183969 -40.7988036696724 1.2746982539579
98 38.4 -39.9210691371308 77.9091030496857 -40.0106431659852 39.3832755084316 -40.7142064730293 1.26328839109588
98.1 38.48 -39.618457027866 77.9978547315871 -39.7106263214117 39.4720271903331 -40.4141896284559 1.27173437399545
98.2 38.56 -39.0907249427278 78.0961600340597 -39.1872524805591 39.5703324928056 -39.8908157876033 1.28876572970902
98.3 38.64 -38.340871560695 78.156249000931 -38.4401836187408 39.6304214596769 -39.1437469257849 1.27496804652387
98.4 38.72 -37.3731576982645 78.0603817436795 -37.4156230990293 39.5345552990416 -38.1191319568952 1.10452611093462
98.5 38.8 -36.1930820986408 78.1150927680823 -36.2372891541873 39.5892504575404 -36.9405161717592 1.08700228996359
98.6 38.88 -34.8073501867809 78.1662474083331 -34.8528040569281 39.6403764224463 -35.5557000468517 1.0668644791539
98.7 38.96 -33.2238359678325 78.1948260760346 -33.2750099727162 39.6688913742307 -33.977366238471 1.0345698861011
98.8 39.04 -31.4515372854648 78.1879163103649 -31.5119872317355 39.6618988784409 -32.2137137246464 0.983702769869838
98.9 39.12 -29.5005246943268 78.1629133249041 -29.5671406981904 39.6367660579034 -30.2679956992107 0.925234511860889
99 39.2 -27.3818842371475 78.1030010540778 -27.4582233161653 39.5766820350576 -28.1580218850001 0.862716062183443
99.1 39.28 -25.1076544516281 78.1600869971085 -25.08235204208 39.6330031443459 -25.7810843464246 0.760341399059412
99.2 39.36 -22.6907579650701 78.0603084808389 -22.6697460723585 39.5322452210093 -23.3670476443519 0.697879750719035
99.3 39.44 -20.1449280654304 77.9180195823962 -20.1266040764975 39.3888893156092 -20.8218681723869 0.6788668576865
99.4 39.52 -17.4846306660374 77.7420846108702 -17.4695427155464 39.2121082738734 -18.1623839445165 0.744410385141425
99.5 39.6 -14.7249821073869 77.5087429192162 -14.719976995566 38.9777023197902 -15.4098063937554 0.925331673506654
99.6 39.68 -11.8816632630813 77.2080805191112 -11.870648948984 38.6758895913061 -12.5564280398406 1.20977072902369
99.7 39.76 -8.97083043797537 77.3566520189027 -9.05938186898492 38.8240853906538 -9.74466355823967 1.21439443921885
99.8 39.84 -6.00902356483003 77.4556999747556 -6.06745998690061 38.9229961869168 -6.75269618472886 1.18065446206602
99.9 39.92 -3.01307222111724 77.532274853849 -3.03800810508662 38.9995338987266 -3.72322550497213 1.16257280639253
100 40 -1.17566092718146e-13 77.6389558212253 0.00911584289413081 39.1062932339303 -0.676138030941815 1.12065803017888


==> tail/D1/Data/gazeEstimationReal.csv <==
0 0 0 -0.0002947391840782 -0.000129694306692672 -0.697715393052373 0.797281251982612 1.05946409305138
0.1 -0.0127867683007636 -0.309222352246921 -0.00715363061942313 -0.325005853303729 -1.43909211485386 1.21119976104384 2.08471349211097
0.2 -0.0195445988591041 -0.3045390201507 0.0115339810795632 -0.323744400869645 -1.50486295816546 1.210002567886 2.12132195821032
0.3 0.123635349145415 -0.30501010809051 0.148593942371315 -0.314737143400031 -1.45098292534159 1.21628068471695 2.18946303614132
0.4 -5.09852461576124 4.86893124156686 -4.83929127079357 5.14202056985833 -6.50493266787697 6.66196772326487 2.27880745868447
0.5 -5.10675297679413 6.9264462195716 -4.89837148381638 7.34162361214017 -6.61174881085678 8.84131524974493 2.43551552310037
0.6 -5.01620429959581 8.21092269847917 -4.80814281277465 8.6939365078463 -6.56913456014864 10.1646347607742 2.49571296757014
0.7 -4.99690154287832 8.04571196831225 -4.7802789240651 8.50772666750878 -6.58929811127428 9.94850684149377 2.48120034669615
0.8 -5.12232581681792 8.43527851187847 -4.86284678993467 8.93350033702758 -6.71770450766872 10.3444518314724 2.48800641708777
0.9 -5.16495257550584 8.39142106501411 -4.89401204391288 8.87012517881252 -6.79391606776571 10.2516876834886 2.47267344203111
1 -5.0488184281304 8.31884438617859 -4.77975792654123 8.7757220268093 -6.72355969829729 10.1292636827419 2.46624742298277
1.1 -5.48008755734349 -2.74291836372476 -5.02414825239248 -2.87274354494604 -7.00989810599005 -1.53745940145717 1.94767852184634
1.2 -5.76203236362216 -2.96496566926362 -5.29572146860134 -3.07784477477066 -7.31831527616603 -1.73261234134493 1.98512247196698
1.3 -5.80795721554174 -2.9226653812984 -5.25046270462499 -3.00477647333013 -7.30859852393907 -1.65053541757384 1.96729229680653
1.4 -3.84738300648961 -14.8182717359759 -3.79960050129798 -15.6146272112205 -5.89769744030906 -14.2326859282015 2.13229923223622
1.5 -4.40823614429773 -14.7615262014395 -4.37352637778999 -15.5508362266541 -6.5109188466991 -14.1237569054431 2.19727654652155
1.6 -2.73198212160749 -21.8500337750279 -1.9353595944446 -22.2494066393707 -4.09113130160513 -20.795386835886 1.72033911184092
1.7 -2.87841251099836 -21.8375213059689 -2.10667381525473 -22.2596456746887 -4.27502424875011 -20.7752971364511 1.75466365219484
1.8 2.44889304906095 -36.6537590553611 4.35322890073728 -37.6142791621543 2.18591958470125 -36.1269060030804 0.588837143576064
1.9 2.1272090509388 -37.055364179897 4.08111846124452 -38.019140817408 1.9138091452085 -36.5317676583342 0.565413863606465
2 2.13429059929225 -36.8525754797776 4.10344412109967 -37.8369364673988 1.93613480506364 -36.3495633083249 0.540635703053285
2.1 7.2022880287828 -44.330597765345 9.22422761930201 -45.3412908873867 7.05691830326598 -43.8539177283128 0.498353503852273
2.2 7.20286278673018 -44.4119461390255 9.24674569780572 -45.4397475716331 7.07943638176969 -43.9523744125592 0.475857383265912
2.3 7.67957564279803 -45.3652969438476 9.70148396268782 -46.419152693938 7.5341746466518 -44.9317795348641 0.457251346167614
2.4 7.68079721459484 -45.4645450384435 9.69839226841296 -46.5124605646801 7.53108295237693 -45.0250874056063 0.464260025600257
2.5 9.52820269976909 -43.8071307998778 11.4592548757685 -44.8433075512326 9.29194555973245 -43.3559343921588 0.5093089774948
2.6 9.51328988294838 -43.8070259247139 11.4565877295386 -44.8728963843881 9.28927841350258 -43.3855232253142 0.477331817548809
2.7 2.20647061572913 -19.8008137572246 2.78249530211452 -20.8183569845528 0.616700855528331 -19.3363944548401 1.65621652536019
2.8 -2.49331035150906 11.1757855940964 -1.9597954011236 11.383577255522 -4.18525067586721 12.8529443749151 2.38233575242164
2.9 -2.72404943016358 10.4354779002586 -2.14201502846418 10.5597745210805 -4.42142785971411 11.9945706684166 2.30474809747751
3 -3.15094184291533 10.5554649431117 -2.55677562281228 10.6796860464493 -4.88649799503429 12.0814823863643 2.3110353511509
3.1 -3.2146604282702 10.5406859108404 -2.62396517292169 10.6737345370819 -5.00150016522216 12.043407544796 2.33473093839711
3.2 -3.25919426251194 10.5320338606322 -2.76297811973945 10.6616323404827 -5.18689423458675 12.0001073253575 2.42306972251479
3.3 -3.32476852548018 10.0571975888114 -2.84579389432481 10.1698202444614 -5.31373451989386 11.4792820193519 2.44505825176407
3.4 -3.12763912077114 10.7002026703358 -2.6942724464945 10.8519605742106 -5.20530405773162 12.132071385524 2.52327953421927
3.5 3.26203366032551 -18.7706860907855 3.62989298597297 -20.2993198447933 1.07283959416307 -19.0337043013048 2.20493746813502
3.6 8.30985698469354 -34.0757901088581 10.3425312578266 -35.3158902947996 7.78752154622975 -34.0562446214526 0.522701000910725
3.7 12.8334110952792 -43.8228016268378 15.1241463218311 -45.0309294125678 12.6096315343886 -43.7737629307805 0.229089688950407
3.8 12.7451466658865 -43.8891448997514 15.003008852848 -45.1099569832612 12.5765219276005 -43.8571597205358 0.17163144831727
3.9 12.6812686319452 -43.8841870512197 14.8950708660596 -45.1467345046216 12.5548136556293 -43.8978767095837 0.127193819744436
4 12.0402284794065 -38.4408319104919 13.9561575781095 -39.7136054432392 11.7006692341837 -38.4698647205797 0.340798158853479
4.1 4.48383677628793 5.11727052541504 4.92163186326334 4.61827195002685 2.66205538180164 5.84689342376469 1.96245688439073
4.2 3.99819357416795 5.2051918889206 4.52516564813647 4.77530307835595 2.26596943995417 5.97022394544751 1.89364054103901
4.3 6.14521564279606 10.2432014065006 5.80244525266074 9.39268999976936 3.60706842790865 10.5517544531233 2.55683324974877
4.4 5.97447094191557 10.3680536607455 5.66977928680989 9.53823797623831 3.56430368341695 10.6623362394402 2.42806681334389
4.5 6.1992181608144 9.74701499669468 5.91462450348592 8.89053281328843 3.89720632479199 9.98070191026759 2.31384270570895
4.6 6.08468671875263 10.5963376440339 5.77488656160765 9.77206997223026 3.84338385803434 10.8291362207129 2.25336053279713
4.7 6.12874638704076 10.633229941064 5.78180464490798 9.79324995564504 3.93486517891656 10.8166291575698 2.20153356276379
4.8 6.08939257724951 10.5884197384628 5.77388497219473 9.73653314135338 4.00998427724594 10.7269229267218 2.08401583757937
4.9 6.12896405445743 10.8634893708937 5.79273477128497 9.9991614772768 4.11046394082582 10.9562487311647 2.02063034908632
5 7.55692758373958 -5.77734693823377 7.025086640545 -7.51955396338803 5.40687822553295 -6.59008310022179 2.29853264317211
5.1 7.45173720819892 -6.03673375050881 7.00019910165198 -7.74998867046146 5.45080338941463 -6.82127597672502 2.1492423436809
5.2 16.5764450168022 -38.4229049742832 18.7618194293006 -39.285287180252 17.2448788462538 -38.3705323106895 0.670482423518563
5.3 16.5349733333495 -39.1097028933606 18.7555374669818 -39.9714347794704 17.2714258752054 -39.061229664749 0.738046069224752
5.4 19.1334532280909 -41.6243983619924 21.4276385531854 -42.5554529412876 19.9712480059122 -41.64587307779 0.838069957201243
5.5 19.130161813945 -41.4256663629602 21.4194422631736 -42.3588272011348 19.9797589689858 -41.4420327883094 0.849754779764138
5.6 19.031806709447 -41.1747033851017 21.2943156795534 -42.1220638230653 19.8710963160166 -41.1989796847826 0.839640626948214
5.7 18.964014860668 -41.2770162915571 21.2483934402013 -42.1965757698277 19.8416833035344 -41.267535801816 0.877719645040098
5.8 16.4894602528071 -23.1366101798893 16.6054300659298 -24.2157551413003 15.2114736610045 -23.2936385714587 1.28759762526422
5.9 12.2516386734184 2.46000285551985 12.4686488877216 1.45227195393715 11.1098514510182 2.35985859772681 1.14617055170917
6 10.1362771091067 7.90086041418859 10.4389369778266 7.16255782432488 9.13206211703279 8.03632476875561 1.01331058499567
6.1 10.1501946286941 7.9758435198999 10.4199351203972 7.25940164212936 9.16657479497186 8.09951183131603 0.991363620746863
6.2 10.171155497215 7.80332827335131 10.3734577410501 7.09375765600807 9.1732399659518 7.90055161572922 1.00264040704508
6.3 10.5375437368926 11.1803438766311 10.7663843075849 10.6161746804263 9.61986833266265 11.384659096729 0.940145125335593
6.4 10.2929762737416 11.6701049241071 10.5090391414532 11.1431111755736 9.41541465875156 11.8720361925857 0.900494655893843
6.5 10.3875574666947 11.3959695804544 10.621401489098 10.9036176323804 9.57960885345062 11.5942443014137 0.831921767123917
6.6 10.5448663809031 11.3950681338826 10.8228947878821 10.9212417100724 9.8319618201746 11.5744684673363 0.735130867499701
6.7 23.782401952761 -23.3311525595751 23.8071808611255 -24.487919744398 22.8529798956049 -23.8649616104422 1.07181036714334
6.8 23.8130655312612 -29.8542079366444 24.4490731040526 -31.0067594964753 23.5387887669995 -30.4248964922438 0.633177045466812
6.9 25.4940324461026 -37.0073784281372 26.6759621375789 -38.1403355213592 25.7941166365652 -37.5821676272248 0.648408162158234
7 25.4340602991622 -37.3056440179883 26.6124600203224 -38.4769794598859 25.7574514890007 -37.9312887186791 0.704282012525972
7.1 25.4913430470632 -37.3597236866796 26.6847281974441 -38.5304530466154 25.863642647479 -37.9968126882602 0.73789524216155
7.2 25.9170675571912 -38.1740272887535 27.2098802435203 -39.3360480515347 26.421823687174 -38.8142038570998 0.815232966344469
7.3 25.9501903700102 -38.3735321106786 27.2518313065223 -39.5574275390542 26.4953012274205 -39.0450678017804 0.864931229225884
7.4 25.9664086263706 -38.341032006073 27.3256527228087 -39.5068345466068 26.5999629068274 -39.003602201971 0.916728035339511
7.5 25.3059531871006 -25.4836824055915 25.8172911476341 -26.6282185474099 25.1230589273503 -26.1392117578979 0.680565237126358
7.6 17.4668100171544 3.11596383213577 17.4931070847345 2.2875258180539 16.8133852673225 2.74756671372597 0.750120217395518
7.7 13.2030410793618 5.34773846810505 13.2851083546501 4.67115972232619 12.6371093339584 5.10150802287348 0.617177585962282
7.8 14.3983644493466 9.76484881411633 14.470968584708 9.19209193976858 13.8575285039584 9.59260450124385 0.5676016412422
7.9 14.5188408914621 10.0074087325061 14.5681183956561 9.43636037433686 13.9875694345251 9.79881591153188 0.570754172930782
8 14.4085822448521 9.62053939656613 14.4711215337276 9.02115698028982 13.9225340242877 9.34611059057006 0.55817026280001
8.1 15.8282122989882 8.68796087099558 15.8773472925507 8.02402848008428 15.3567204775938 8.31197889586567 0.603048077075416
8.2 15.9157323247179 8.97710230045671 15.9561645777906 8.33059486753411 15.4627795119533 8.58166443340362 0.601279766241076
8.3 19.741226503533 -8.75473903856799 19.578512645499 -9.85850029643429 19.1075964285601 -9.63806877046716 1.08708715711633
8.4 19.5613728528534 -9.1239769488552 19.4414531384266 -10.2053433602035 18.98116540507 -9.99822453841438 1.0492614213404
8.5 19.492075927581 -9.20229905850907 19.3443573760951 -10.2998254036791 18.8946109221164 -10.1051723065916 1.08265624039119
8.6 24.4324324478515 -26.6579791846733 25.2369168892666 -27.9141529159589 24.8057266464978 -27.7424919119452 1.14695963937609
8.7 24.4791587400084 -27.1805496028138 25.3166402709199 -28.4144420145402 24.9183578689081 -28.2798437748345 1.18378357458827
8.8 25.2127944632182 -36.3600418315222 26.7057429080004 -37.6871665130999 26.3312600471306 -37.5726182446449 1.64963839069598
8.9 25.4073116091325 -36.5154642872035 26.9046731745594 -37.8797711762318 26.5566171887452 -37.7740424651097 1.70438327415827
9 19.2689957464187 -41.0923301523975 21.3029129174001 -42.209382622925 20.9565599789212 -42.0983584474198 1.96467960981107
9.1 19.303575590253 -41.2312734764966 21.3432145778649 -42.352435234588 20.9865199458358 -42.2194915848006 1.95163437497086
9.2 19.5299750843378 -41.2878516558421 21.5401478417444 -42.3941204709515 21.1719730779774 -42.2391069125002 1.89764168757852
9.3 19.448716627628 -41.236033172038 21.4436952075867 -42.3404728296307 21.0648562867435 -42.1642876241023 1.86374990960247
9.4 13.83816780191 -22.8779606865622 14.1755557190179 -24.2201833425748 13.7741674033012 -24.0546599492336 1.1784384607579
9.5 13.8847017667749 -23.3444589637068 14.2996277720249 -24.6816624797427 13.8677436911724 -24.5393598759158 1.19502124095179
9.6 11.0415748876123 -15.9250496537638 10.976374485998 -17.7028875591668 10.5344751606934 -17.5683886210016 1.71980030651336
9.7 8.91105354851923 4.02202749923766 9.0833300693316 2.31426610039721 8.66184561165483 2.44617142642262 1.59543942474299
9.8 8.54961151578383 3.93223659577163 8.62956545397893 2.22206987965243 8.24952171200801 2.34331486914035 1.61701148533063
9.9 9.070412220358 10.0909763648185 9.2386816594542 8.54233948605214 8.89970503236494 8.64959626264358 1.45145359656388
10 8.86680980498424 9.78898194106661 9.10811756894866 8.24198244165722 8.80895668723426 8.32994478068075 1.46018369345101
10.1 9.33426781322473 1.81084962513681 9.44749704964904 -0.0109186657364516 9.18655440463566 0.0654972390505998 1.75159190529467
10.2 10.3587467732395 -0.450298027837287 10.4538632778459 -2.3723434851732 10.2284246346461 -2.30295910675354 1.85723906192463
10.3 6.89247513739011 9.56492272552034 7.12817427942935 8.09405412432448 6.93626971102661 8.15529733685742 1.41030553464243
10.4 6.55850031880589 9.56112367654002 6.76311050767299 8.11930330661045 6.61469627395382 8.16698113671443 1.39527467071052
10.5 6.4541233381863 9.4852783491596 6.72013167106439 8.02765346983069 6.61437543193149 8.06220581092899 1.43206710129652
10.6 4.9880241813648 9.47954318508705 5.35738394146752 8.21965527480652 5.24325265584755 8.24269491635701 1.26290744476676
10.7 4.90208193370373 9.64006844461194 5.2461311534995 8.40478168246156 5.05488956963287 8.41923920899951 1.23035531295812
10.8 4.95415525335077 9.71652816626989 5.28360185365535 8.53610530608247 5.02074445391626 8.54154357186615 1.17686996678396
10.9 5.04381754747353 9.59231124544227 5.32248296026807 8.37631064401153 4.99326652917859 8.37347653590082 1.21988255772171
11 4.95691067283559 9.33518296289508 5.24322266874303 8.09316987147333 4.85246008490231 8.08315892188819 1.25637340173169
11.1 6.37360540258329 -5.31850353523191 6.5019980482348 -7.1653282655081 6.08102362783826 -7.12027764146831 1.82537503675736
11.2 6.28576335941414 -5.22591332603989 6.51886550575545 -7.10008458470462 6.05019400232546 -6.99442030524993 1.78412719768345
11.3 12.8815521125601 -32.6050235261302 14.7264717416407 -34.1548218043135 14.2407116407704 -34.0449767195095 1.9800959123861
11.4 14.1639208279096 -35.3340862106008 16.218251024671 -36.8816745337302 15.7551136154124 -36.776747368632 2.14782813648876
11.5 14.4427439602256 -35.7195933625124 16.6602241222661 -37.2819801017315 16.2306450391641 -37.1831814938398 2.31055847929279
11.6 17.3629854678292 -40.9220754251663 20.0803262836401 -42.4901431182369 19.6628715098988 -42.3828918045742 2.72460277854468
11.7 17.3858725446455 -41.0669614363497 20.0973578715624 -42.6629648213498 19.669249586714 -42.5311777130792 2.71251544166761
11.8 17.4010412773248 -41.1358067998045 20.1723972729331 -42.7228887656572 19.7335916721734 -42.5658706801391 2.73603253751599
11.9 17.283460121689 -41.0215206064621 19.9798055840002 -42.627857315695 19.5302786328918 -42.4462148536537 2.66044115143798
12 16.4445080503056 -41.8436165489599 19.0802148245552 -43.4215202843422 18.6223492232715 -43.2149207081182 2.57360977453665
12.1 16.412586499132 -41.8900231422994 19.0042661630364 -43.4933305626599 18.5407264427394 -43.2595555742623 2.53073086316493
12.2 15.6858650688312 -41.7441685474909 18.2142306010345 -43.340378937553 17.7447745626747 -43.0812050354696 2.45494905731771
12.3 15.593480300708 -41.766965389073 18.0466425446289 -43.3581115332281 17.5740866260042 -43.0727096306287 2.37229202252992
12.4 9.71892852278413 -43.6334138652323 11.7108127245237 -45.1456793703575 11.243514052351 -44.847779659758 1.94911398329566
12.5 9.61627515363251 -44.0516007979323 11.6040952035234 -45.5550518883511 11.1367965313506 -45.2571521777516 1.9404482444739
12.6 9.48683255698392 -44.3567627057369 11.4903048061158 -45.8492488692534 11.023006133943 -45.5513491586539 1.94598716646335
12.7 13.7345701072802 -38.6569968557226 16.0530433052461 -40.184344417693 15.6097673579709 -39.8867351393443 2.24245868974271
12.8 11.9925329031906 -36.3462924502259 13.987904812721 -37.9502469747288 13.5690133458263 -37.6540211380801 2.04827852282101
12.9 11.9865335571396 -36.4678779104273 14.0684216599172 -38.0706699995854 13.6495301930225 -37.7744441629368 2.11486954282162
13 11.8349427161826 -31.3395025771721 13.9004948430897 -32.9108709242708 13.481603376195 -32.6146450876222 2.08266169868974
13.1 10.0603511262136 -21.4791503728699 11.2459762431221 -23.2451006359895 10.8060686171313 -22.9705476076451 1.66744123979097
13.2 4.9937016622187 3.70542500879163 5.98933913293289 2.74785903315538 5.50288822225367 3.02633504700117 0.848783911914453
13.3 4.83806285447771 3.69699740449796 5.89255919400639 2.75465799365874 5.33865752541019 3.03889642156956 0.826856655229504
13.4 5.25239371303197 10.878853578857 5.76609628177002 8.41302179458104 5.21178905763584 8.6888230256901 2.19040693978182
13.5 5.20653802955171 10.736399392017 5.7037389268371 8.23797084549202 5.18142487441773 8.50112463496783 2.23541582486616
13.6 5.11788789046058 10.8114317199358 5.5362472161292 8.27953557179721 5.03048651568626 8.52182491159622 2.29127439149205
13.7 5.03968598761098 10.6744484621597 5.45799615769352 8.19658639153434 4.95922897050045 8.4122161879308 2.26366256190389
13.8 2.42219616796003 10.8071284406383 3.93122313457838 8.37375990553765 3.41436105718737 8.57335429683286 2.44420500223473
13.9 2.28750825530687 10.9114017980714 3.84901132127487 8.46832051306004 3.24687409891624 8.68094868898389 2.42802468968554
14 2.41621193656597 10.8344451049582 3.99610531745606 8.39518082595317 3.3118950607619 8.62224055650715 2.38664979063893
14.1 -1.11029682046869 10.702655409809 0.735265671370569 8.17358428516763 -0.0253959162258599 8.41591630031956 2.53104439449318
14.2 -1.71025620668388 10.9093225535833 0.137354343877436 8.36542173318875 -0.680965314176355 8.62958349359629 2.50132963102216
14.3 -1.68284595767262 10.9989748425008 0.122406040725566 8.45215366404422 -0.751558140527767 8.73779944472047 2.44544703027673
14.4 -1.70429598329669 10.8710080597359 0.141008638147451 8.3216038644476 -0.787647879145995 8.6290409903663 2.42211892502837
14.5 -1.7254031187726 11.2030289381444 0.135814834944001 8.66100424382962 -0.843678809517524 8.99066259045222 2.38159665223403
14.6 2.07793086479709 -4.80398263817654 3.89909559441 -8.38156569661184 2.85365573384232 -7.99964771774948 3.28846839322764
14.7 1.88424868685752 -4.71437758227181 3.72663273857206 -8.27635783539107 2.60845014347203 -7.82574137088592 3.19453476657584
14.8 6.49028925924423 -20.819671206391 8.78743483032778 -25.1793840038437 7.61548830516297 -24.6783765409687 4.01941286160489
14.9 6.33237563589531 -21.3585407143984 8.69912172015794 -25.7026622735293 7.52252034225774 -25.2124852543822 4.03352611735107
15 6.97324588662029 -22.7945651240291 9.59205480957498 -27.0473506551595 8.41094981810869 -26.5675592428452 4.03763262509573
15.1 10.2135603377236 -33.0783522795952 13.5153400060633 -36.5996080065973 12.333225164699 -36.1206542790046 3.70790782441086
15.2 13.4788070286605 -37.6381107753665 16.9599293658874 -41.1785755222518 15.7784167726711 -40.6996420992465 3.8289919067356
15.3 13.3486201999919 -38.0660821970394 16.8283002895846 -41.6096862574171 15.6611484491873 -41.1302128937618 3.83883886480318
15.4 15.40865871643 -42.7298631221887 19.3679187810563 -45.9736485721807 18.2044332948013 -45.4804029918135 3.92196698959372
15.5 15.3012225244803 -42.7026433238599 19.2527738676801 -45.9669461741779 18.0779406596702 -45.440855524394 3.89973969098529
15.6 15.2818386503051 -42.9378669228232 19.1856452160653 -46.2081827574663 17.9989992091297 -45.6498373226502 3.83897707103987
15.7 9.58708656496608 -44.520863655945 13.1982498823906 -47.7821315416643 12.0076581730342 -47.2088533731095 3.61724420372302
15.8 9.38739123346971 -44.7158114702965 13.0274953215047 -47.9616467286037 11.8369036121483 -47.3883685600489 3.625282374007
15.9 9.34808517437766 -44.8586799568646 13.0168408002609 -48.0994484214893 11.8262490909045 -47.5261702529345 3.64098899707253
16 5.45454165385832 -45.182107721187 9.23442273527685 -48.3959634188118 8.04383102592048 -47.822685250257 3.69825217356842
16.1 5.59312170575067 -45.4214076991769 9.37667425306261 -48.6137587416646 8.18608254370624 -48.0404805731098 3.68551063302533
16.2 4.28242405466956 -43.9489385619466 8.07039974901151 -47.1567133279344 6.87980803965514 -46.5834351593796 3.69959131355683
16.3 4.37284418127668 -44.2309949975456 8.19245639985819 -47.4128887860056 7.00186469050182 -46.8396106174508 3.70359612948552
16.4 -2.44532322168675 -23.2367808490141 0.433508473762575 -26.599740675188 -0.755972521689783 -26.0295894724816 3.2639984367175
16.5 -2.76731891708789 -23.5307518630192 0.127301345769113 -26.8423339488984 -1.05973312135476 -26.2808630948549 3.2371223389391
16.6 -4.72777040989025 -15.1700661060111 -2.34293637981546 -19.1163453697809 -3.56438209167893 -18.4676963200986 3.49683248209201
16.7 -4.98017657112573 -15.4079210090923 -2.62899052733658 -19.3483435666864 -3.89763511250369 -18.5721292968659 3.34426525533646
16.8 -7.47970969645527 9.41079334973103 -4.84044550720125 6.86377852075455 -6.1416505435987 7.69566688517481 2.17533010965332
16.9 -7.72131311075791 9.16759736584169 -5.02426177909955 6.62973485901326 -6.35142214028604 7.48204243806533 2.17202594034499
17 -7.78133764602663 8.95952158821608 -5.05626487008774 6.44249666976949 -6.40934902446901 7.31433847205653 2.1421905291967
17.1 -7.78929768148423 8.81682600810375 -5.06192836357018 6.29079283737276 -6.43957374350111 7.1828330244509 2.11936022879345
17.2 -5.18501847067306 10.8023575570583 -2.60201336365176 8.45372126660958 -4.00396699827448 9.36571853023174 1.85978877130064
17.3 -3.37283793325861 13.3565985810141 -1.01011104601518 11.1943902513368 -2.44770332478676 12.1096604877215 1.55265213499249
17.4 -3.32051045871483 12.2370526313489 -0.897185261819728 10.0083242260039 -2.37057562106318 10.9306497093137 1.61525997612964
17.5 -0.506149679712509 15.4430538818457 1.93163584904436 13.3272469079347 0.423233217111445 14.2683352423618 1.49790401924148
17.6 2.00630528937017 17.174356991839 4.5793134800798 14.9140377717167 3.03920620932575 15.9012980083859 1.63937899394738
17.7 2.7794955213209 22.9709394182467 6.25945486367793 20.5154511641061 4.72751725848622 21.544122723031 2.41466241330227
17.8 2.09848299596572 6.10796052889063 5.33223036615539 5.32941918161954 3.79446595617763 6.38593333884666 1.71861196446551
17.9 10.5133098736864 -39.244641096649 15.1524159305356 -40.3163005666208 13.5936930905004 -39.2583057199132 3.08041352489544
18 7.34233818038851 -26.8716805953435 11.842552924231 -27.9746060956717 10.2800939522467 -26.9233603235886 2.93821030040356
18.1 7.41477207916836 -26.7492222336635 11.8522046187814 -27.8414198594007 10.2831457883701 -26.8025637928617 2.86886964806305
18.2 8.28143463828449 -12.766506700782 10.9843228365032 -15.682257070789 9.41151700225256 -14.6510000653647 2.19736237123241
18.3 8.14556801567961 -12.7523363874419 10.8315580703993 -15.6838012821125 9.25875223614863 -14.6525442766882 2.20226454611051
18.4 9.30958937251938 -1.76466753501925 11.8580497260175 -5.06264005008983 10.2960056136183 -4.03175136403102 2.47238469669881
18.5 6.58058215934329 8.23706853117428 9.27666509677871 5.33397013024239 7.73062439139385 6.36162323532622 2.1999754983223
18.6 5.9296983459321 20.6466995251514 10.047115052489 18.1025900829297 8.51414681046002 19.1372457035635 2.99296252988689
18.7 4.45316673838429 23.8616621484917 8.86159326580171 21.2210790092452 7.33023887165914 22.2905070063458 3.27812027551737
18.8 4.14415539789956 23.540435695924 8.41385945993783 20.9124866342671 6.88578856428385 22.0122832426674 3.13875808870525
18.9 3.02714360136523 15.8485676626106 6.1009195296697 13.5259527054885 4.57647268720629 14.658070027545 1.95389488850595
19 -0.912026285648502 -31.3989868027696 3.70243484107225 -35.2806050720485 2.14851760436772 -34.1359401692292 4.10583032197996
19.1 -7.62003456297682 -24.8175554323143 -3.21494394676708 -27.9753032792168 -4.79050296298936 -26.732309861707 3.41650897850522
19.2 -8.15745935896405 -24.3720823223977 -3.74668990306247 -27.5126672927073 -5.34822981769051 -26.0917505311027 3.29378647814254
19.3 10.9984484784574 -19.7829620662047 14.3919449787527 -22.9511062229956 12.7676427887857 -21.4419946936294 2.42537373750061
19.4 20.05629235992 -9.70970285170184 23.4417492788735 -12.9388535622106 21.8214010337174 -11.4319909088479 2.46614776161176
19.5 23.7678591065302 -9.25001360449398 27.086492186716 -12.5118531539211 25.47064242096 -11.0124137852977 2.45061735348416
19.6 30.8711241792629 -14.2287160622608 34.1773835747186 -17.5467145660343 32.5563202202041 -16.0551002017726 2.48506835347925
19.7 29.7987792589923 -10.8303958705123 33.1459091100331 -14.0576839871878 31.5234465197619 -12.6310598880336 2.49336480771794
19.8 29.7987792589923 -10.8303958705123 33.1757317094114 -14.0638377310625 31.5463089369583 -12.6474297522699 2.5210061687404
19.9 9.01455596712155 21.277567802413 13.7633773700267 18.9498679856638 12.1329709108816 20.3852110669722 3.24358016777026
20 0.934442048416294 15.1585110051211 7.24479292465954 15.6742083648177 5.61106001331617 17.1368482650544 5.07785130775458
20.1 6.97293517763232 -42.6969884691049 17.0030382372748 -40.7365370099377 15.2848256389567 -39.3122787003274 8.97461883646949
20.2 15.679638828801 -51.7083712106633 25.9076694094291 -49.866312612174 24.1223800810231 -48.4357857059939 9.05481616253718
20.3 7.67730996558406 -33.839347962296 17.7755338590759 -31.8771945315977 15.9077306345766 -30.4392730718883 8.90507347802138
20.4 4.69481451230746 -2.57208144289036 13.1187540181783 -1.19535112120783 11.1379288863663 0.226672080345803 7.02472377542566
20.5 1.24943957408705 11.7944150575628 9.66790980267396 14.2160478597159 7.47421232821349 15.5653175629076 7.27787754399115
20.6 -0.215389454948853 21.8199573246183 9.08586800703399 24.2958077720252 6.82147690550381 25.5875898295155 7.98201371001258
20.7 1.30040724025553 -16.7436256196925 9.605398189774 -15.7445155979865 7.23342367307659 -14.5299953974128 6.33252262160309
20.8 5.22144334062706 -13.8791258650677 10.5576923175906 -12.7736821167071 8.18465277622949 -11.5609196186987 3.76227196783372
20.9 5.14765219427409 -13.6669607267551 10.3988416801825 -12.5582236969626 8.02580213882133 -11.3454611989542 3.69771647924458
21 5.1702313043862 -13.5193369927323 10.5155344659352 -12.3801469806168 8.14249492457404 -11.1673844826085 3.79025482491218
21.1 8.45336295062675 -3.15700732886184 13.9428102137708 -1.93915335879696 11.5752383027992 -0.72807658125479 3.95547851608032
21.2 8.53457518703322 -3.28512374883592 14.0295854136185 -2.08813352415216 11.6693694919195 -0.879498729943207 3.95145126067247
21.3 9.52551455907322 5.53313142107932 15.1119540484945 6.90043019399471 12.7638938434849 8.10006532833512 4.13234195994549
21.4 9.48412284982601 4.41890177650709 15.0628459125252 5.76116331100855 12.729661060379 6.94853000563086 4.11491643338472
21.5 9.56366627687553 4.43245719029708 15.0826887294338 5.78906304766691 12.7614679096084 6.96713980453472 4.08050869833989
21.6 9.86723139822679 1.8784487913615 15.3240677752117 3.15523117863014 13.014545104853 4.3248702332322 3.98629670736658
21.7 10.1731589544735 1.6451602305995 15.6249988712893 2.90533534521849 13.3274889254271 4.06672503195198 3.97665357465362
21.8 2.3047561638584 3.19197087109372 9.10742572881817 4.82014707597955 6.75946527084698 5.95387561517572 5.24142643211461
21.9 2.27860363831188 3.37996341981867 9.0750889390705 5.01075017371409 6.58810118374982 6.08868437090137 5.09008234559815
22 7.60783621554513 4.79642935957561 13.3452954835954 6.3292067107787 10.7398616226053 7.35805391293832 4.04617146236553
22.1 7.65392229055056 4.51171116388795 13.4235614896336 6.02730851120498 10.8259074523918 7.05174657375587 4.0636522673974
22.2 0.981229782705731 4.78164910910611 9.57327163411808 6.63943339338994 6.9604832175132 7.64987345032825 6.63160482155233
22.3 -0.114227133011874 4.27235783519518 8.568776229065 6.09175681789265 5.80796321412146 7.03382125456242 6.53437209869339
22.4 -0.536577183732279 4.53436859481008 8.14862135246109 6.35181094538797 5.24987043404652 7.22824527600873 6.38278525463639
22.5 -2.17628752437535 4.04880806893694 6.65715694471457 5.81977966727384 3.64716802616698 6.63423710245333 6.37158362077213
22.6 -2.13689974191042 4.10018652223505 6.70965541139442 5.85150305674292 3.59326349638778 6.60715895206229 6.25457284724209
22.7 -2.09967468747581 0.841985979608323 6.7628584442275 2.38615157758349 3.54783511293358 3.09457495837514 6.08017467290059
22.8 -1.31788235050525 2.63724355962343 7.52505625332487 4.29006272119364 4.2151458678353 4.96340142676835 6.00211726708442
22.9 -1.29740687427926 2.73053062727072 7.53138363341232 4.41714327377924 4.12462606728783 5.04473170081664 5.89524959846823
23 -1.09068956356558 2.83695374641211 7.71732035160504 4.51753073954892 4.21854712965243 5.09935741680791 5.77117532504713
23.1 -0.547319032295233 -4.10539103495557 8.23245850157643 -2.81169630982034 4.64877538975515 -2.25566933196057 5.5155115466649
23.2 -0.478546428509551 -4.10567746830308 8.28708100463698 -2.81270782420725 4.626243401799 -2.2684363185646 5.42534185594917
23.3 -0.225941521387443 -8.44779471507161 8.44893733904781 -7.42347426736847 4.71596852935871 -6.87981944830012 5.18469105992566
23.4 -0.212263170096808 -8.61575711157883 8.43984381129461 -7.58313012353525 4.63870002842027 -7.03355326612776 5.10247126027449
23.5 0.509111819227306 -12.0190745916201 9.00338189549485 -11.2818246740168 5.13849982414767 -10.7180358069141 4.8087353035294
23.6 1.29545875059971 -15.9091527107438 9.48710234596112 -15.446675484854 5.56012606349832 -14.8604394713167 4.39171797230372
23.7 1.32661179710987 -15.8368305343936 9.55425914356256 -15.3637270369654 5.56929325074888 -14.7494985859212 4.37979870350467
23.8 3.19932228799758 -23.0257328036332 12.684925408101 -22.2370667248455 8.68943008469852 -21.6320446810859 5.66424312704938
23.9 3.1884148735354 -22.9788824723872 12.6428746841319 -22.1863609921933 8.64551503887237 -21.5957896251621 5.62964368664359
24 4.11392365268151 -27.3044368734186 14.0629412467294 -26.4650789430681 10.0642022928979 -25.8839924902252 6.11747318277421
24.1 4.14073632492808 -27.256846355385 14.0865981442496 -26.423012774942 10.0867447866941 -25.8491121219049 6.11037906348738
24.2 5.45132715766 -31.1643670667603 15.5809069170045 -30.2958107969087 11.5808230941841 -29.7233712898208 6.2966014059192
24.3 5.33845875183032 -31.2716876999907 15.4915221123596 -30.4230574839751 11.4914382895393 -29.8506179768872 6.31495022540846
24.4 6.58958128803115 -35.0662204250935 16.7594630184574 -34.1988499434026 12.7593791956371 -33.6264104363146 6.33557093121734
24.5 6.60116495100578 -35.1557846402663 16.8408101892421 -34.3028211465507 12.8407263664218 -33.7303816394627 6.40030470926564
24.6 6.52069206161874 -35.0226555117626 16.7280262902983 -34.1404204677183 12.7279424674779 -33.5679809606304 6.37542435064138
24.7 7.17283993491879 -37.7954397138995 17.4362798006689 -36.921882375778 13.4361959778485 -36.3494428686901 6.42810514824237
24.8 1.4069322012899 -6.93045245310627 9.72616203848609 -5.86129738866081 5.71351155249842 -5.28872400871316 4.60889335886447
24.9 0.788140632115911 -2.08790826789518 9.30274649556821 -0.707697121611433 5.21781073685801 -0.159867018739713 4.83107858508748
25 0.226308432946438 3.85028786992347 8.75667837301781 5.60909550108939 4.60124722428305 6.12126267913371 4.92924091640988
25.1 0.0691769269239961 3.4296624928428 8.65106729062932 5.18103640074 4.42415647361547 5.64524502335798 4.88616954286536
25.2 -0.0202366244408009 3.46588388696686 8.56814063624641 5.22539948193417 4.27067777600846 5.64100100457282 4.81072560714965
25.3 -0.254739027317744 1.05832059613929 8.43736129237877 2.88579617843258 4.08854002780362 3.28809095618471 4.88220737056436
25.4 -0.328723832168424 1.17405426222378 8.42356209842892 3.02027950412376 4.01751356706677 3.4123199920057 4.88872304468425
25.5 -0.0803527840461727 -1.15665851007292 8.6348799718744 0.727327792163748 4.17598378044217 1.11390732667198 4.82409267833791
25.6 -0.000627288360305964 -1.18509392859412 8.62111881838791 0.689947964807761 4.11258824233279 1.07652755562318 4.69398271618124
25.7 0.483915986799795 -6.2331263721203 8.68171729928642 -4.07587501678626 4.14697146969186 -3.68354752946528 4.46299537818041
25.8 0.435326879671913 -6.21328242393042 8.57261027869212 -4.04663609075957 4.01265047019091 -3.64447307036773 4.40409191164705
25.9 1.57703955056103 -12.9373492898522 9.26253424009978 -11.2139209679436 4.67993813323664 -10.7996642822102 3.76798046787235
26 1.51349092819216 -13.0202258576296 9.30622844271369 -11.278864810893 4.71003092572596 -10.8538145924657 3.86150303970647
26.1 2.48164927032506 -17.8292038909307 9.74661937677683 -16.5548344741813 5.13834211447397 -16.1177870353265 3.16021589797255
26.2 2.46707610298257 -17.7166998257674 9.72464122046128 -16.4653984865277 5.10554895893245 -16.0166236909243 3.13875737766516
26.3 3.22509108673838 -20.7680097226712 10.0510570602733 -19.8438686213327 5.42334444919789 -19.3848907781417 2.59717844213311
26.4 3.2415883142349 -20.7825090876051 10.0828470760174 -19.8819728487394 5.44645817254681 -19.4122585346022 2.59596565271906
26.5 5.14631080537556 -26.4234246392111 11.4844172326631 -26.2039419564998 6.84209545799713 -25.7318234659817 1.83139230392592
26.6 5.08516089051483 -26.7055622030285 11.4851610867265 -26.5096157907407 6.83824617242992 -26.0377964882656 1.87595816997077
26.7 8.46156667295664 -35.4826808292052 16.2148547960905 -35.0326826484989 11.5669582552472 -34.5637128461635 3.23851185472844
26.8 8.35003896895696 -35.6951836588164 16.1425521396395 -35.2285274022851 11.494454875692 -34.7587247820616 3.2809002762018
26.9 8.34810130618882 -35.9398540494681 16.2175584879759 -35.4673026047671 11.5702605508226 -34.9987268033376 3.35678874688115
27 1.94263947369441 -0.0515358620922541 10.0111565240899 1.85371492803609 5.34323735877692 2.32029935851656 4.14604248528017
27.1 1.53999209874152 0.578883268747225 9.63979123576547 2.48182349655601 4.91944253909784 2.93665817584227 4.12065380629719
27.2 1.06666471472757 3.34535009197472 9.1913383378737 5.24350052234862 4.41892592154897 5.67219693936853 4.08067046574288
27.3 0.923322841151051 3.10604419811605 9.05579201426819 4.97932020010965 4.2314180397902 5.38249559976745 4.01568485159631
27.4 1.293360233218 -2.20124807697022 9.34826198126296 -0.284361694424733 4.48669032147442 0.113034596863273 3.94376233398637
27.5 1.20106810179609 -1.92113015592983 9.26382636373963 -0.016330019886015 4.36667482689757 0.380565887288687 3.9139328830954
27.6 2.11745508921415 -7.1213911914417 9.7266743526402 -4.46887399354809 4.81145379026606 -4.06985725232283 4.07056364436962
27.7 2.12966624980236 -8.7854869166331 9.64627229743628 -6.19093368103478 4.71992984277853 -5.78944118658392 3.96052464929127
27.8 2.2464194228977 -9.97381814311774 9.74711059006902 -7.47384598762598 4.81145112186098 -7.0678034081972 3.87612038722506
27.9 3.61076017519573 -16.359363044094 10.455836639495 -14.4318205676476 5.51329011391301 -14.0217119511559 3.01400610484293
28 3.54253774252062 -16.3842485869531 10.4556738394904 -14.4412446765582 5.50992037347802 -14.0278067057348 3.06975776831865
28.1 4.67398768589722 -21.0167040049311 10.9911505585702 -19.615684450478 6.04390439699245 -19.2005934822314 2.27484707749747
28.2 4.66334298188285 -21.3818133642003 10.8929360248885 -20.0164349440802 5.94788631367233 -19.6038585228869 2.19343907802215
28.3 7.09566096102779 -29.3042289921036 13.3085749085356 -27.9970546128657 8.36717383895815 -27.599766441093 2.12648479574634
28.4 7.02302192679542 -29.5141976485824 13.3226986598408 -28.2094374138703 8.38692550627087 -27.8340238299284 2.16407417502185
28.5 7.0220073147141 -29.5783678637117 13.3357258691706 -28.268077880937 8.40585330712966 -27.9150383618955 2.16372243190681
28.6 7.65578291589383 -32.2876348253783 14.4288583066414 -30.8027174807518 9.5044380306757 -30.4677228039893 2.59414831862125
28.7 7.56335086382185 -32.3012220116189 14.3423609440386 -30.8685035669398 9.42388808636562 -30.5492190301317 2.55560427367207
28.8 8.23376049303106 -34.3168916350463 15.3324302773247 -32.7369597889641 10.4186900175474 -32.4299847269311 2.88692478374414
28.9 8.39757573463397 -34.3916687511685 15.5455437852777 -32.8192391821914 10.6355547975592 -32.5200127099669 2.91747264300077
29 8.59527657894601 -35.4067971875011 15.7986945416956 -33.8057207363416 10.8930192439508 -33.5153534467997 2.9761016076105
29.1 8.9447817740984 -37.0923021293445 16.3312053976641 -35.4223814582956 11.4284443716507 -35.1357499183948 3.16175211752159
29.2 8.92446149181556 -37.232256355486 16.3564923432215 -35.5394594889744 11.4575277461895 -35.2578478786482 3.21165276492599
29.3 9.24020968624702 -38.0348112502335 16.8124242462084 -36.3392081597207 11.9159568880838 -36.0604844484993 3.32529538660604
29.4 9.32518038318702 -37.9813706544743 16.8835962959418 -36.2453144494082 11.988844823629 -35.968435179771 3.33871494389587
29.5 9.33113953697869 -37.8936168847421 16.8872267710001 -36.1688809616195 11.9952034524834 -35.8952387707035 3.33027801130215
29.6 9.28899068575465 -37.9985300179724 16.8393672469019 -36.2658567089441 11.9493326043116 -35.9944652908503 3.33071982522195
29.7 10.9478258968037 -42.088102903203 18.8572470836768 -40.1926684858963 13.9674914134344 -39.9215092267395 3.71651826192474
29.8 10.9397583212633 -42.2550300609931 18.8103085268148 -40.3675172931987 13.9205528565724 -40.0963580340419 3.68035337728195
29.9 2.98852424419498 -2.93944286750191 10.6104891815243 0.1561368531775 5.71679177431903 0.42271568769813 4.32984455451163
30 2.39304844095511 -2.53705513444184 10.1737090680793 0.270234876832248 5.24031795315493 0.533727639850929 4.18767841673591
30.1 1.86127668468957 2.78848787905361 9.68869897417874 5.53592889862977 4.7081334514861 5.78199924215744 4.13106568958749
30.2 1.74806338601642 2.79008869437387 9.56957538404967 5.53295373602258 4.53912180947358 5.75405346372976 4.07125217557622
30.3 1.59795720750776 3.85100173252659 9.3996003872767 6.59860407705914 4.31933511062529 6.79066064147542 4.0059321253035
30.4 1.52933143381671 3.96317327349381 9.35376281027838 6.70800636621831 4.22380138002499 6.87033051512048 3.96380265888225
30.5 1.50782110997063 4.09335484912733 9.32343936740365 6.80210600308768 4.1492943511293 6.93752374385938 3.88158184063129
30.6 1.38685588451773 4.81453029988581 9.19679679513404 7.50564629810141 3.9749506712338 7.60912828734586 3.80893850521936
30.7 1.29073196009019 4.87048279249941 9.11799285136381 7.49933994625057 3.85128520066249 7.5722233271349 3.72234265138202
30.8 1.31642929524085 1.70808950476394 9.33188067434514 4.43135274581139 4.02996269452204 4.48872195314764 3.8852516420457
30.9 1.24375425896444 1.82261944472328 9.31289416178324 4.56602464111544 3.97560448950778 4.60966365208153 3.90264283478374
31 1.63144636566649 -1.20385034970789 9.6158946742419 1.61095732004512 4.2474267090838 1.64557865861264 3.86815186240203
31.1 1.6040497767724 -1.12105781974644 9.64215023219488 1.68660803275647 4.24851148419709 1.71964513137991 3.88107858443673
31.2 1.95912874167006 -5.57046889395778 9.76101334832281 -2.69601576402853 4.34886372334725 -2.66219209221219 3.76416089430609
31.3 1.90767764070112 -5.69401859683543 9.76193440180131 -2.80142312681258 4.34181830834842 -2.7649233553871 3.80849572972974
31.4 2.52055059672605 -8.98720508542501 10.1249967410862 -6.29599915622715 4.69825163300285 -6.25573293203891 3.49332533957614
31.5 2.41256145118942 -9.19154950201474 10.0172340620634 -6.5130368845306 4.58764263807434 -6.47042687570488 3.48360251994343
31.6 3.38301721673711 -14.4335860647882 10.5683409850002 -12.1979916007694 5.13801179498587 -12.1548106406948 2.87625162375178
31.7 3.29664246650552 -14.6583579952869 10.5280023017582 -12.4069246471913 5.09942452091509 -12.3656745419791 2.91657685528307
31.8 4.9703699298832 -20.8977850625875 11.3453858290785 -19.4008601097715 5.92208427236244 -19.3687936232315 1.80099278491188
31.9 6.26198224214922 -25.2816749236178 12.064364024207 -24.6998157493091 6.64794628001361 -24.6808671382651 0.714099596320385
32 6.76528568878689 -27.1882538773107 13.0218966479304 -26.4643664360761 7.60690802125987 -26.4505846410504 1.11914433950322
32.1 8.74945235467618 -32.7724479063475 16.0772202469639 -31.7439576861885 10.6637751700117 -31.7348774959993 2.17742604874295
32.2 8.78994490638528 -33.3233576216232 16.2425048953564 -32.2694649009475 10.8291413543284 -32.2600380087176 2.29977623965756
32.3 8.99610988212395 -33.970458281996 16.5395484592842 -32.901536344641 11.1268367509992 -32.8926242548225 2.38782813030581
32.4 9.85884473081149 -36.9521340816784 17.7382439925187 -35.7696834048027 12.3239881207893 -35.7587245331932 2.7388242520408
32.5 10.039257683356 -37.0226566851122 17.9785478981387 -35.8489542250863 12.5612773936684 -35.8344803067558 2.78789284680891
32.6 9.95172664709832 -36.5482634511382 17.8303666331001 -35.3412438509251 12.4101696623556 -35.3232718184491 2.74673379842776
32.7 3.24414474751741 -0.336865633882732 11.2067018505326 1.10310627889976 5.77011519735486 1.12060616059308 2.91629057968244
32.8 2.74788289920678 4.11626081573189 10.7253183270236 5.44078113081117 5.25631863779641 5.45343021172057 2.84258189824013
32.9 2.53535243908878 4.22035742234654 10.4480478882226 5.54372238781165 4.962209748521 5.55093598278866 2.76768417740407
33 2.45934670443836 5.04037452759577 10.3080194611249 6.36435645233848 4.80604113177676 6.3657577757117 2.69510955059112
33.1 2.43816575869544 5.08744302010322 10.219446804413 6.44245382013579 4.70222272406735 6.43753507818261 2.63603917037249
33.2 2.41049037389167 5.18394147611055 10.2038712321495 6.55785152034444 4.67175750617665 6.54654272383954 2.64007787837119
33.3 2.40410835735454 5.15384233484815 10.2105784450748 6.53592921331241 4.66435992198645 6.51859160657743 2.6403177290066
33.4 2.83177704267813 -1.41426145921256 10.719437966649 0.40145098521106 5.15116251810329 0.380365407687822 2.93261565415822
33.5 2.78534870060526 -1.43750954374279 10.6811711139898 0.34830761028236 5.0896229537914 0.328246506786973 2.90302846418684
33.6 3.4628829742223 -6.06074505005323 11.1206402576651 -4.08018114834821 5.50976414678787 -4.09872957436516 2.83535311053895
33.7 3.56971151419711 -6.15441181294462 11.1810982650995 -4.19624056082235 5.56238739630676 -4.2120836919986 2.7826957614082
33.8 4.31097858173628 -11.2430528056304 11.5629883263107 -9.57588901114946 5.93993893871421 -9.58933247618429 2.3212718006793
33.9 4.28531447089766 -11.3467251983747 11.5346836754744 -9.70239947618206 5.90928409690804 -9.71309913831878 2.30347812021258
34 5.14107974150781 -16.2688861522998 11.8744935868751 -15.0770725688508 6.25088215892294 -15.0903121617444 1.61885702176387
34.1 6.25541677191764 -20.4386476332177 12.3866719188206 -19.7555252483219 6.7682404411744 -19.7779491617449 0.83636749455996
34.2 6.26573084686025 -21.1063238468773 12.3990616771261 -20.4846265030122 6.78763555533652 -20.5212442654592 0.784029745176823
34.3 6.91926887645589 -23.8575948529625 12.5849573669934 -23.6391267740749 6.97414264411078 -23.6770936191166 0.188657959801735
34.4 7.69569686275972 -26.4897871306657 13.8066638237542 -26.0904244749183 8.19561101510757 -26.1267159941149 0.617846914626878
34.5 8.7033604647393 -29.2914898093006 15.4875670565417 -28.6685759945779 9.87529265789921 -28.6962158491277 1.31444899217296
34.6 9.29882058906495 -31.8916638378757 16.5242020814298 -31.145134930408 10.9123110965877 -31.1730268155537 1.76629295070718
34.7 9.26731079594136 -31.7985670720173 16.4744615959741 -31.049837312224 10.8614501946053 -31.0744330509244 1.75089991229561
34.8 13.4891453182492 -41.6180859789077 21.6232870249894 -40.2628168034385 16.0093039027777 -40.2854121516887 2.85082774311724
34.9 13.5547500708135 -41.7837922856494 21.7317031151234 -40.4469082399567 16.1177199929117 -40.4695035882069 2.88030720615093
35 13.6288861766806 -41.6962922132934 21.7893152819982 -40.3662688819624 16.1753321597865 -40.3888642302126 2.86247359390777
35.1 10.9489416839556 -32.3239079025798 18.644440429743 -31.1862293941958 13.0307283929093 -31.2091903417226 2.36144683235936
35.2 3.84525355115909 -0.670812407437644 11.9809686205313 0.359143293376458 6.34705495933193 0.335711781410838 2.69668337568071
35.3 3.80846916390745 4.44879797909761 11.8606705514715 5.23468400230983 6.1943914347416 5.20657514661024 2.5033679949352
35.4 3.685018638746 4.38346430847903 11.7243596028095 5.13048088790019 6.03991001762392 5.09638485607806 2.46044083722865
35.5 3.62105081004589 4.3108886129889 11.6548375649116 5.03088943818156 5.95348473269712 4.99139111074621 2.42967727342298
35.6 3.72493423396451 2.09377967803026 11.7258303233007 2.82124218825244 5.99603644714343 2.77307974914754 2.37051763320295
35.7 3.80816388676213 2.31448392190893 11.7991191061314 2.99051948176731 6.05560966395812 2.94153775302739 2.33328288652628
35.8 3.73872076321476 2.40395338088373 11.7323388829236 3.05800145672302 5.97550744923638 3.0079168151249 2.31689156169725
35.9 3.72053314489167 2.37556637244553 11.7723968387971 3.02326353476412 6.00156983108697 2.97201830493983 2.35772841344057
36 3.97297775692314 -1.07006520797753 12.0835704678179 -0.20258225876489 6.29087815149137 -0.255826416152996 2.45675539060189
36.1 3.96132014016175 -1.01001188818328 12.093718788295 -0.0719464711021267 6.27017738902528 -0.125804120571959 2.47237642197418
36.2 4.7751954165434 -7.16667913033615 12.6470998516748 -6.3157044891437 6.80919325213603 -6.36719623660933 2.18547937362889
36.3 4.72089908550342 -7.18110993731452 12.5692916953654 -6.33170257085698 6.72218840945446 -6.37940884324416 2.15589508149029
36.4 5.51742096951442 -11.0598424883776 13.0771197364371 -10.4583379949963 7.22065000437496 -10.5005091971855 1.79271940800217
36.5 5.45386300319077 -11.0826055388914 12.9730758567572 -10.5259549625487 7.11038135251303 -10.5617347687513 1.73647902401028
36.6 5.9320318758903 -13.3074222580066 13.2564552882414 -12.9657678617001 7.38817458407112 -12.9955636478234 1.48916331519867
36.7 5.97771078455073 -14.6916058885496 13.1788138888824 -14.447629685731 7.30594673711908 -14.4712745532997 1.34638651322277
36.8 6.13317941629628 -14.9767981786505 13.1999173611488 -14.783314796978 7.32508466368339 -14.8031947231219 1.20448174686061
36.9 9.00563117041489 -20.2062761096312 15.2313659128833 -20.6623096579186 9.35498589675357 -20.6794404556999 0.588160882077184
37 9.00387168374008 -20.1861722934803 15.2377687707578 -20.6255287433691 9.36138875462808 -20.6426595411504 0.579826752799286
37.1 8.94192502332675 -20.3393486124917 15.1522021441753 -20.829348943663 9.2758221280456 -20.8464797414443 0.607181404929628
37.2 8.07108739669155 -14.9254458980982 14.3663307372416 -15.3299945898772 8.49273896323331 -15.3495517121245 0.598043296976075
37.3 9.66413242683154 -21.5348929688889 15.7552312381327 -22.1181424939111 9.88419476231546 -22.1400877223553 0.643962825884996
37.4 13.3620619830891 -36.3692997980093 21.3921919377339 -35.8139210033752 15.5198945547269 -35.8325110313595 2.22359699298739
37.5 13.3450351371593 -36.7593804045826 21.418037920273 -36.1822754310237 15.5420517638645 -36.1955423181663 2.2682141534063
37.6 14.4397441656696 -40.107748234333 22.8113340667317 -39.4835584136209 16.9326177733206 -39.4940216319156 2.56730971373492
37.7 14.3594608477122 -40.1054469365229 22.734941551845 -39.4536362980687 16.8562252584338 -39.4640995163634 2.5778205981005
37.8 15.1733175723311 -41.1549017157702 23.7001499346812 -40.4820829928927 17.8214838957266 -40.492546682562 2.72974340669275
37.9 15.1845927792626 -41.206645262993 23.7137233604657 -40.5465122082485 17.8350573215111 -40.5569758979178 2.72892516819973
38 15.0824277384086 -41.1655009605231 23.6225489442076 -40.5250261866524 17.7438829052531 -40.5354898763216 2.73500595453466
38.1 15.1117344162747 -41.241233503905 23.5867268606813 -40.6522781916594 17.7080608217267 -40.6627418813287 2.65999311296825
38.2 15.1254714832639 -41.2832800512978 23.5723422608245 -40.6884475859621 17.69367622187 -40.6989112756313 2.63384935889903
38.3 11.5845089245674 -24.7615587308096 17.9075607068904 -24.3537312049671 12.0287635297047 -24.3623035741744 0.597299618521136
38.4 9.39528616729927 -14.653310839361 15.7997467858221 -14.2231001761487 9.92094960863635 -14.231672545356 0.673870094699096
38.5 7.37174854484581 3.43530768286199 13.7577412368294 3.96683375147846 7.87894405964372 3.95826138227116 0.72851071505974
38.6 7.31215538422538 5.3611872833954 13.6787839315418 5.93557805066503 7.80003776650731 5.92702479623185 0.747128710379964
38.7 7.12067070913187 5.40922856596078 13.3591489670608 5.93060240832307 7.48081261245675 5.92218205711878 0.626756311991866
38.8 6.48441901271008 4.92190067566453 12.8044161124674 5.19735145814103 6.92788465297233 5.1894279361295 0.517911777414936
38.9 6.34658668522233 5.05647217261238 12.6155319153285 5.32919804712458 6.74481801848628 5.32302311319039 0.479205173924709
39 6.29409193049628 4.9991934554424 12.6814461281516 5.26339207149916 6.81232338971447 5.25755773320577 0.579064716027147
39.1 6.38667883582976 5.16203946913298 12.7024573829967 5.48234953972639 6.83696593048183 5.47754310537727 0.54981907214425
39.2 6.65525781170184 1.11862927393696 12.951007279522 1.41053064974332 7.08721481890519 1.4062070030905 0.518929481121653
39.3 6.57168241117193 1.06256992574707 12.8093009458931 1.34111436482553 6.94550848527628 1.33679071817272 0.463619430868481
39.4 7.21422550275763 -2.89503378359271 13.4568462437464 -2.62511771109654 7.59305378312954 -2.62944135774936 0.462655598339511
39.5 7.20557495802424 -2.89932907107292 13.4669309119049 -2.63419438987707 7.60313845128807 -2.63851803652989 0.475477788035935
39.6 7.1404063746687 -2.90562338722679 13.349299718411 -2.66250417359606 7.48550725779417 -2.66682782024887 0.419664082740329
39.7 7.17067979715792 -2.80166123790946 13.387930323364 -2.54308913827174 7.52413786274718 -2.54741278492456 0.4354019751624
39.8 8.03300435655381 -7.38287038926214 14.2434746623858 -7.18045156540459 8.37968220176901 -7.18477521205741 0.399283392585803
39.9 7.95658358630361 -7.45123605730762 14.1414966843916 -7.24269230034286 8.27770422377477 -7.24701594699568 0.380557902645192
40 8.70963822155919 -11.8494696910289 14.8785585495052 -11.690132577935 9.01476608888832 -11.6944562245878 0.342245803771089
40.1 8.65059274726157 -11.9238919635882 14.8210713884955 -11.756819931732 8.95727892787871 -11.7611435783848 0.347193678323569
40.2 9.38101050018059 -15.2920644153155 15.5561071204165 -15.1814610042139 9.69231465979962 -15.1857846508667 0.328946299762439
40.3 9.27293122429882 -15.4184078155774 15.5399987045624 -15.2689711255884 9.67620624394558 -15.2732947722413 0.428589006878832
40.4 10.2714350239959 -19.2124222754778 16.5766375660021 -19.1126900967756 10.7128451053853 -19.1170137434284 0.451603418875412
40.5 10.2648868197866 -19.2093323631326 16.5453236390045 -19.1281529012547 10.6815311783877 -19.1324765479076 0.423673621893098
40.6 11.0698292911659 -21.6087360974193 17.3949778639242 -21.5371240586397 11.5311854033074 -21.5414477052925 0.466237267842564
40.7 11.772999912239 -24.3139987737425 18.1020779208331 -24.2598750172095 12.2382854602162 -24.2641986638623 0.467943043650101
40.8 11.7947379433768 -24.4226555675516 18.1826815511728 -24.3217504156797 12.318889090556 -24.3260740623325 0.53297505780255
40.9 12.5724588985552 -26.8102746140784 19.2215603071946 -26.6487826421795 13.3579057027791 -26.6500065769617 0.801631165803102
41 12.6458272894199 -26.8360362814813 19.2600903144475 -26.6993921797491 13.3969997885397 -26.6902245792398 0.765193554562838
41.1 12.6569597795001 -26.8788908406308 19.2150530881162 -26.7587944399735 13.3523265745582 -26.7472766713489 0.707712702461354
41.2 13.573929628097 -30.2761252825304 20.8346067425749 -29.9743018139852 14.9722068624267 -29.9598490632375 1.43360031770882
41.3 14.6354929837815 -33.0476906660614 22.352581128214 -32.6329225601107 16.4900923898424 -32.6141170288052 1.90460627319274
41.4 14.5211442917163 -33.058830989012 22.2822802174788 -32.6528315086874 16.4200137911255 -32.6333940603757 1.94594500334258
41.5 14.5089529796641 -33.0046993185589 22.154971558786 -32.6246339955445 16.2923737200776 -32.6025920620882 1.82819030274304
41.6 16.9616488815688 -39.2015171971609 25.224128154063 -38.700594443132 19.3603238971263 -38.6758437183513 2.4556006264422
41.7 17.2499473938472 -39.5466623162301 25.5571695946612 -39.0259456915949 19.6924640963599 -38.9997635596411 2.50299542388952
41.8 17.3515685340075 -39.7743267378191 25.7059040504384 -39.2590549453579 19.8404992289854 -39.2318291145236 2.5473672047203
41.9 15.8226472547914 -35.0268340115078 23.7245245816541 -34.6352453529121 17.8595700630774 -34.6081809208708 2.07950112700518
42 15.6746364094046 -34.8053904743703 23.5169928844531 -34.3708351989122 17.651434663318 -34.3410274745319 2.03060688768011
42.1 15.5594816896792 -34.6493489548918 23.3927861206752 -34.2416321394305 17.5270593881501 -34.2097049084583 2.01609743987852
42.2 15.6320127556686 -34.6248497494977 23.4920563658689 -34.2299063238923 17.6261995573752 -34.1958921907833 2.03980037927216
42.3 14.2647304064833 -31.6119626652084 21.7057731162746 -31.3145952444112 15.8397733696642 -31.2773800952937 1.61018813557809
42.4 12.2170184277389 -12.9946441529603 18.9031399121126 -13.3083584805659 13.0377449316982 -13.2715102353616 0.866167894744137
42.5 10.6409346674441 -1.53428704272184 17.2948989759762 -1.79437561200439 11.4295039955618 -1.75752736680012 0.819559532640968
42.6 10.1079776259669 5.3163868122428 16.7471066150503 5.10622876690689 10.8817116346359 5.14307701211116 0.792906427639897
42.7 10.1184679501741 5.33519808725117 16.7918184788445 5.1741142441485 10.9264234984302 5.21096248935276 0.817451314601058
42.8 10.5680442265305 4.00510980185821 17.2705205146167 3.86388587205445 11.4051255342023 3.90073411725871 0.843563512243881
42.9 10.5114902563647 4.09991159641234 17.163732930525 3.92832665922558 11.2983379501106 3.96517490442985 0.798300237579648
43 10.6041626683155 3.7459613127012 17.3183595656359 3.53580254850847 11.4529645852215 3.57265079371274 0.866314740804597
43.1 10.4599123627441 4.02127944318845 17.1100269678082 3.82353830965671 11.2446319873939 3.86038655486098 0.801043950619985
43.2 8.87156707105602 5.19096197870935 15.4975185820874 4.97156141524535 9.63212360167301 5.00840966044962 0.782158286516321
43.3 8.88002800611344 4.82968458246793 15.5374119297813 4.58660409213314 9.67201694936689 4.62345233733741 0.81839979543454
43.4 10.0534925550182 1.46537941524077 16.7808254039011 1.18815476217692 10.9154304234867 1.22500300738118 0.894828311217005
43.5 10.032320906183 1.35663963265028 16.7600617972566 1.12690251241574 10.8946668168422 1.16375075762001 0.883655242581211
43.6 10.6066831876061 -2.93506713599395 17.3420373154592 -3.20728529531172 11.4766423350448 -3.17043705010745 0.901236880449374
43.7 10.5210562408851 -3.11237884379324 17.2132042927166 -3.41633292929053 11.3478093123022 -3.37948468408627 0.86883034650975
43.8 10.5965837640929 -5.17382313220908 17.3180460421202 -5.52673953357428 11.4526510617058 -5.48989128837002 0.912551531356587
43.9 10.856213901567 -5.38732573003408 17.6178031985748 -5.74352406258621 11.7524082181604 -5.70667581738194 0.951393047790159
44 10.7539436971069 -5.42796128482243 17.5578946629676 -5.76852633958919 11.6924996825532 -5.73167809438493 0.986474144733682
44.1 11.2789628195793 -8.20408028930071 18.0248910491345 -8.55754867471829 12.1594960687202 -8.52070042951402 0.935728120786882
44.2 11.2488669934611 -8.26189524748648 18.0141782057424 -8.61034155474003 12.148783225328 -8.57349330953576 0.952335327839113
44.3 11.9469045172836 -10.577311286023 18.6877830077155 -10.9027137690469 12.8223880273011 -10.8658655238426 0.921810677132909
44.4 11.9467629354979 -10.8114920753768 18.6835476226814 -11.1171530893626 12.818152642267 -11.0803048441584 0.911910261880612
44.5 11.9309054159106 -10.8369018055191 18.6376345912166 -11.1715548398247 12.7722396108022 -11.1347065946205 0.892485809358119
44.6 12.3856693395738 -12.9693358979722 19.1465123307606 -13.2963802584795 13.2811173503463 -13.2595320132752 0.941297469099607
44.7 12.4986382106931 -13.7727825508473 19.2324022462484 -14.1058698645404 13.367007265834 -14.0690216193362 0.917508801933569
44.8 12.8456259105656 -15.6600031047203 19.5886416147133 -16.0188323089411 13.7232466342989 -15.9819840637368 0.934820770359465
44.9 12.868412058368 -15.8259607320797 19.6452116246991 -16.1782277311955 13.7798166442848 -16.1413794859913 0.964441449518418
45 13.321995389564 -17.3425623732416 20.0821435013698 -17.7427140803003 14.2167485209554 -17.705865835096 0.965697971174283
45.1 13.5874292649573 -18.7011763553726 20.33918719562 -19.1753033157922 14.4737922152056 -19.138455070588 0.988358211557535
45.2 14.3273815721841 -22.0501157972843 21.1411065518266 -22.5767305487827 15.2757115714123 -22.5398823035784 1.06733360207745
45.3 14.5305153221018 -22.611338155434 21.3569070444461 -23.1218962601611 15.4915120640317 -23.0850480149568 1.07140831106031
45.4 14.6580741655197 -23.2966329472998 21.5034606016306 -23.8175585189278 15.6380656212162 -23.7807102737235 1.09302978513657
45.5 14.8923735592637 -24.6483772719124 21.6952394922721 -25.161017353127 15.8298445118577 -25.1241691079227 1.05129903365859
45.6 14.9151804317545 -24.5504437621783 21.7018467906384 -25.0545719321778 15.836451810224 -25.0177236869735 1.03300120082399
45.7 14.8257671168491 -24.5250331226108 21.5745009573658 -25.0887306574333 15.7091059769515 -25.051882412229 1.02852210269795
45.8 15.4321415079227 -25.8939536607449 22.1841898722069 -26.4370879608931 16.3187948917925 -26.4002397156888 1.02101899715845
45.9 16.3261932379085 -27.2532151095065 23.0803240254789 -27.808413794379 17.2149290450645 -27.7715655491747 1.0288530085612
46 19.2898079955269 -35.1622587955432 27.1780027200966 -35.3733971641663 21.3134285932407 -35.3327736820903 2.03079187757528
46.1 19.2251470061081 -35.0668713593622 27.0759975109473 -35.295509960701 21.2119206062188 -35.2522737459567 1.99540556856292
46.2 18.9248507529136 -36.4996963017732 26.9514385770244 -36.6796177594416 21.08775317052 -36.6344415808728 2.16709555819007
46.3 18.9428950633944 -36.5610694606518 27.029368294599 -36.7573695937506 21.1656464882088 -36.7092037707829 2.22768212955809
46.4 18.9058229343814 -36.596213393002 26.962173342663 -36.8417670368224 21.0982882623618 -36.7896952461964 2.20098601583736
46.5 18.8818033319222 -37.5601662195345 27.0421771676601 -37.7836524208568 21.1781708251566 -37.7287091425314 2.302544327668
46.6 18.8689255945635 -37.580884280628 26.9828342263339 -37.8230352859411 21.1181960866214 -37.7649542362648 2.25678964350038
46.7 18.8602778736912 -37.8710710033879 26.9816802380062 -38.1482514294442 21.1167025721287 -38.0882851409591 2.26685561985746
46.8 18.8483985755737 -37.827313935482 26.9282195354241 -38.1172762572684 21.0630746004439 -38.0558047092557 2.22643165824482
46.9 18.8938273204241 -37.957085448588 26.9967743020172 -38.2014724384703 21.1312629102859 -38.1379969439814 2.24473762118104
47 18.7926402928022 -36.3063771385839 26.6582091062655 -36.5997546221174 20.7920260241269 -36.5339494057863 2.0122953161563
47.1 13.5921171563953 -7.95838524648025 20.1798846173016 -8.54292842047549 14.3141972060733 -8.47444932927831 0.887536892583796
47.2 12.980290834848 -4.56274805090166 19.5666336237258 -5.0945340579773 13.7009462124975 -5.02605496678012 0.85673652404692
47.3 10.7707832315811 4.02681926275866 17.4295003470995 3.56966130288115 11.5638129358712 3.63814039407833 0.883157616082821
47.4 10.6382094918441 5.96261299753439 17.2466585845995 5.55422509602701 11.3809711733713 5.62270418722419 0.816843262120466
47.5 10.3791272726542 5.78625448516959 16.9123128560944 5.37023051985456 11.0466254448661 5.43870961105173 0.752556475908477
47.6 10.7551656455799 5.64387143757737 17.2558555754965 5.23159109980913 11.3901681642682 5.3000701910063 0.722099367043284
47.7 10.0654908727603 7.07601012596844 16.5828104290667 6.71439581856697 10.7171230178384 6.78287490976415 0.714529710703637
47.8 10.1367468127017 6.79445668146323 16.6814793303354 6.4470729162541 10.8157919191071 6.51555200745127 0.734091325189755
47.9 10.1869526288636 4.98130525943222 16.7454404107443 4.61537850916759 10.8797529995161 4.68385760036477 0.753954549996813
48 10.1492962820577 5.2232822672379 16.584287567866 4.86573902372402 10.7186001566378 4.9342181149212 0.638486480488414
48.1 10.7831174299864 -0.0835134176878582 17.2563865736527 -0.469564944617758 11.3906991624244 -0.401085853420582 0.685571158618559
48.2 10.9197063718367 -0.0814712851216571 17.4257807139045 -0.44205297536423 11.5600933026762 -0.373573884167054 0.703860319636752
48.3 12.2986595782152 -7.65498687472678 18.811075831767 -8.02085698024723 12.9453884205387 -7.95237788905006 0.711828357747414
48.4 12.2371115932727 -7.79938096870513 18.7390182157212 -8.10972459800582 12.8733308044929 -8.04124550680864 0.680641858481879
48.5 12.2072963555092 -7.96085176830704 18.7473782634269 -8.29366699087858 12.8816908521986 -8.2251878996814 0.724349037077434
48.6 13.4059761494189 -13.8955373354198 19.9292164027357 -14.2490311226611 14.0635289915074 -14.1805520314639 0.716665275494589
48.7 13.3349445545304 -14.0015767097469 19.8338586660127 -14.3392008672454 13.9681712547845 -14.2707217760483 0.688051684562331
48.8 14.6192567531008 -19.518599963613 21.1507334037347 -19.8824473789895 15.2850459925064 -19.8139682877923 0.728366499941327
48.9 14.5173429383721 -19.2349821896084 20.9884211931636 -19.6200671727812 15.1227337819353 -19.551588081584 0.683181794476377
49 15.4244298791784 -22.8886236003531 21.8280251878327 -23.2972684591796 15.9623377766044 -23.2287893679824 0.636441399957657
49.1 15.3520301583507 -22.9215450273714 21.6982910732616 -23.3106022489807 15.8326036620333 -23.2421231577835 0.577686100006189
49.2 15.9580122674832 -25.2231871199129 22.3070393226913 -25.6601862866308 16.441351911463 -25.5917071954336 0.60780281136596
49.3 16.0835645669154 -26.1946517975456 22.4450604284784 -26.6547274047756 16.5793730172501 -26.5862483135784 0.631802066150695
49.4 16.0502945024661 -26.2716499836667 22.3608382411327 -26.719633362806 16.4951508299044 -26.6511542716089 0.584739819602216
49.5 16.0879972063942 -26.252774384054 22.4678363791504 -26.7054955748563 16.6021489679221 -26.6370164836591 0.641867607058661
49.6 17.083124695962 -29.6790527603726 23.8779473680486 -30.0000096594318 18.0141774798614 -29.9237004219479 0.962658695863252
49.7 17.0271595467337 -30.0138223704749 23.9081369911989 -30.3350191204488 18.0462718528868 -30.249953693925 1.04611084234276
49.8 17.1916799428212 -31.0977277342533 24.2989720922378 -31.3872060186659 18.4396145357523 -31.289022680462 1.2625111899223
49.9 17.1822813065717 -31.1241527737029 24.2777889347677 -31.4515206249157 18.4195798866898 -31.3471219187152 1.2572283070269
50 17.1952553005 -31.0186249896552 24.2241179342941 -31.3502630250949 18.3674292082788 -31.2379263546578 1.19251195330248
50.1 17.3337644208685 -31.1138053044023 24.3660667750776 -31.439765178439 18.5114253704183 -31.3159788933643 1.19488889532393
50.2 17.2344622711235 -31.0448195170962 24.270997126772 -31.3608905327421 18.4177904803033 -31.2288237022002 1.1975488260511
50.3 17.1284206380545 -31.0642984111771 24.1974708267952 -31.3790569708018 18.3454600107572 -31.2401186534557 1.22967377474817
50.4 18.3086769304824 -32.5847082526014 25.5342204821155 -32.8345569093825 19.6831399592308 -32.6906649409308 1.37854105386743
50.5 19.8893570601209 -36.053704607726 27.494903899108 -36.2396875247281 21.59744415006 -36.1147976187201 1.70917929510304
50.6 19.8479171512828 -36.0908439260529 27.4529250935662 -36.3185496778961 21.4622159184649 -36.2299376105826 1.6202800877631
50.7 19.7181199729354 -35.3096666856794 27.3096764230649 -35.5379798993179 21.2457414197502 -35.4752094284118 1.53656489756858
50.8 11.8305440240744 4.30120766004564 17.7709099248393 4.27052071411696 11.6975655221461 4.32946872967417 0.135948409448709
50.9 10.1795618545305 6.15895015586729 16.1347652453677 6.23427476860822 10.0740726919838 6.29509808937011 0.172233049127947
51 10.3668008609603 6.02070666239262 16.3082290695042 6.0831608893639 10.2549823955284 6.14516650686977 0.167312946596554
51.1 10.6972274387468 5.89264062433091 16.6067744556395 5.96172375224356 10.5658908884705 6.0254033938426 0.186749142988392
51.2 11.1226637372379 13.2183587450145 17.1718897107487 13.5526736451392 11.1503098445734 13.6145685159052 0.397173123209589
51.3 10.8321755304203 13.3794997111057 16.9581201210621 13.7539912896044 10.9635098654993 13.8118424979408 0.451850631181403
51.4 11.0222549273809 13.3076557315004 17.1540493216229 13.6632212492803 11.184093016147 13.7169705061002 0.440147874788831
51.5 11.1165619333396 7.29916700039975 17.2272832189676 7.45127305208077 11.2765449213049 7.50144460443167 0.257896850564756
51.6 11.0216231018443 4.41569328021967 17.0984626978285 4.49109227827162 11.1429502585477 4.539144921256 0.173091266759191
51.7 11.9713372989041 -0.624819142558064 17.9335548715858 -0.733995881706327 11.9773330172745 -0.686878523853077 0.0623483395568611
51.8 11.8024148561964 -0.779917852233408 17.7845525299519 -0.918979250739165 11.8237869137041 -0.874515359148216 0.0969817155788089
51.9 12.628467448695 -4.43053083383274 18.6118003844381 -4.69081631085164 12.642197700127 -4.65154691666853 0.221442156502463
52 12.6184700014578 -4.42541227580394 18.6267176607109 -4.69768465517795 12.6458364717454 -4.66554102124144 0.241683135699177
52.1 13.0863317009618 -7.6302055467728 18.9946237949226 -7.98902932477769 13.0000446312836 -7.96568641658441 0.346399873561182
52.2 13.2380116711625 -8.4085798913363 19.1219344861983 -8.75289173018112 13.1147297335009 -8.73917146850289 0.352830309138955
52.3 13.8076376209203 -11.0654616794662 19.7117201686857 -11.4464158720981 13.6919457265372 -11.4421731699083 0.394076339631099
52.4 13.9869404748018 -11.2832051388872 19.9100415480177 -11.7248900567479 13.8814277818966 -11.7282208693094 0.457353177191644
52.5 14.669870996719 -14.3702352251651 20.5868520721798 -14.8527739605673 14.5469732290147 -14.8658465961087 0.510621672390878
52.6 14.7081526209541 -14.6361090467975 20.6142527828016 -15.1594183800333 14.5627051425981 -15.183658888284 0.566538434593788
52.7 15.3158191721667 -18.2221314974483 21.2429527793697 -18.4119970116394 15.1771889552655 -18.4502508064413 0.266939611473307
52.8 15.6874804016972 -18.9458831409768 21.614161313718 -18.7849734782627 15.5483974896138 -18.8232272730646 0.185441414918212
52.9 15.6864432849861 -19.0046493483938 21.6815386665939 -18.8320705405037 15.6157748424898 -18.8703243353056 0.151780228969329
53 16.6543161628401 -23.2382499519059 22.6921608542505 -22.968926149978 16.633355386406 -22.9953337622021 0.243818845393325
53.1 16.6247191624598 -23.3176405530019 22.6225695219348 -23.0428499667968 16.5737683420933 -23.0521634157499 0.270322208668643
53.2 17.091583007737 -25.3211017453988 23.4580287157829 -24.9930807658163 17.4155891803131 -24.9916421652042 0.462086155223679
53.3 16.4661393630989 -24.5374194910639 22.8001628664368 -24.1862893683812 16.762228479095 -24.1777503683392 0.465865476777283
53.4 16.0415881612267 -26.0277057709589 22.6310584361749 -25.6331214891478 16.5978826860789 -25.6168619554814 0.691560726976778
53.5 16.8623883795561 -26.3963870407742 23.3689116585959 -26.0483371070143 17.3371610020704 -26.0299845349651 0.599716465800581
53.6 17.0255484299461 -26.3914755431987 23.5381848012486 -26.0478715280015 17.5092009439428 -26.0256009357991 0.606451962347543
53.7 17.095011758219 -26.3987046431552 23.5441481598584 -26.0583335939798 17.5196744369748 -26.0297912945413 0.562525954524363
53.8 17.9705594012059 -29.0429778275785 24.8647879811499 -28.6291830203299 18.8511701189615 -28.600037860798 0.985733762431532
53.9 17.9393082846848 -28.955985131003 24.7834432403281 -28.5827198951693 18.7940493697742 -28.5550842366137 0.944088899236651
54 18.0311820882516 -29.7476284803792 25.0137118137187 -29.3580302811395 19.0443672703759 -29.3303265238023 1.09575779086398
54.1 18.0846099465239 -30.2215502113809 25.0781953397043 -29.8388324307784 19.1211420286965 -29.8092355160551 1.11552775194284
54.2 18.0643553836162 -30.2888453623314 25.0516493337716 -29.9264841215473 19.10154497312 -29.8951820293899 1.10938409231321
54.3 18.0101677223859 -30.1920705536362 25.0478435609777 -29.8247845291057 19.1049830192466 -29.7927236601552 1.16537482192342
54.4 17.4715746257855 -28.5099166266211 24.1169723555828 -28.1617444452517 18.1960677977484 -28.1319602797417 0.817154426266768
54.5 14.3945988442099 -9.14915625151765 20.0014911302713 -8.81192106057105 14.0966009526583 -8.78190383524011 0.472945113761512
54.6 11.3243420696754 4.86265312696137 17.0604893544929 5.61183621101449 11.1690529567502 5.64281072790241 0.795462501252692
54.7 11.7372373561012 8.07582649113862 17.5516848661174 8.87739481911341 11.6784580478558 8.90716909680772 0.833417983414394
54.8 11.4828046460365 7.89680362342378 17.3311773645258 8.72935437593929 11.4720454878227 8.7547556580855 0.858019494688581
54.9 11.7578000296151 7.97715467631538 17.6058845634379 8.81065394504729 11.7642154302537 8.83028581368895 0.853155258391856
55 11.6690390917884 7.69134134740588 17.4294576619347 8.52876468852332 11.6021591136755 8.54311296570265 0.854393247403258
55.1 11.6759348154312 7.91530849255223 17.4695123406403 8.74631382444346 11.6600250078126 8.75421061541236 0.839052974321463
55.2 11.7646715285398 5.48863535558075 17.4850158626334 6.24927059407856 11.6923571981372 6.25199483422752 0.766777057573741
55.3 11.9089771596678 5.61609925539454 17.6426068858938 6.38621208690878 11.8620959268034 6.38793240715668 0.773255626655233
55.4 11.5665242935244 5.4112683001672 17.2833921406638 6.19333622065535 11.5126994152551 6.19368873993574 0.784269636087163
55.5 12.2254933795073 2.68690725741606 17.8207041759065 3.40710376990656 12.0610790503296 3.40843119928211 0.740019506719161
55.6 12.1717762968628 2.67614380010856 17.7986739223136 3.39164509481537 12.0493615370439 3.39400510190358 0.728224019128985
55.7 12.1905770135533 2.34088226437297 17.8626337828097 3.04541810126988 12.1218019063478 3.04899107609023 0.711440865148156
55.8 12.747031966378 -1.73265383102317 18.3621260686267 -1.14596962541265 12.6272759814979 -1.1407773776506 0.603870211197327
55.9 12.7508736210759 -1.56148644726867 18.3294787734354 -0.926672755876734 12.5987320417091 -0.919745913917543 0.659528598559613
56 12.7690181619853 -1.45019196616716 18.326569718867 -0.83017693550037 12.5995042414249 -0.821932750603363 0.650726218316561
56.1 12.7391242088662 -1.37792015354819 18.3316510819256 -0.788277964778777 12.6083300931229 -0.778692898389278 0.613335474302892
56.2 12.8238460046174 -1.3694267735546 18.3532318497733 -0.7549315421717 12.6333501882967 -0.744437514737056 0.653376024715474
56.3 13.4155239698528 -3.47862709712754 18.9521784812 -2.95286996712667 13.2360235656223 -2.94146638338261 0.56635856796722
56.4 14.3609495815051 -9.33880113289144 19.8208709375881 -8.95647398115344 14.1026613329114 -8.94792099061885 0.468508383046287
56.5 14.2767122010343 -9.32885548843393 19.7294883826088 -8.95515070346997 14.0082221384676 -8.950396612003 0.464023743839068
56.6 14.8430292018904 -12.7896396738987 20.2744130012076 -12.4885071725725 14.5475355151655 -12.4916411293315 0.419666119026166
56.7 15.4648379411028 -15.7742757049158 20.8657106115598 -15.5397313885108 15.1312684126807 -15.5539831958195 0.399746694615092
56.8 15.4778532450706 -15.7931852692973 20.8019565222657 -15.571054447346 15.0598111616663 -15.5974891824163 0.461580049306203
56.9 16.1224143715568 -18.7109102329807 21.4321036296158 -18.5686656069279 15.6841102529316 -18.6049745175865 0.450924468397871
57 16.0981587311969 -18.8062728032122 21.4189291541641 -18.6739101570205 15.6696855041271 -18.7124090351923 0.438633917136452
57.1 17.0059370646349 -22.8111603248669 22.3261047327482 -22.6700105888514 16.5768610827112 -22.7085094670231 0.441184085025555
57.2 17.8908883172253 -27.1204867183474 23.8170812245103 -26.5365633944789 18.0819422654135 -26.5802533260374 0.573021578376466
57.3 17.9511571522274 -27.1019489099601 23.9498504961551 -26.5256828989446 18.2494014581421 -26.5938727215915 0.589144361933271
57.4 18.5816195725815 -30.0348547435958 25.1497871162879 -29.3602207919707 19.4659147890992 -29.4350497583517 1.06852423944413
57.5 14.3374915910638 1.02413648677791 19.5539210470954 0.423700081732586 13.8777857729604 0.345046586013254 0.820056420326493
57.6 13.2636107328536 5.0335049679187 18.5564787154201 4.59677096944836 12.8815754187965 4.51584007729186 0.64337230292762
57.7 13.1532754236861 7.37382829849348 18.4854182862991 6.9831422636336 12.8121672646092 6.89941897762822 0.584310687830258
57.8 12.9482708228636 6.97776145840469 18.2984163218603 6.59180342455002 12.6263156265623 6.50558976516123 0.571490381656394
57.9 13.2533987350268 7.11299289107114 18.5412346634933 6.71709562191654 12.8718970863637 6.6269904998228 0.617852597495359
58 13.7255875829017 1.46285119595335 18.9760767264622 0.87276722900651 13.3078859952081 0.780924570300913 0.799686525543276
58.1 13.8495313568433 1.55716333485295 19.0887383724045 0.949213703658051 13.4195889640755 0.856054446441042 0.822437921371008
58.2 13.8575036370168 1.42570863956406 19.0765567611328 0.792114889125952 13.4081902495471 0.697982157721249 0.855259231189493
58.3 -3.49191798425216 6.77219694201399 5.09516531032857 6.3088652921879 -0.576602884860405 6.24567856279787 2.96247932185086
58.4 -3.7735393628422 7.14706279509673 4.7866359801646 6.6990974725238 -0.884898226905805 6.67466129310205 2.92701397183388
58.5 -3.3528071414644 7.09895715125363 5.19637111575428 6.61245624567773 -0.474714903398714 6.62562232887057 2.91675518082927
58.6 -1.46162608562261 5.74591192793496 6.99294234018968 5.23517931592171 1.31616869802556 5.2836864137592 2.8159893973554
58.7 -0.78376290142691 -19.2124822323886 7.57784128395963 -18.8150112964995 1.90524034098856 -18.6875899471154 2.73975370222583
58.8 -0.999797579325092 -19.442158083195 7.31934766142262 -19.0519442266495 1.65431231622104 -18.8502523277599 2.71931089817863
58.9 -6.22086212878978 -13.6812664111828 1.45341181896951 -13.0463844210862 -4.21712676144259 -12.8900054855923 2.15430946586707
59 -2.04728880493122 -15.3598822727228 5.30521633854674 -14.977650401448 -0.375029223060389 -14.8719293638866 1.74199602479466
59.1 4.17219241627846 -16.0504928684834 10.3850618112647 -15.8034815217336 4.70532608462642 -15.6964156372028 0.640001714089508
59.2 4.04136023866227 -15.8397044837896 10.2552411973518 -15.6132401660188 4.57550547071347 -15.506174281488 0.629724959621573
59.3 9.33383451957211 -24.8803617495298 17.2244316446841 -24.3786827030026 11.545129700457 -24.2706685084232 2.29380736446103
59.4 9.10057487387479 -25.2367911676063 16.9981502960722 -24.7393608202274 11.320758660472 -24.6284278315877 2.30202562863246
59.5 4.67818001998509 -16.4682549491903 10.8537298378766 -16.687268591432 5.17940881694911 -16.5707189528464 0.511594740933889
59.6 4.47304777860945 -16.2434801340699 10.6194881310871 -16.4331779150643 4.94516711015966 -16.3166282764786 0.47775235631157
59.7 1.12776392096615 -7.38656105105386 7.77807487744525 -7.06743896640136 2.10538188386367 -6.98388487863147 1.05730079978057
59.8 1.23091652001363 -7.27474532418386 7.86388321893027 -6.95499965916093 2.19316912484184 -6.89972521957226 1.03274883411291
59.9 1.24276529044578 -3.88070854608096 7.96831560872596 -3.34372763547505 2.29894749437767 -3.3171685016837 1.19712080824856
60 -0.881549067317545 7.39572787299581 5.93671972098949 8.65040665574531 0.249488664963055 8.62297777089919 1.66894837060536
60.1 -0.831321220595572 7.61845031043957 6.08382621061038 8.89628177722421 0.36778716956055 8.80681081469031 1.68821255160773
60.2 -1.02422803712097 7.82308151004182 5.98094117711658 9.11781148863329 0.241787711711172 8.97336844387751 1.71054257662419
60.3 -0.931855037639054 8.10288073134909 5.96894674053652 9.41404472540469 0.206572263626993 9.21924094444537 1.59445189505744
60.4 -1.27392641329521 7.01869145212931 5.66879956247625 8.25753094173751 -0.115805912921297 8.01548003577057 1.5280152400627
60.5 -1.52342310551753 3.95287127531034 5.5186994101062 4.99824069162098 -0.278078226716635 4.72052993885565 1.46293666673298
60.6 -0.904798275589513 -4.23122075038516 6.06254019564341 -3.69631726948865 0.262169014741425 -3.99778485423329 1.1900861205453
60.7 -0.50707717538439 -6.16433195165678 6.36929886019159 -5.75153923984032 0.569100812497956 -6.06125253337057 1.08110333829691
60.8 0.96500805702526 -12.8300838368975 7.41430429459904 -12.8803892931507 1.62109637577426 -13.203261870901 0.754793830831699
60.9 1.27709326160734 -14.4449486886962 7.65836187120023 -14.6220492413245 1.87087211810443 -14.9472628107526 0.777748550394183
61 2.41636008357937 -16.8434401458749 8.73251149153125 -17.0993503839022 2.95153986306129 -17.4324106211295 0.795803755386919
61.1 2.79425583607415 -18.3605949758156 9.55326616546357 -18.5467912503925 3.77903931648061 -18.8501091158769 1.0997375125917
61.2 3.02961166003481 -19.318392459908 9.97419975098568 -19.4711571933108 4.20458198230789 -19.7522326798208 1.25250652478801
61.3 3.94224352750186 -22.8994491001874 11.5918587837178 -22.9177946018708 5.82501850413183 -23.1824052587073 1.90391853824379
61.4 4.23579802877758 -24.1020630540607 12.0513476229048 -24.063778539355 6.28527241793058 -24.3186287209769 2.06088475172216
61.5 4.29382503150272 -25.1321611995591 12.2665862436092 -25.0888749671917 6.50049639605101 -25.3380337421494 2.2162540501734
61.6 4.52579728454003 -26.0332421604369 12.5857221321155 -25.964602294784 6.81875006680608 -26.2090890840027 2.29968576162683
61.7 4.76443103743301 -26.9023838514927 12.9814983424189 -26.8040986940863 7.21344079993731 -27.04494958656 2.45315588694576
61.8 6.02685202690353 -29.2197845244223 14.4218301559329 -29.0560268293092 8.65327185305527 -29.2960753156241 2.62752761888912
61.9 9.10044497703479 -34.1627253039317 17.5418106413473 -33.9983349296389 11.7732523384697 -34.2383834159537 2.67387795930466
62 9.27558634460769 -34.7001718322663 17.7333382139395 -34.5195983962497 11.9647799110619 -34.7596468825645 2.68985117050488
62.1 9.50766757237806 -34.9339987206924 17.9991458702443 -34.7327062440472 12.2305875673666 -34.9727547303621 2.72319579307
62.2 9.58935788943769 -34.9020882680547 18.0422115999587 -34.7141840771387 12.273653297081 -34.9542325634535 2.68480182937919
62.3 9.89619564317375 -34.841317856169 18.3668503219091 -34.6815871005493 12.5982920190314 -34.9216355868641 2.70328980360727
62.4 10.9692592716023 -33.4598039527852 19.4164510281305 -33.3241897973624 13.6478927252528 -33.5642382836772 2.68066851894902
62.5 11.0712331713695 -33.0127950496987 19.562960082784 -32.9217933827103 13.7944017799063 -33.1618418690251 2.72724443804944
62.6 10.7394388401209 -31.8425133519982 19.2712250280822 -31.7508747874595 13.5026667252045 -31.9909232737743 2.76721048165572
62.7 10.6014710193326 -30.4837798429531 19.136016364889 -30.4166622784716 13.3674580620113 -30.6567107647864 2.77138763510139
62.8 10.507758948555 -29.4515285646863 19.0996110791946 -29.3748438219003 13.331052776317 -29.6148923082151 2.82801622176719
62.9 10.35598931602 -28.2237877277181 18.8698514184865 -28.161202772366 13.1021951114422 -28.4002421298714 2.75186889710428
63 10.0871192344103 -27.1189683520592 18.5107834249892 -27.0749852546921 12.7440245162652 -27.3128353968522 2.66396886389559
63.1 10.0656439412391 -26.2874081303512 18.3928137222059 -26.2210022421894 12.6274093783277 -26.4569432955365 2.56736914503866
63.2 9.82932153921447 -25.3200974950246 18.0697828203263 -25.2453374320574 12.3060847595592 -25.4787191780797 2.48183740160137
63.3 8.31519180370261 -21.2705162692994 15.9027870688002 -21.327784425599 10.1432591327063 -21.5532202164813 1.84979774059836
63.4 8.03584115028578 -19.5873755702223 15.2733147905219 -19.71098194942 9.52071582127925 -19.9221771392963 1.52215139825587
63.5 7.61780748052413 -18.1222653431884 14.5206224739201 -18.3581042202385 8.77684281461249 -18.5506884011249 1.23568168321656
63.6 6.71251668456211 -14.074330050354 13.5092328443878 -14.3610196354089 7.76894198860294 -14.5461865119019 1.15701466858562
63.7 6.32436590645667 -12.1023905319476 13.0888697792329 -12.3997201110704 7.34857892344803 -12.5848869875634 1.13217274912284
63.8 5.35278944536923 -6.22735165678148 12.2956121665245 -6.30500807877201 6.54916416334282 -6.48458308032816 1.22371584572002
63.9 5.15306661961866 -5.09747971787573 12.1978496722353 -5.06210496705859 6.44003511839254 -5.23777982313494 1.29459338650097
64 5.04736559225127 -4.13943681057466 12.1523607142674 -4.01449493944763 6.38374335597423 -4.19045974883879 1.33735143758187
64.1 4.98685124530699 -3.36700780374657 12.1571381865232 -3.14886287304053 6.37567198190505 -3.32407761152932 1.38948409123984
64.2 4.8121000796747 -2.4101214395257 11.9285967200952 -2.11882701863563 6.13105722524173 -2.29610919644628 1.32387565254987
64.3 4.34725712095083 1.01890485490265 11.5370345298951 1.57814734578818 5.71347799497355 1.38740181344836 1.41504398697455
64.4 4.26056142868 2.17890657247377 11.4531280850444 2.69784439970159 5.55203509467565 2.46650105390332 1.32310801362133
64.5 4.51188988238326 3.11451555441721 11.6240311283684 3.7255259440238 5.64604650887768 3.45421210070053 1.18393623011462
64.6 4.4971396466337 5.02089420069407 11.6058369712083 5.82196314145166 5.56849514973218 5.52018143882905 1.18198576987366
64.7 4.6288728897663 5.39323581495216 11.7018963623368 6.23681321390354 5.61717015067926 5.91048138039535 1.11547050651225
64.8 4.70600734719069 5.81081338844093 11.7183425308445 6.66521681051317 5.59520171206323 6.31751197507089 1.02343054293581
64.9 5.78385448136187 7.38945637620225 12.4951449244731 8.37832873816942 6.34407149503992 8.01498650633873 0.839720814391846
65 7.38663791360918 8.11211805003104 13.9491662050179 8.88812327372475 7.79701199648433 8.52438168021299 0.581694239842909
65.1 7.41260891028465 8.18636538248893 13.9335272725587 8.96208184633536 7.78182326521149 8.59776365344184 0.552781853199873
65.2 7.68177447463158 8.26482976613648 14.2165652215028 9.02681228354694 8.06953980790967 8.66221064753519 0.555223845483493
65.3 7.12169491165703 8.52591826238608 13.7271810927631 9.31573512032893 7.58029122468664 8.95058083635719 0.625019103752929
65.4 7.73139775605457 8.05810013008538 14.3228936206985 8.79526332641872 8.17419884776478 8.42937992524232 0.577859406007662
65.5 7.85638382174648 7.55279055182126 14.4005461669159 8.22544942844844 8.24934919456846 7.85879850111219 0.498058881324648
65.6 7.99433712901177 6.69477495950127 14.5700603315715 7.33972072211241 8.4146832283061 6.97191236170874 0.503483845713313
65.7 8.53671386689469 4.12661584262021 15.0362591519447 4.69366653017948 8.87890983283014 4.32490039207845 0.395493162591161
65.8 8.73672699024326 2.51260700685153 15.1593447431504 3.00124144134289 9.00016555857134 2.63132571628816 0.288953302893476
65.9 9.0009419343599 0.48848668774537 15.3677571155736 0.892821673771371 9.20636724723579 0.521628312673839 0.208081538039915
66 10.089922568853 -3.3345305379705 16.397503580177 -3.03587489548602 10.2344645944522 -3.40812969465164 0.162201211550655
66.1 10.7224581267762 -5.7763679677641 17.009647908901 -5.53907427904801 10.840683213774 -5.91506054572277 0.1822437992812
66.2 11.0737805559049 -7.39771483558184 17.3761232618755 -7.21339341647958 11.2009446094732 -7.59372714505092 0.233648286925678
66.3 11.3569780368547 -9.40106820567224 17.6374012886109 -9.29170211054794 11.4532254619878 -9.67905589088755 0.294178041288144
66.4 11.6362235889406 -11.8196107830293 17.915937237913 -11.7680201177648 11.724431147372 -12.1618150775952 0.353389802603008
66.5 11.8237920769817 -12.714152387909 18.0182064379624 -12.7010299650867 11.8195887697844 -13.1015411197491 0.387411534867102
66.6 12.2562237149423 -15.667006919867 18.4770831153598 -15.5774365748367 12.271304295209 -15.9849913396503 0.318341821201767
66.7 12.3862111013377 -17.4333346542969 18.5678519554788 -17.3948753589507 12.362073135328 -17.8024301237643 0.369883910145366
66.8 12.4752385544202 -18.2337067912191 18.6494056796892 -18.2023951921064 12.4436268595384 -18.60994995692 0.377568826824816
66.9 13.9728333151833 -23.8715272742154 20.8948738104914 -23.7287188500722 14.6924495765153 -24.1305504372225 0.764814070573817
67 14.0908945225194 -24.6447105706399 21.1224326913956 -24.4632246415037 14.9230781122547 -24.8600912900744 0.859603618727142
67.1 14.584191862125 -25.8426983188763 21.7160738293951 -25.6622860534579 15.5199931341639 -26.0540923721669 0.9593807724341
67.2 15.3135346880247 -27.7490769080731 22.5801849741345 -27.5496740794252 16.3856372782852 -27.9395731752867 1.08889521620098
67.3 15.3794060636396 -27.9081312355002 22.6951334605298 -27.6879729255129 16.5012729502468 -28.0769754734439 1.13450151518307
67.4 15.4153610920584 -28.2059424049745 22.6996578138997 -27.9783970087653 16.5064268527278 -28.3665764423564 1.10282717960287
67.5 16.2329917519194 -29.9626332604896 23.7107346367293 -29.6949514253579 17.5176779521167 -30.0788540400103 1.28993251861087
67.6 16.0660465462629 -30.1164789900188 23.5201639826882 -29.8511480755586 17.323358782884 -30.2316061933417 1.26257211013946
67.7 17.0296545419963 -31.3599288830945 24.7360547773098 -31.1020532191727 18.5303279940209 -31.4787431705833 1.50536960395873
67.8 17.1291144747122 -31.4795667198442 24.8387809964774 -31.2375561178137 18.6187339381631 -31.609955857654 1.49531517518905
67.9 17.2208617574683 -31.3939091100144 24.9803151873816 -31.140369930685 18.745647398026 -31.5077145778515 1.52902679314671
68 15.5514648719675 -23.5926542057435 22.2913503864967 -23.5000836342924 16.05205692654 -23.8630357001403 0.568945127067021
68.1 15.5000794059658 -23.6662148165464 22.2421622276258 -23.5720393214346 16.0065400241422 -23.9291418596692 0.570642609492935
68.2 17.5121259358335 -29.786832342701 24.9846023585732 -29.4876053630144 18.7498018702881 -29.8410197247082 1.23886157059487
68.3 17.6293659801841 -30.0317591092104 25.1384870567101 -29.7160884532667 18.9042957488833 -30.0682198896252 1.27545101968835
68.4 10.9235906410253 -6.26152189902172 17.2329483250799 -6.82117442880268 10.9969964029046 -7.17807135070877 0.919484259389414
68.5 9.42712709904516 0.728648715449623 15.9479638857869 0.384871436011147 9.703875867948 0.0232984234670632 0.757699752863308
68.6 9.41586744355885 0.65210236890206 15.9514351907786 0.258173768922403 9.69870496698138 -0.108040357016704 0.811057352116976
68.7 9.34072693438979 0.67868095094554 15.8496248145258 0.3051994548012 9.58798659470926 -0.0660578947958779 0.784712232590748
68.8 9.30086861529133 0.51583997622021 15.9069178120508 0.144197533844246 9.63729579569928 -0.231760587197627 0.819810862418831
68.9 9.20409895032297 0.400304268726648 15.804854679885 0.00847214269166408 9.52366785805203 -0.374106618878674 0.837756832039468
69 9.90798604638568 -0.202769295788585 16.5098145005942 -0.653527572414089 10.2201747723346 -1.04093323772063 0.894416342742402
69.1 12.1499424124698 -7.0409796636531 18.6793268086993 -7.74646262607664 12.3803250720997 -8.14226159255157 1.12512135202227
69.2 11.4531341387591 3.53534014431529 18.0516102198411 3.1011923786831 11.7450505304626 2.69938150821687 0.885461473477381
69.3 10.8053956539182 4.31390753046925 17.5375746906101 3.91794747123017 11.2273805810349 3.51555563228048 0.903015521491898
69.4 10.8990467583759 4.61168030737206 17.596194840201 4.20592615906547 11.2783434685053 3.80335725703702 0.892889773722336
69.5 10.5595520010844 1.38114372631081 17.3054144823499 0.912611763204097 10.9799134502407 0.507285908335144 0.969706777316692
69.6 10.5637625750231 2.09932376865461 17.2876168334881 1.65241873044987 10.9552422782496 1.24458386058336 0.940125879065116
69.7 10.6063332183268 2.69480848796245 17.3516736672066 2.25639857376902 11.0126805075264 1.84701708688274 0.940142744047141
69.8 10.7544553981911 2.92406109156939 17.5933866642249 2.43628614326383 11.2463097699802 2.02517741824712 1.02465241970795
69.9 10.6979521015098 3.21859738825631 17.5283444644216 2.71774504858013 11.1733693207479 2.30508106667384 1.02982212160433
70 10.6705505197371 4.30578867228262 17.5623944916419 3.85864476765662 11.1993498337275 3.44517961084218 1.01008745715911
70.1 10.4759094068726 5.13910710044334 17.3268817626099 4.72360585415578 10.9564834435398 4.31019102166324 0.958150964294679
70.2 10.3768450277993 6.20709121756813 17.269228971666 5.84289663361129 10.8946094038663 5.4292443364936 0.934411964564568
70.3 10.3097967807169 6.81355575070693 17.2780835656759 6.47925581016582 10.8961371569962 6.06699576420053 0.94928754880053
70.4 10.304253652195 7.2775165330984 17.3108539132542 6.98190593136759 10.9229665435822 6.57090428716288 0.939205253432248
70.5 10.3398868428146 7.86164352966621 17.3800421057911 7.5683614288505 10.988200911892 7.15821888529712 0.956617667863967
70.6 10.4226530361871 8.48328060905191 17.4784644127245 8.21962626440756 11.0818927387824 7.8114157579531 0.941275392018701
70.7 11.5567968188061 9.2377824803512 18.60252192035 8.97227660214932 12.2009781037728 8.56703535921888 0.929984531273904
70.8 12.073626345263 9.71334490511684 19.1385570985394 9.45695448124174 12.7349849512236 9.05421141315331 0.933730242578748
70.9 11.849574111059 9.76516468438951 18.9177680874835 9.51798835194306 12.5114856446736 9.11808435242173 0.925656434294932
71 11.8647142000023 9.6685648906132 18.9882800960397 9.42859197976959 12.5797788586144 9.03100388511976 0.958019572723714
71.1 12.0274906182194 9.37819226073364 19.1970148085135 9.13517675240895 12.7865658507077 8.73928865569801 0.99216582540655
71.2 12.1984635589555 9.04788418527703 19.3183461685274 8.79143492317591 12.9053118641112 8.3987761443131 0.959674827921194
71.3 12.3758318354863 8.5182169869712 19.4286450737236 8.22346269837306 13.0136052671326 7.83280994322998 0.936235956222613
71.4 12.5715895072126 8.33072663921324 19.6039430336729 8.00267150164876 13.188303538399 7.61121419279653 0.947646746847561
71.5 12.7904785192471 8.07025838886905 19.8110191432352 7.72918702344944 13.3943684308099 7.33745372581205 0.949571324064381
71.6 13.522218140926 4.47210665895355 20.4092680649019 3.99278372613334 13.9909067713046 3.6021370499621 0.98818831849751
71.7 13.6550922114749 2.88042027587345 20.5217315981014 2.35487602724403 14.1005120920328 1.96516869407351 1.01788227609263
71.8 14.9423023425188 -0.359804812617162 21.7705028787799 -0.995073375048503 15.347229531911 -1.38454744703914 1.10184549529922
71.9 15.1173645344965 -1.39239702597333 21.8690455411257 -2.01682937952813 15.4428437601481 -2.40706048740646 1.06558841317756
72 15.4024673623756 -1.98988913347933 22.1114402307755 -2.63402826362131 15.683199124105 -3.02520903456851 1.07270574699449
72.1 15.3652478881967 -1.88583404582358 22.0410033901667 -2.5129581116025 15.6105669831969 -2.90511942882613 1.04839122009601
72.2 15.507390136345 -3.80682107820796 22.149724668786 -4.46587348373207 15.7181300418841 -4.85893856859083 1.07301562027594
72.3 15.5857507197175 -3.84143576690487 22.2689587291092 -4.4987265825676 15.8347515258162 -4.89355918119365 1.08118688501688
72.4 18.2013992179648 -20.4153490921169 24.9112049481671 -21.2747155375871 18.4741365790469 -21.6753205239136 1.289152309494
72.5 18.1491984054978 -20.7646804156582 24.8788725239341 -21.6062767983959 18.4418041548139 -22.0068817847224 1.27619840379063
72.6 18.113399804964 -20.734799852434 24.8645871406134 -21.592517336746 18.4275187714931 -21.9931223230725 1.29693722486751
72.7 18.5880650472889 -31.3919808951417 26.8798089145777 -29.8288157831468 20.441183747234 -30.2342236077957 2.18505168188053
72.8 19.3770476494054 -34.6550955197177 28.0492088729395 -33.0988288847468 21.5864150090296 -33.505595587277 2.49051284366373
72.9 21.390899193498 -33.963651383016 29.9181685627262 -32.4499385400836 23.4304294337173 -32.8600943130208 2.31894842709048
73 21.3970285656682 -34.070578366471 29.9621842379969 -32.5543680877814 23.4513046943506 -32.9711795930381 2.32996310612425
73.1 20.8084475017912 -29.3519140764374 28.7089267009717 -27.9054741867466 22.1707536177993 -28.3287376245182 1.70375115714561
73.2 19.5849918205665 -24.7322200136124 26.643593137966 -23.470617849756 20.1123733888837 -24.0007539552762 0.901761561111659
73.3 18.2511485407324 -15.7766885220542 25.4712854815269 -14.5700596459556 18.9456646442334 -15.1941154745637 0.90650095073566
73.4 15.0743819046994 -0.985575553231117 22.2857722082885 0.540783746617373 15.7617655113566 -0.089628575681362 1.12925515685409
73.5 14.9348574024533 -1.11113384818949 22.1663916639178 0.417109970803376 15.6442819636936 -0.219881877313408 1.13912829992126
73.6 15.4566836276122 -3.32224321716007 22.7396996519142 -1.82899945470314 16.2193653001768 -2.47119409899212 1.14278954107939
73.7 15.428712455835 -3.33459199142398 22.7124660566632 -1.86622569953064 16.1932266183287 -2.51165883685289 1.12325459337843
73.8 15.3425041189411 -3.5225783358239 22.5473299860933 -2.05320956624268 16.0301436289505 -2.70229409185197 1.07038046349625
73.9 15.3740643264004 -3.70359616695072 22.5508448092868 -2.2505756153931 16.0350654567024 -2.90282810075974 1.0383409796843
74 15.3879145481019 -3.65540244320074 22.5954954117509 -2.17915402532454 16.0815018164033 -2.83462782172678 1.07458563083897
74.1 15.4951188958366 -3.80940330933299 22.6458798693171 -2.33015885593515 16.1338875454962 -2.98918215848486 1.03960960176722
74.2 11.9268118615136 -1.33273040235339 19.085642553528 0.301160063318851 12.5758925811872 -0.358776920186261 1.17042349860102
74.3 12.4246907555011 -4.13651755739128 19.5502027245431 -2.58589101221734 13.0430338648662 -3.24549247364067 1.0845616168628
74.4 12.412595270073 -4.0787872757887 19.5758339765448 -2.54836020777694 13.0697895877773 -3.20784283048171 1.09107680666118
74.5 13.9631216293776 -5.86181374095593 21.1453802802654 -4.38403724237123 14.6404285364507 -5.04355366141487 1.06221193936968
74.6 13.9072115102294 -5.95610367969543 21.0195983658312 -4.48172179118979 14.5158340313773 -5.14137427402206 1.01695888693564
74.7 12.1501107035755 -5.61630601819698 19.2159556297321 -4.09281007996375 12.7094735004909 -4.75610165860993 1.02607908020072
74.8 12.4900085408399 -1.27420777742194 19.536956080085 0.32648276032078 13.0335346116389 -0.337920775727631 1.08261440004274
74.9 12.5814752960501 -1.58686501321328 19.6243723014985 -0.000789959776568431 13.1243570388971 -0.666154752073831 1.06884422236548
75 13.2869080397951 -0.455447119702058 20.3283132940516 1.07304701556014 13.8317940309464 0.404373367829276 1.01793517187079
75.1 13.3759172965301 0.0643590501163185 20.421313133435 1.55542480311905 13.9270082704694 0.883404217270183 0.987186024716438
75.2 5.79853045919521 0.957661436005184 13.1085026037011 2.79329852407641 6.61712673680392 2.11483187986782 1.41744252153804
75.3 7.83528282303529 4.97308678629394 14.8796812315814 6.87536200476211 8.35867121942853 6.15286101608784 1.29065977188602
75.4 7.87426092480021 2.93675363978393 14.8771018806164 4.76999578675759 8.36284508000918 4.04930274431953 1.21510492827748
75.5 7.90867544813026 3.03333428961038 14.9806114311648 4.86873878788518 8.47349387271726 4.15065361576245 1.2519673834992
75.6 7.66640843084809 5.66136866879025 14.7984630810902 7.5643735280392 8.29469047660503 6.84635324305361 1.34124075775479


==> tail/D1/Data/laserPositionEstmiation.csv <==
0 0 0 0.1 0.1 0.1
0.1 9.92234845838317e-06 -1.22701645145801e-05 -4.30525921933259e-05 0.0249015331116313 0.0101068650039009
0.2 9.92801025128924e-06 -1.22688026765777e-05 1.06145991282232e-05 0.0250397543361918 0.00993531143016405
0.3 9.92107200200791e-06 -1.22677786540465e-05 5.03971201739587e-05 0.0248378428709178 0.0101310833096303
0.4 9.92061574873336e-06 -1.22708648108921e-05 -7.11842251229245e-05 0.024921878851575 0.0101835953415359
0.5 9.92554658760631e-06 -1.22681107666241e-05 3.91106345300886e-05 0.0250537035025365 0.0100403407940492
0.6 9.92465606033329e-06 -1.22682063288084e-05 3.45890414917345e-05 0.0250121041668078 0.0100592732848435
0.7 9.92534117318387e-06 -1.22689923224577e-05 4.4042107904939e-06 0.0249928883908856 0.0100240616990964
0.8 9.92886430440538e-06 -1.22712963721558e-05 -8.8552365484763e-05 0.0250634708804012 0.00991291165843511
0.9 9.92280611559409e-06 -1.2269422429836e-05 -1.48512239603698e-05 0.024975826421726 0.0101226061143337
1 9.92695710390677e-06 -1.22684056149535e-05 2.54692141428631e-05 0.0249854959673439 0.00996171875805184
1.1 9.92568926060368e-06 -1.2267575829505e-05 5.77655199548665e-05 0.0249941317707224 0.0100162132981254
1.2 9.92249395753829e-06 -1.22704296391176e-05 -5.42983401022389e-05 0.0250263295865643 0.0101549434551531
1.3 9.92573502764381e-06 -1.22679943533937e-05 4.33906526702412e-05 0.0249966257859748 0.0100123218360183
1.4 9.92743562044587e-06 -1.22666632756564e-05 9.68079285918281e-05 0.0250037965513828 0.00994537811206726
1.5 9.92690630228927e-06 -1.22699020403398e-05 -3.26162726419649e-05 0.024977392716195 0.00995712984691872
1.6 9.92612772227947e-06 -1.22671564388407e-05 7.68374535115945e-05 0.024966543209577 0.0099847983023661
1.7 9.92747129154459e-06 -1.22688601242958e-05 8.13424549435906e-06 0.0250154313766169 0.00995204627440395
1.8 9.92428978538743e-06 -1.22693270516141e-05 -9.75009187292049e-06 0.0249925724284977 0.0100683699779778
1.9 9.92718321246872e-06 -1.22684810417333e-05 2.46846527810283e-05 0.0249681008792175 0.00994153995168121
2 9.92370352209763e-06 -1.22691263867435e-05 1.20141679709736e-08 0.0250405576187244 0.0101105430340127
2.1 9.92336392212826e-06 -1.22679450248517e-05 4.82098647288541e-05 0.0250379785986256 0.0101224343799571
2.2 9.92489051168546e-06 -1.22699295153178e-05 -3.11359294542241e-05 0.0250236473098895 0.0100557751332329
2.3 9.92437501151986e-06 -1.22671978163586e-05 7.82709368016976e-05 0.0250162019081245 0.0100743468667182
2.4 9.92631097990494e-06 -1.226915716033e-05 1.53052806187705e-08 0.0250128808679558 0.00999640194400482
2.5 9.92860515628074e-06 -1.22664059248926e-05 0.00011041538195558 0.0250225432389814 0.0099079981632902
2.6 9.92498186301179e-06 -1.22720446981584e-05 -0.000114917787413506 0.0250170683802338 0.0100499580291864
2.7 9.92927550749912e-06 -1.22685106299465e-05 2.65173063375373e-05 0.02499354472832 0.0098689299759287
2.8 9.92551514768092e-06 -1.22683031966942e-05 3.54380141802658e-05 0.0249714194694056 0.01001163204646
2.9 9.92808982040986e-06 -1.22679476980487e-05 4.8239468309258e-05 0.0249721343509677 0.00990864317677911
3 9.92810848266414e-06 -1.22687418506027e-05 1.63841872887713e-05 0.0250187044193455 0.00992577140551587
3.1 9.92630773044603e-06 -1.22676933840387e-05 5.60562411646187e-05 0.0249700066052648 0.00997829575116311
3.2 9.92377723117764e-06 -1.22703350394902e-05 -4.99827103382453e-05 0.0250073706671986 0.0100949620241386
3.3 9.92993904803636e-06 -1.22693513551449e-05 -1.01306223473508e-05 0.0250600365731844 0.0098706306978012
3.4 9.92642832650701e-06 -1.22693931463201e-05 -1.09917793899169e-05 0.0249917727599888 0.00998346651479265
3.5 9.92260536998572e-06 -1.22704064792356e-05 -5.00730494807836e-05 0.0249135832883778 0.0101048143841857
3.6 9.92602802619949e-06 -1.22691486557692e-05 1.61183670102242e-06 0.0250088640261203 0.0100056636919084
3.7 9.92799873090957e-06 -1.22671608462403e-05 8.07338519615681e-05 0.0250348630009231 0.00993789531958422
3.8 9.92568011769145e-06 -1.22695318028924e-05 -1.45442106003766e-05 0.02502012591188 0.0100252752379406
3.9 9.92717552578165e-06 -1.22687685211827e-05 1.6772506933492e-05 0.0249582827681963 0.0099408672747147
4 9.92833030302462e-06 -1.22676565726606e-05 6.18039003127178e-05 0.0250059931061453 0.00991338836567521
4.1 9.92579479200086e-06 -1.22681781644247e-05 4.13670159441008e-05 0.0250121448276697 0.0100181237271766
4.2 9.92371293940997e-06 -1.22697879061311e-05 -2.31030609714352e-05 0.0249988410667144 0.010097187059206
4.3 9.92528414666957e-06 -1.22689259710152e-05 1.23414673041524e-05 0.0249470610156195 0.0100147124357837
4.4 9.92461920608334e-06 -1.22694807238488e-05 -8.80651317687903e-06 0.0249729541452219 0.0100507564216931
4.5 9.93012406438743e-06 -1.22674664441358e-05 7.15214931235302e-05 0.0250753422390358 0.00987067770370235
4.6 9.92633488087725e-06 -1.22684724213783e-05 3.0992219728584e-05 0.0250234980527532 0.01000014489567
4.7 9.92860565056597e-06 -1.22695081449863e-05 -1.09427745747801e-05 0.0250378665732521 0.00991441844316342
4.8 9.92532818015776e-06 -1.22706024026782e-05 -5.4450589794961e-05 0.0249723497637963 0.0100186284434203
4.9 9.9280410328888e-06 -1.22673104984973e-05 7.7479720327984e-05 0.0250107705786764 0.00992716986912454
5 9.93021454288727e-06 -1.22666175804647e-05 0.000105450322542392 0.0250914265937996 0.00987424780950361
5.1 9.92416677821396e-06 -1.22689799043572e-05 1.23889386474541e-05 0.0249975484676102 0.0100777807788779
5.2 9.92498338251064e-06 -1.22683316104683e-05 3.86658738581378e-05 0.0250171487489481 0.010052643618541
5.3 9.92353230292429e-06 -1.2270676844402e-05 -5.33134961883801e-05 0.0250029979261959 0.0101030865258396
5.4 9.92543768790223e-06 -1.22688603286067e-05 2.01627338429189e-05 0.0249406698993933 0.0100024830628323
5.5 9.92664139696534e-06 -1.22667229870769e-05 0.00010571138757432 0.0249912709432745 0.00997356827658446
5.6 9.9257679406197e-06 -1.2268497844595e-05 3.33137902380146e-05 0.0250361769075296 0.0100258518615481
5.7 9.92652466936234e-06 -1.22690181172165e-05 1.32543133639202e-05 0.0249846964732412 0.00997566927521207
5.8 9.92678651979334e-06 -1.22684786404243e-05 3.31823139628816e-05 0.025021278445773 0.00997865740334269
5.9 9.92597865497523e-06 -1.22683553207603e-05 3.82690047779774e-05 0.0249967322017199 0.0100011018961229
6 9.92781309353584e-06 -1.22690339155443e-05 1.07435380967939e-05 0.0249744752727931 0.00991868573423552
6.1 9.92563435784676e-06 -1.22684387047408e-05 3.34865654934152e-05 0.0249644722305391 0.0100033102661466
6.2 9.92404078586986e-06 -1.22692362096253e-05 1.92606672833052e-06 0.0249808238665103 0.0100710772727074
6.3 9.92659463249137e-06 -1.2270495363164e-05 -4.88741840453534e-05 0.0250310623538077 0.00998900168944028
6.4 9.9249248571134e-06 -1.22700614904974e-05 -3.25238400586663e-05 0.0249582304091933 0.0100256744942499
6.5 9.92681531278974e-06 -1.22699587660547e-05 -2.83553587838432e-05 0.0250369742528349 0.00998058380147602
6.6 9.92556370095283e-06 -1.22705148406791e-05 -4.9615928679331e-05 0.0249902671168376 0.0100124079023308
6.7 9.92514691178083e-06 -1.22694212604152e-05 -6.37005776930267e-06 0.0250125237198675 0.0100381890323852
6.8 9.92443524061175e-06 -1.22688873802455e-05 1.59817860060766e-05 0.0249725687236445 0.0100501161442086
6.9 9.92494954081137e-06 -1.22700377829401e-05 -2.93900536716933e-05 0.0249568008186408 0.010022364217527
7 9.926853590781e-06 -1.22681828163956e-05 4.36518627840325e-05 0.0250109194790263 0.00996790491455646
7.1 9.92605197365783e-06 -1.22703481339384e-05 -4.43198002598014e-05 0.0249583758663651 0.00997892302839784
7.2 9.92505446668097e-06 -1.22709523762514e-05 -6.91964903447293e-05 0.0250046207207854 0.0100383026523534
7.3 9.92592638273423e-06 -1.22703330348939e-05 -4.33938691576707e-05 0.0250177109024175 0.0100078639701327
7.4 9.92491494003653e-06 -1.22685977165543e-05 2.67016956459584e-05 0.0249850743958793 0.0100336870797698
7.5 9.9261458112926e-06 -1.22705812765778e-05 -5.22719342570737e-05 0.0249999263762842 0.00998989175272775
7.6 9.92411023723165e-06 -1.22680662069497e-05 4.90940751641523e-05 0.024965573385264 0.010060066973581
7.7 9.92594610398355e-06 -1.22708699091368e-05 -6.32783419069175e-05 0.0250192829551079 0.0100078831859013
7.8 9.92590507588361e-06 -1.22706813548979e-05 -5.58704704043815e-05 0.0250068681207325 0.0100042088282607
7.9 9.92564011371731e-06 -1.22701083368205e-05 -3.18165964698267e-05 0.0249997129480327 0.0100122141878094
8 9.92479364255705e-06 -1.22678810382495e-05 5.75106747306767e-05 0.0249689022269679 0.0100318141765049
8.1 9.92957548797344e-06 -1.22683253938219e-05 3.91767532610275e-05 0.0250692479262994 0.00988207464914296
8.2 9.92842207843564e-06 -1.2269431257577e-05 -3.9306440442525e-06 0.0250318511303359 0.00991295055797227
8.3 9.92328106905132e-06 -1.22693025497479e-05 2.24088711374424e-06 0.024988070670507 0.0101011535695689
8.4 9.92652533896203e-06 -1.22686300099347e-05 2.94132083282461e-05 0.0250135863132761 0.00998307296229815
8.5 9.92589155032603e-06 -1.22687865251975e-05 2.30088772020913e-05 0.0249753842481131 0.00999245520636777
8.6 9.92463549757506e-06 -1.22688468760851e-05 2.14033263501068e-05 0.0249810759583099 0.0100456467008859
8.7 9.92744091748919e-06 -1.22688545218175e-05 2.22590554686347e-05 0.0250068181771004 0.00994507757549578
8.8 9.92606205951044e-06 -1.2271763827115e-05 -9.30276770148218e-05 0.025016891114953 0.0100030459440267
8.9 9.92629638566575e-06 -1.22679352070924e-05 5.82796313412084e-05 0.0250011332228967 0.00998879712001287
9 9.92197725278984e-06 -1.22687478915161e-05 2.45572079915463e-05 0.024943339143559 0.0101396405090465
9.1 9.92864181083067e-06 -1.22692321319817e-05 5.97088766272085e-06 0.0250685797966439 0.00992465016586558
9.2 9.92553969250667e-06 -1.22680762438603e-05 5.15155413645285e-05 0.0249896588371546 0.01001849078717
9.3 9.92522647266921e-06 -1.22692587480385e-05 4.04811634786523e-06 0.0249803640493178 0.0100271269554811
9.4 9.93030929209961e-06 -1.22684460520024e-05 3.608048139107e-05 0.0250486544546636 0.00985278117515842
9.5 9.92339531644766e-06 -1.22691650988568e-05 7.34330100258702e-06 0.0249833838985027 0.0101021170938766
9.6 9.924671023937e-06 -1.22678535839864e-05 5.81579256445974e-05 0.0249798502822764 0.0100502832936028
9.7 9.92628088524573e-06 -1.22683033215587e-05 4.12779967272433e-05 0.0250002856058113 0.00999435855933607
9.8 9.92755196186368e-06 -1.22692505934302e-05 3.26091725911495e-06 0.0249916024028063 0.00994038889288741
9.9 9.92426849401554e-06 -1.22701758689389e-05 -3.28326000117189e-05 0.0249804438896409 0.0100684889773309
10 9.92882036965624e-06 -1.22681968900033e-05 4.74674045697615e-05 0.0249753665791219 0.00988470607818175
10.1 9.92499680610084e-06 -1.22699685466165e-05 -2.12623857825875e-05 0.0250716378699718 0.0100758202802495
10.2 9.92545766483754e-06 -1.22683671904272e-05 4.27074669218895e-05 0.0249778386993346 0.0100192190058749
10.3 9.92568516392229e-06 -1.22694825892223e-05 -3.45539984722719e-07 0.0250148257141818 0.0100238900915909
10.4 9.92529503976025e-06 -1.22717091129099e-05 -8.92394338102431e-05 0.0250160336847549 0.0100416692102141
10.5 9.92565421678557e-06 -1.22694647009065e-05 2.01650612951441e-07 0.0249863323100209 0.010013276013407
10.6 9.92576089254908e-06 -1.22689592462215e-05 2.05210247875622e-05 0.0250402894327556 0.0100314359827004
10.7 9.92548586504282e-06 -1.22681475548947e-05 5.32616434668844e-05 0.0249898651847572 0.0100222827366048
10.8 9.92590867367673e-06 -1.22692104301864e-05 1.03131913376552e-05 0.0249793154681491 0.0100005578997933
10.9 9.92647516280068e-06 -1.22694815671661e-05 3.31422853380572e-07 0.0249720007171532 0.00997607708685399
11 9.92668273735139e-06 -1.22694802079641e-05 1.19540139107435e-06 0.0249589820247465 0.0099611803175942
11.1 9.92552422464218e-06 -1.2272218051083e-05 -0.000107159080769029 0.0250255206298926 0.01003484849621
11.2 9.92357248347612e-06 -1.2269656044933e-05 -5.88572541514071e-06 0.0250207305135794 0.0101126553794622
11.3 9.92794785163184e-06 -1.2269533340088e-05 -1.96093536542346e-06 0.0250236106222439 0.00993765024633048
11.4 9.92514238035761e-06 -1.22699695820258e-05 -1.94225964492059e-05 0.024994229483969 0.0100377791137961
11.5 9.92794180629318e-06 -1.22693553598479e-05 4.65170628951242e-06 0.0250241814673962 0.00993685589924238
11.6 9.92733964406197e-06 -1.22693172507709e-05 4.99513132106349e-06 0.0249387856115749 0.0099270968542474
11.7 9.92391383698957e-06 -1.226945654837e-05 6.43469707693025e-07 0.0249525752356031 0.01007009799103
11.8 9.9308188002983e-06 -1.226845885752e-05 3.92996651991187e-05 0.0250324852526867 0.0098259351343597
11.9 9.93037694455263e-06 -1.22699116434865e-05 -1.82531228200766e-05 0.0250892436650461 0.00986678915198392
12 9.92524083760884e-06 -1.2269375985335e-05 2.24571867071992e-06 0.0249953693509101 0.0100348222002564
12.1 9.92778601824076e-06 -1.22695996655708e-05 -8.58364301197151e-06 0.0250409727957367 0.00995328949788846
12.2 9.92694772458041e-06 -1.2269550994297e-05 -7.29214948853045e-06 0.0249697965978358 0.00995717534484441
12.3 9.92695979051533e-06 -1.22698464295837e-05 -1.82165147675103e-05 0.0249921715685987 0.00996656746558504
12.4 9.92940673397799e-06 -1.22687108395459e-05 2.75911006497338e-05 0.0250176868687555 0.00987729138132022
12.5 9.92774196377139e-06 -1.22695826350366e-05 -6.60506904551304e-06 0.0250752783899439 0.00996465576094947
12.6 9.92935040337532e-06 -1.22675990198497e-05 7.30966691796436e-05 0.025100228932093 0.00990929665361649
12.7 9.92593679902135e-06 -1.22675019965041e-05 7.66468025697706e-05 0.0249736982887322 0.00999508450248618
12.8 9.9270792664388e-06 -1.22686061519275e-05 3.22667741092173e-05 0.0250381448643354 0.00997411434285343
12.9 9.92576480141419e-06 -1.22681765511127e-05 4.77353268421288e-05 0.0249569734966802 0.009995221517798
13 9.92586632264947e-06 -1.22693164229707e-05 2.33297860275689e-06 0.024980632237275 0.0100019875170211
13.1 9.92610464908061e-06 -1.22687742061108e-05 2.51498402073403e-05 0.0249901537255796 0.00999617584678331
13.2 9.92624138384463e-06 -1.22697364127635e-05 -1.39250713169337e-05 0.0250074886064703 0.00999745788134696
13.3 9.92626926114264e-06 -1.22673302778506e-05 8.18271280705825e-05 0.0250752940896879 0.0100230697564458
13.4 9.92600508565203e-06 -1.22692696733257e-05 3.70533890183369e-06 0.0250052824508299 0.0100063170148429
13.5 9.92705315768093e-06 -1.22710117423179e-05 -6.53052084221872e-05 0.0250075750410033 0.00996405689396452
13.6 9.92233268196843e-06 -1.22702083038225e-05 -3.37960517093184e-05 0.0249655858674158 0.0101375411854017
13.7 9.9253651626506e-06 -1.22687800831986e-05 2.27625205270208e-05 0.0249997574086238 0.0100311325575392
13.8 9.92624802000133e-06 -1.22683799389598e-05 3.8889406189582e-05 0.0249943377229261 0.00999437645510029
13.9 9.92602430058678e-06 -1.22699355927811e-05 -2.28422704330799e-05 0.024995899742821 0.0100051806894634
14 9.92396222451606e-06 -1.22734227784056e-05 -0.00016383160315616 0.0249881414278944 0.0100856401047747
14.1 9.92530776210279e-06 -1.2271195460844e-05 -7.67026103307627e-05 0.0249742917604907 0.0100264948928376
14.2 9.9270291285946e-06 -1.22707092962291e-05 -5.78614878664212e-05 0.0249868406383897 0.00996313159322843
14.3 9.92717168258268e-06 -1.22699131752903e-05 -2.5646872279007e-05 0.0250013773563289 0.00996315485025679
14.4 9.92659776290329e-06 -1.22678831194377e-05 5.55726481356998e-05 0.0250553913583041 0.0100078494944238
14.5 9.92834866478017e-06 -1.22679248694041e-05 5.37441471920164e-05 0.0250152427867941 0.00992261416944482
14.6 9.92495032261183e-06 -1.22680842495765e-05 4.81765001285592e-05 0.0250239392416333 0.0100625434029964
14.7 9.9233877487931e-06 -1.22681369894534e-05 4.52768153105434e-05 0.025011616635963 0.010120136717948
14.8 9.92485639640163e-06 -1.22702396802841e-05 -3.86134368432297e-05 0.0249825883970816 0.0100492335143831
14.9 9.92533173169974e-06 -1.22705164143989e-05 -5.01272182065709e-05 0.024961310674048 0.0100213299619979
15 9.92555919330596e-06 -1.22675249300961e-05 7.05963056436554e-05 0.0249656881960356 0.0100137238583706
15.1 9.92705332269805e-06 -1.22702428059559e-05 -3.84067115854683e-05 0.025001737813632 0.00996788621902668
15.2 9.92581636352328e-06 -1.22689077057025e-05 1.44446178862709e-05 0.0249960096696515 0.010015791397771
15.3 9.92780227015448e-06 -1.22707676922612e-05 -5.96127645213098e-05 0.0249841948966651 0.00993173423439455
15.4 9.92538171553039e-06 -1.22722927861491e-05 -0.000119450931525253 0.0249944699935299 0.0100332529657731
15.5 9.92605642307131e-06 -1.22669867323048e-05 9.23896606853175e-05 0.024955432805994 0.00999047475052833
15.6 9.92648922243721e-06 -1.22679939049635e-05 5.12922829195981e-05 0.0250298332723312 0.010001587404794
15.7 9.92550880399263e-06 -1.22693383180567e-05 -2.34479467478562e-06 0.0249838971494127 0.0100213167677325
15.8 9.92838562586227e-06 -1.22687197712212e-05 2.27082429218265e-05 0.0250449072484662 0.00993052472460339
15.9 9.92635728655997e-06 -1.2269366659833e-05 -2.15795630137523e-06 0.0250087486535259 0.00999870642726059
16 9.9274332728111e-06 -1.22711864365685e-05 -7.48255379902185e-05 0.0250396119780094 0.0099663619152655
16.1 9.92864286500441e-06 -1.22688708898536e-05 1.91671549426477e-05 0.0250159069544836 0.00990736699132009
16.2 9.92501442164244e-06 -1.22707969265417e-05 -5.67248703709167e-05 0.0249811067939435 0.0100401752275682
16.3 9.92500588480012e-06 -1.2269685584414e-05 -1.25822906516466e-05 0.0249895202372874 0.01004363833077
16.4 9.92403782245608e-06 -1.22693932838997e-05 -1.09303927699449e-06 0.0249985569488785 0.0100859727594447
16.5 9.92562626172121e-06 -1.22692621246391e-05 2.95475263138967e-06 0.0249819820386508 0.0100149970338498
16.6 9.92131539796534e-06 -1.22705911250477e-05 -4.99915229685425e-05 0.024902404872555 0.0101560347301209
16.7 9.92452607132674e-06 -1.2269528522744e-05 -6.98540805210153e-06 0.0250076590757738 0.0100699233711282
16.8 9.92690089422102e-06 -1.22707817136666e-05 -5.59387673958907e-05 0.0249884673029377 0.00996750469244746
16.9 9.9276443037986e-06 -1.22701908054907e-05 -3.40948505347395e-05 0.025033282308871 0.00995520656631572
17 9.92373101276114e-06 -1.22693736909664e-05 -1.46732112292417e-06 0.0249410102220603 0.0100721166915061
17.1 9.92319368610791e-06 -1.22685677015035e-05 2.99616138693251e-05 0.0249679234364307 0.0101025951852046
17.2 9.92581789974849e-06 -1.2268576178074e-05 2.97555994044341e-05 0.0249662696732659 0.00999489688062215
17.3 9.92468869715303e-06 -1.22704308502934e-05 -4.251941861483e-05 0.0249326509963551 0.0100260582613547
17.4 9.92564881946213e-06 -1.22711507333365e-05 -6.92806995646681e-05 0.0250225823209787 0.010024201104946
17.5 9.92447711280799e-06 -1.22690988904826e-05 1.20729774053626e-05 0.0249963471067774 0.0100605935214619
17.6 9.92584772917037e-06 -1.22714402971014e-05 -8.18797938010147e-05 0.0249894792101224 0.0100029383381976
17.7 9.92930233102023e-06 -1.22694581149809e-05 -3.75474458900895e-06 0.0250099820229229 0.00987175313352248
17.8 9.92705177875166e-06 -1.22684910900829e-05 3.42040600895819e-05 0.0250226797969904 0.00996690480112674
17.9 9.92666793072461e-06 -1.22710060824674e-05 -6.63715427831176e-05 0.0250474329039478 0.00999364968301475
18 9.92423740352845e-06 -1.22717055889183e-05 -9.2102937971784e-05 0.0250416590339543 0.010087989528806
18.1 9.92320169493339e-06 -1.2272173840995e-05 -0.000110322945799538 0.0249973901470546 0.0101097715600432
18.2 9.92570064258037e-06 -1.22693116493074e-05 4.71323694339099e-06 0.02499681119904 0.0100101899935897
18.3 9.92486957947687e-06 -1.22695826252258e-05 -5.77236705976119e-06 0.0250024745849057 0.0100456371591142
18.4 9.9265609666787e-06 -1.22703649368058e-05 -3.77533861928186e-05 0.0250120079019646 0.00998253329741513
18.5 9.92432532812807e-06 -1.22679985962213e-05 5.62461260024452e-05 0.0249788159713979 0.0100601317162423
18.6 9.92514864101247e-06 -1.22673040623258e-05 8.35257241730177e-05 0.0249853237828774 0.0100307261602175
18.7 9.9253122206403e-06 -1.22698190533927e-05 -1.64860115901164e-05 0.0249880775526063 0.0100253739888995
18.8 9.92672593249131e-06 -1.22699770915028e-05 -2.304613004898e-05 0.0249901137774836 0.0099697514141867
18.9 9.92684452505139e-06 -1.22687003887709e-05 2.83942364256083e-05 0.0249867836332623 0.00996261200921991
19 9.92528934302454e-06 -1.22699744555783e-05 -2.25196855497973e-05 0.0249860381854599 0.0100254580670013
19.1 9.92686220748787e-06 -1.22711915892809e-05 -7.1641536257826e-05 0.0250165134432262 0.00997512215474784
19.2 9.92703575538292e-06 -1.22710682709225e-05 -6.77201377826352e-05 0.0249977500839989 0.00996163383338054
19.3 9.92614340571075e-06 -1.22665923540775e-05 0.000110774292915634 0.0249829077585666 0.00999140380789348
19.4 9.92614832868129e-06 -1.22718972611261e-05 -0.000100223329218843 0.0249806887283165 0.00999038426515145
19.5 9.92605155467938e-06 -1.22688646777215e-05 2.06626932441114e-05 0.024941801882749 0.00997836498633068
19.6 9.92519279970433e-06 -1.22674146707083e-05 7.91124693728994e-05 0.0249982514740917 0.0100342153533496
19.7 9.92432213329589e-06 -1.22690022307844e-05 1.58448493282777e-05 0.0248924483865173 0.0100250591477876
19.8 9.92710647595093e-06 -1.22692592886255e-05 6.95180509187331e-06 0.0250268148434623 0.00996761427086044
19.9 9.92350857816735e-06 -1.22697297406068e-05 -1.06057152908939e-05 0.0249567472788785 0.0100828338806938
20 9.92964200666125e-06 -1.22688328229945e-05 2.72639122615969e-05 0.0250524019111707 0.00987664369182789
20.1 9.92594587878345e-06 -1.22673234236782e-05 8.75850982630874e-05 0.0249838390483945 0.00999911919085866
20.2 9.92460891008738e-06 -1.22683616693594e-05 4.61298903986387e-05 0.0250022709900858 0.0100578881767822
20.3 9.92737008667836e-06 -1.22701699248543e-05 -2.49573614887899e-05 0.0250138960617084 0.00995307032302846
20.4 9.92401597529395e-06 -1.22680107962953e-05 6.01802376746773e-05 0.0249628757206828 0.010066944585156
20.5 9.92732789283296e-06 -1.22698332074535e-05 -1.03459763700813e-05 0.0250406335251256 0.00996462848133283
20.6 9.9265742445924e-06 -1.2269984709607e-05 -1.87637398137232e-05 0.0249723071006943 0.0099694038328448
20.7 9.92348419589605e-06 -1.22712775396284e-05 -7.09369779251019e-05 0.0249816921591624 0.0100967446823342
20.8 9.92658427136238e-06 -1.2269952342423e-05 -1.8361014721697e-05 0.0250508392711123 0.0100006370690182
20.9 9.9254490076234e-06 -1.2271098906558e-05 -6.30747476548902e-05 0.0250213427127322 0.0100344949347886
21 9.9213289191831e-06 -1.22697318158646e-05 -7.31749104037497e-06 0.0248921584754299 0.0101463362715561
21.1 9.92613948397967e-06 -1.2270464555434e-05 -3.52975287624187e-05 0.0249710887128818 0.0099864065536467
21.2 9.9264435823482e-06 -1.2268373419719e-05 4.83572774954577e-05 0.0249850784022307 0.00998255534212026
21.3 9.92333995802638e-06 -1.22702760298872e-05 -2.7750069162786e-05 0.02499426429775 0.0101103599784283
21.4 9.92336184574587e-06 -1.22711320944467e-05 -6.07785684023007e-05 0.0249569422863857 0.0100949010884374
21.5 9.92530931126472e-06 -1.22695497110845e-05 2.57350103990041e-06 0.0249670590627797 0.0100217804939324
21.6 9.92411028504656e-06 -1.22708834072855e-05 -4.99973303753329e-05 0.0249459575032733 0.0100601953664967
21.7 9.94394070980756e-06 -1.22614722294574e-05 0.000329394930872206 0.0253340863569787 0.00942026737643795
21.8 9.91526783154738e-06 -1.22744273929821e-05 -0.00018768816594485 0.0248083054020614 0.0103552176048462
21.9 9.91041150536733e-06 -1.22781382837396e-05 -0.000346139393414296 0.0247139477297712 0.0105169192817093
22 9.92455667293677e-06 -1.22687235964124e-05 3.08044495497584e-05 0.0250187425760047 0.0100789041469815
22.1 9.92560295688273e-06 -1.22675648771898e-05 7.70389924535405e-05 0.0249655934680805 0.0100161109871428
22.2 9.92618941213368e-06 -1.22714381698502e-05 -7.92333884935842e-05 0.0249701752336697 0.00999322280396605
22.3 9.92514598396331e-06 -1.22722143945846e-05 -0.000110826532355775 0.0249777825240211 0.0100373645475343
22.4 9.92532749307534e-06 -1.22725846324069e-05 -0.000125487768656681 0.0249266464469267 0.0100093020860359
22.5 9.92898168981207e-06 -1.22695829552908e-05 -5.87715574934992e-06 0.0249849506038706 0.00988708988648834
22.6 9.92740848371049e-06 -1.22692471406282e-05 9.32506907366439e-06 0.0250295135575699 0.00996801166727477
22.7 9.92462775166719e-06 -1.22691054999786e-05 1.34736754109055e-05 0.0249945681706048 0.0100653869893321
22.8 9.92723808069964e-06 -1.22707113343567e-05 -5.04257701540352e-05 0.0249855041065484 0.00995746072689207
22.9 9.92450520726276e-06 -1.22687328250976e-05 2.93375239791446e-05 0.0250167289519532 0.0100781041483114
23 9.92575081286382e-06 -1.2269008458251e-05 1.79978989472998e-05 0.0250381229063354 0.0100366363984262
23.1 9.92657159633674e-06 -1.22670453870658e-05 9.67622623300924e-05 0.0249961093498862 0.00998674222810243
23.2 9.92628820018626e-06 -1.22697230784748e-05 -1.15196473895817e-05 0.0250256529717924 0.0100092992676183
23.3 9.92541173348864e-06 -1.22720585811737e-05 -0.000105322945361423 0.0250209133856277 0.0100432387504074
23.4 9.92714464060372e-06 -1.22671785498662e-05 8.91877210409283e-05 0.025018035853985 0.00997389511605285
23.5 9.92579935931331e-06 -1.22689491862995e-05 2.00614106348263e-05 0.0250006814506467 0.0100205641260708
23.6 9.92780822417709e-06 -1.22700564313945e-05 -2.53837260462384e-05 0.0249971562794493 0.0099403302824909
23.7 9.9268185576512e-06 -1.2271639456739e-05 -8.77232372875911e-05 0.024977720560111 0.00997200027211618
23.8 9.92391804027156e-06 -1.22682355252967e-05 4.79599465162132e-05 0.0250019337984838 0.0100981305025454
23.9 9.92772679185937e-06 -1.22688521738713e-05 2.16586462628622e-05 0.0250434777527316 0.00996117891789973
24 9.92593176159209e-06 -1.22715619074672e-05 -8.88207720285803e-05 0.0249647211549414 0.00999810349430888
24.1 9.93549872400933e-06 -1.22646831844549e-05 0.000188883194835251 0.0251545207387867 0.00969355048046899
24.2 9.93059681392309e-06 -1.22685063434043e-05 3.41496596266939e-05 0.0250755669351874 0.00986303682130059
24.3 9.92562819238617e-06 -1.22688430952916e-05 2.02705225604523e-05 0.0250107739705647 0.0100356231360492
24.4 9.92981800959214e-06 -1.22693985870244e-05 -2.48540239582416e-06 0.0250497677718606 0.0098849813128173
24.5 9.92752286101719e-06 -1.22697185198426e-05 -1.77056788875489e-05 0.0249734553028757 0.00994771791162052
24.6 9.92882537623404e-06 -1.2269342977357e-05 -2.83963628301639e-06 0.0250214739774794 0.00991631010239846
24.7 9.92872836914549e-06 -1.22709498757212e-05 -6.73030136770648e-05 0.0250159535400681 0.00991868196656505
24.8 9.92508400249407e-06 -1.22698950251676e-05 -2.67387120393625e-05 0.0249635176200398 0.0100433799842527
24.9 9.92716386135354e-06 -1.22705770012121e-05 -5.46902302980991e-05 0.02501356795552 0.00998063818355579
25 9.92600168076538e-06 -1.22686697945983e-05 2.16258863472934e-05 0.0249714716327025 0.0100104774257983
25.1 9.92656980226766e-06 -1.22670667817256e-05 8.60182074359301e-05 0.024992617223832 0.00999775104804247
25.2 9.92572402291421e-06 -1.22704283897846e-05 -4.65821902610476e-05 0.0250186373737161 0.0100417186065869
25.3 9.92637827677643e-06 -1.22688924541323e-05 1.51789988897032e-05 0.0249606633736288 0.00999261265396403
25.4 9.9265502060756e-06 -1.22687165447738e-05 2.19953102457067e-05 0.0250122678056243 0.0100065554002499
25.5 9.92574685747949e-06 -1.22709665934983e-05 -6.8043593875873e-05 0.0249733498637531 0.0100236654386246
25.6 9.92702631237102e-06 -1.22673032006426e-05 7.74882421481783e-05 0.0250172395281784 0.00998978066538959
25.7 9.92764798929654e-06 -1.22689409349215e-05 1.20601724977778e-05 0.0250451228792096 0.00997695767459145
25.8 9.92704344179622e-06 -1.22693748874702e-05 -5.80055158752319e-06 0.0250258486724977 0.0099934574090702
25.9 9.92836894345989e-06 -1.22698262388455e-05 -2.34292868525307e-05 0.0250524412263232 0.00995125973109088
26 9.92921388833399e-06 -1.22706122780061e-05 -5.58552711528117e-05 0.0250734303893001 0.00992564660078078
26.1 9.92811258420506e-06 -1.22686861182675e-05 2.00888430757477e-05 0.0250336330618015 0.00995312214852429
26.2 9.92592427387958e-06 -1.22724255338222e-05 -0.000130036304594316 0.0249901833113067 0.0100252501339572
26.3 9.92476408450135e-06 -1.22712303222849e-05 -8.1801409285533e-05 0.0250301443168941 0.0100878913701102
26.4 9.92823150238257e-06 -1.22698194937924e-05 -2.56236053265834e-05 0.0250108801228277 0.00994275201007638
26.5 9.92591701722358e-06 -1.22709191724619e-05 -7.02672568046493e-05 0.0249887292823411 0.0100260973682884
26.6 9.92724963235979e-06 -1.22675196683832e-05 6.50852122530775e-05 0.0249812097996233 0.00997035467574405
26.7 9.92619646026257e-06 -1.22731958424565e-05 -0.000162095861900425 0.0249865840551197 0.0100147726527753
26.8 9.92761001874895e-06 -1.2268066696307e-05 4.31808226542082e-05 0.0249847216650391 0.00995769341258884
26.9 9.92572854513187e-06 -1.22679295059948e-05 4.76298398334302e-05 0.0249843281405006 0.0100338286290419
27 9.92756060137542e-06 -1.22669394897784e-05 8.63968385255043e-05 0.0249815750682332 0.00996211545713603
27.1 9.92649055405295e-06 -1.22682533350739e-05 3.2085184005364e-05 0.0250509757076188 0.0100335716561035
27.2 9.92713137306694e-06 -1.22677000883853e-05 5.38619955595808e-05 0.0249674834329763 0.00997551696100592
27.3 9.92816438451112e-06 -1.22667977258603e-05 8.83266776999389e-05 0.0250611280365543 0.00997137562316312
27.4 9.92774225179049e-06 -1.22700440964963e-05 -4.26942806270653e-05 0.0249838086195386 0.00995852665208605
27.5 9.92658411927326e-06 -1.226781308084e-05 4.60277507233411e-05 0.0250319822984055 0.0100244528163186
27.6 9.92724981217168e-06 -1.22664557323763e-05 0.000101115223101123 0.0249563459164203 0.00996713353044485
27.7 9.92789246952215e-06 -1.22710594060413e-05 -8.26749787143081e-05 0.0250020105242569 0.00996022659690083
27.8 9.92667549926554e-06 -1.22711362795242e-05 -8.67215294964337e-05 0.0249804750714759 0.00999943575627959
27.9 9.92627547975262e-06 -1.22697409493746e-05 -3.13871718606889e-05 0.0250004224376517 0.0100227984660001
28 9.92824540589716e-06 -1.22710667365489e-05 -8.42691082936855e-05 0.0250467518561002 0.00996389359303169
28.1 9.92333681441024e-06 -1.22685020188977e-05 1.80099249225729e-05 0.0248998622720787 0.0101012116599048
28.2 9.92621496950169e-06 -1.22657453798659e-05 0.000129537396349612 0.0249559186824577 0.0100077462415214
28.3 9.927382364143e-06 -1.22699582912084e-05 -4.26754628902277e-05 0.0250211252041629 0.0099875993451988
28.4 9.92887151759314e-06 -1.22692098699339e-05 -1.2810666288418e-05 0.0250776795339559 0.00995024357479784
28.5 9.92684956282573e-06 -1.22692907354885e-05 -1.26936158471297e-05 0.0249691101999264 0.00998583137602227
28.6 9.92502786583145e-06 -1.22681924792381e-05 3.18491739281877e-05 0.0249682751073912 0.010059339624801
28.7 9.92451608259225e-06 -1.2269109039395e-05 -6.00189070364116e-06 0.0249917169869387 0.0100899298004191
28.8 9.92731031426968e-06 -1.22693979790626e-05 -1.93860173440262e-05 0.0250075001028099 0.00998544595028857
28.9 9.92962953237294e-06 -1.22699459634746e-05 -4.17813557192149e-05 0.0250218398815142 0.00989996851927222
29 9.92863404819935e-06 -1.22679264924977e-05 3.92632302289257e-05 0.0249790531099659 0.00992356694616035
29.1 9.92880604417449e-06 -1.22694437490535e-05 -2.08005946662534e-05 0.0250000970961832 0.00992599970635117
29.2 9.92555695259362e-06 -1.22681221311643e-05 3.1228763934712e-05 0.024954225692429 0.0100391518372604
29.3 9.92551747654916e-06 -1.22701584143263e-05 -5.22483580602259e-05 0.0249990834782347 0.010058138830231
29.4 9.93017150711895e-06 -1.22685908651909e-05 1.12731981163113e-05 0.0250654304165767 0.00989569847934905
29.5 9.92447449303088e-06 -1.22694876699054e-05 -2.2796442431653e-05 0.0249851596831771 0.0100914033693119
29.6 9.92538271038548e-06 -1.22704182658193e-05 -6.04304110730253e-05 0.0250139279664125 0.0100666638951875
29.7 9.92877243041152e-06 -1.22662977055468e-05 0.000102370703687214 0.0250897291587817 0.00996056373780851
29.8 9.92530825498263e-06 -1.22673368023587e-05 6.02256459436605e-05 0.0249481480676056 0.0100429286296738
29.9 9.93314129902574e-06 -1.22653436553402e-05 0.000139882516746923 0.025144634180077 0.00980200469479157
30 9.93621854797283e-06 -1.22631931374303e-05 0.000226634413800614 0.0251453562647207 0.00967570835805797
30.1 9.91670907480755e-06 -1.22729936468305e-05 -0.0001573932354582 0.0247864222363212 0.0103042109085691
30.2 9.92533098150152e-06 -1.22708303207743e-05 -6.62002822018085e-05 0.0249370158606725 0.0100152877630843
30.3 9.92623913558596e-06 -1.22689947677646e-05 -8.9946624288398e-07 0.0249948775516155 0.0100003134056018
30.4 9.92543807849419e-06 -1.22687930451642e-05 6.84388437105991e-06 0.0250039630001386 0.0100355381421469
30.5 9.92556217902599e-06 -1.22698634842515e-05 -3.54094681506174e-05 0.0250356489480079 0.0100437449329549
30.6 9.92529160344054e-06 -1.22705220110065e-05 -6.07498354700899e-05 0.0249585257298152 0.0100233413076842
30.7 9.92632446544243e-06 -1.22678832950113e-05 4.50051898907631e-05 0.0250032394147552 0.0099998057704937
30.8 9.92690781810282e-06 -1.22672163083717e-05 7.16041814280557e-05 0.0249774729510315 0.00996677841431407
30.9 9.92768071387324e-06 -1.22695363368083e-05 -2.07871367219736e-05 0.0250020351765083 0.00994662559809674
31 9.92611713522529e-06 -1.22696653667967e-05 -2.67101642138036e-05 0.0250188117647956 0.0100170041529124
31.1 9.92663028790734e-06 -1.22708948352216e-05 -7.6145792508541e-05 0.0250212104042118 0.00999709986007849
31.2 9.92590173099526e-06 -1.22701395921184e-05 -4.52092042748623e-05 0.0249781574494088 0.0100089897488721
31.3 9.92833903413097e-06 -1.22691118892213e-05 -2.96856118744402e-06 0.0249643273257317 0.00990677697514183
31.4 9.92678041097452e-06 -1.22701213635111e-05 -4.40353748904606e-05 0.0249895320208663 0.00997993863523735
31.5 9.92615403780915e-06 -1.22677891173723e-05 4.92432015136148e-05 0.0250159171905677 0.0100156686751545
31.6 9.92458939896309e-06 -1.22704791177549e-05 -5.89329714955657e-05 0.0249533871540395 0.0100535204615437
31.7 9.92620083579806e-06 -1.22687668367404e-05 8.55622090743808e-06 0.025042753543505 0.0100253966198297
31.8 9.92873253595068e-06 -1.22651722865304e-05 0.000152449767440017 0.0250042092305301 0.00990825770600257
31.9 9.92495840654939e-06 -1.22707209830832e-05 -6.86489656392469e-05 0.0249951109956349 0.010055630394673
32 9.92563965244151e-06 -1.22704193420496e-05 -5.64699750849448e-05 0.0249674506121065 0.0100162915499793
32.1 9.92510049427833e-06 -1.22693347331786e-05 -1.31779637392419e-05 0.024980405915092 0.0100428122997311
32.2 9.92753211627547e-06 -1.22665288018594e-05 9.82082627834397e-05 0.0250142932641233 0.00995966529724369
32.3 9.93453478825982e-06 -1.22636875850552e-05 0.000212930826490835 0.0251738068800142 0.00974520029952526
32.4 9.92579556483116e-06 -1.22689076664532e-05 2.58413169545145e-06 0.0249318183495236 0.0100030862544005
32.5 9.92960925833469e-06 -1.22687211958548e-05 1.4712038274097e-05 0.0250313420278334 0.00988929742311603
32.6 9.92519507700044e-06 -1.2270473810734e-05 -5.7137602781694e-05 0.0249659696614565 0.0100401781538945
32.7 9.92870432658011e-06 -1.22672708552555e-05 7.29974667713982e-05 0.0250432340068567 0.00993173277817393
32.8 9.92453345310792e-06 -1.22698469975692e-05 -3.0297242036184e-05 0.0249600416015265 0.0100674195522962
32.9 9.92887175961941e-06 -1.22696805923197e-05 -2.34426674854767e-05 0.0250579481288331 0.00993401096519623
33 9.9286369332734e-06 -1.22706924637976e-05 -6.40309943702807e-05 0.0250479103810609 0.00994131940245238
33.1 9.92645397719795e-06 -1.2267975666393e-05 4.39954250255913e-05 0.0249313793544883 0.00998245243003829
33.2 9.92669242441155e-06 -1.22704408420487e-05 -5.67590346499109e-05 0.0250538019615276 0.0100222319593031
33.3 9.92972184787094e-06 -1.22701051573355e-05 -4.10510574155265e-05 0.0250607289161981 0.00990470857111734
33.4 9.81204464637909e-06 -1.22882667195352e-05 -0.000881560256501201 0.0214226203168504 0.0131094225766695
33.5 9.80935943059441e-06 -1.2290859223593e-05 -0.000981183187923049 0.0212987547446503 0.0131230978889684
33.6 9.8442776966398e-06 -1.22741616181458e-05 -0.00025736657645424 0.0226429630002738 0.0123133977742958
33.7 9.80705315621273e-06 -1.22911988606239e-05 -0.00101437727786069 0.0212004651527947 0.0131530537655348
33.8 9.83334464811735e-06 -1.22785166138571e-05 -0.000456971104680635 0.0222130245679643 0.0125503348735823
33.9 9.85573567823331e-06 -1.2267754896756e-05 9.66527328689218e-06 0.0230095227105933 0.0120256285602061
34 9.85757889888443e-06 -1.22691841379485e-05 -5.23749996882198e-05 0.0230391875968856 0.0119597609075907
34.1 9.85593295328547e-06 -1.22678278883208e-05 6.99863099249021e-06 0.023007818890925 0.0120147983546086
34.2 9.85646194370613e-06 -1.22672865490887e-05 3.31446029270507e-05 0.0230249915324995 0.0120011909909204
34.3 9.85463394138761e-06 -1.22687851517901e-05 -3.27214506063629e-05 0.0229545112220379 0.0120440643098465
34.4 9.85621063792493e-06 -1.22677366049369e-05 1.11976053247773e-05 0.0230187504605583 0.0120093730105772
34.5 9.85793229888471e-06 -1.22726966776312e-05 -0.000203163349408138 0.0230712759434188 0.0119630059575903
34.6 9.85593116746647e-06 -1.22680928280322e-05 -2.21995146670446e-06 0.0229474087569404 0.0119857221657928
34.7 9.85589057447382e-06 -1.22671792452079e-05 3.60984773655763e-05 0.0229767992010016 0.0120041481548623
34.8 9.85731554147001e-06 -1.22681067481415e-05 -3.50733514130777e-06 0.0230372882758591 0.0119744370155043
34.9 9.85641616177369e-06 -1.22678817159429e-05 7.23172045566646e-06 0.0230055529461869 0.0119961955020339
35 9.85624243162403e-06 -1.2268422141469e-05 -1.48211663665096e-05 0.0229910591263109 0.0119968733312955
35.1 9.85720065503818e-06 -1.22662042079166e-05 8.29084840151427e-05 0.0229758982748933 0.0119471295415779
35.2 9.85772185648965e-06 -1.22697326997836e-05 -6.96509091771167e-05 0.0230481280844892 0.0119623447831456
35.3 9.85654538491266e-06 -1.2266201270506e-05 8.53338381049306e-05 0.0229861959152365 0.0119806639175139
35.4 9.85631594833408e-06 -1.22714885691107e-05 -0.000142425860195822 0.023045972876034 0.0120219561903694
35.5 9.85616332355617e-06 -1.22705786973428e-05 -0.000103551567116474 0.0230136957262752 0.0120110963526307
35.6 9.85702005364439e-06 -1.2267066220913e-05 4.80366984858906e-05 0.0230597152712697 0.0119971778202617
35.7 9.85722362598373e-06 -1.22710345340429e-05 -0.000126604375408615 0.0230436379368229 0.011979661475308
35.8 9.85451719843126e-06 -1.22693273223615e-05 -5.13364696979268e-05 0.022946263106558 0.0120464106758937
35.9 9.85492219191017e-06 -1.22671084430153e-05 4.49153249966497e-05 0.0230230339050521 0.0120692208783693
36 9.85622038903755e-06 -1.22687251470868e-05 -2.3861471910816e-05 0.0230143668457404 0.0120086599497295
36.1 9.856275040788e-06 -1.22691643148797e-05 -4.39409106965265e-05 0.0230159725432553 0.0120076917244128
36.2 9.85675841220772e-06 -1.22692030447684e-05 -4.70906235553303e-05 0.0230058421489138 0.0119819534599689
36.3 9.85652122975236e-06 -1.22683322610774e-05 -9.06532295558033e-06 0.023001201943469 0.0119910598326691
36.4 9.85657011022961e-06 -1.22683798755095e-05 -1.08246961863154e-05 0.0230157261444172 0.0119960869224605
36.5 9.85526508410341e-06 -1.22683133894232e-05 -7.59550924839606e-06 0.0229779650903702 0.0120332244050024
36.6 9.85436092070846e-06 -1.22676681541541e-05 1.95515475099263e-05 0.0229335762799368 0.0120486760499202
36.7 9.85532806265887e-06 -1.22691598270256e-05 -4.46230437784437e-05 0.0229893577065161 0.0120372514060295
36.8 9.85548712598456e-06 -1.22677187247111e-05 1.87157506594542e-05 0.0230060368380975 0.0120394712665179
36.9 9.85621687701068e-06 -1.22661639138414e-05 8.72240541857281e-05 0.0230301353990603 0.0120196238311377
37 9.85651795147428e-06 -1.22691239906171e-05 -4.14286250525834e-05 0.0229809010982791 0.0119798427872141
37.1 9.80320368250673e-06 -1.22922828477624e-05 -0.00103602060240128 0.0209957741549931 0.0132361302807464
37.2 9.79744993612872e-06 -1.22966747349982e-05 -0.00123572073925475 0.020770993075562 0.0133555643005529
37.3 9.79262750913276e-06 -1.22979178385128e-05 -0.0012910338953194 0.0205720219035155 0.0134397867550923
37.4 9.83845420119838e-06 -1.22775984472526e-05 -0.000415373814309149 0.0223949599383689 0.0124266125120339
37.5 9.85707031482213e-06 -1.22658340925473e-05 0.000103697438794751 0.0230591082940951 0.0119460098272293
37.6 9.80507778478357e-06 -1.22921291604639e-05 -0.00102684689727957 0.021147244121278 0.0131807479314068
37.7 9.80370577227005e-06 -1.22941849169493e-05 -0.00111922159004186 0.0211140378408831 0.0132212616206129
37.8 9.83474195296309e-06 -1.22786382501045e-05 -0.000461489970912975 0.0223734155734658 0.0125438347802972
37.9 9.82135713200352e-06 -1.22851463694918e-05 -0.000747383911264666 0.0218208968566954 0.012807533930219
38 9.85365462821202e-06 -1.22678907223023e-05 2.76805943473492e-06 0.0229820326298937 0.0120125899604677
38.1 9.85503748291634e-06 -1.22673590502383e-05 2.52922523353896e-05 0.0229625674502586 0.0119421877570521
38.2 9.85258308459165e-06 -1.22693759769695e-05 -6.37169830164612e-05 0.0229191661194615 0.0120265377215228
38.3 9.85351054818098e-06 -1.22701425718852e-05 -9.73302585606609e-05 0.0229232021167764 0.0119886242001583
38.4 9.85574217843333e-06 -1.22668293230033e-05 4.81858686088715e-05 0.0230231494986427 0.0119426257097355
38.5 9.85406349077161e-06 -1.22674445899445e-05 1.92593970013073e-05 0.023053746073583 0.0120315087741098
38.6 9.85150135991779e-06 -1.22688747064199e-05 -4.39582548482107e-05 0.0229520289230765 0.0120900134645833
38.7 9.85395403588774e-06 -1.22680402713712e-05 -7.3467722198847e-06 0.0229788620576152 0.0119982977330041
38.8 9.85636965457089e-06 -1.22672344795108e-05 2.64547669387123e-05 0.0229851345882925 0.0118965704563403
38.9 9.8541246639506e-06 -1.22681249305856e-05 -1.29597687682459e-05 0.0230197899147836 0.0120113836856048
39 9.85444604030476e-06 -1.22667228999709e-05 4.64206098347886e-05 0.0230165965560036 0.0119966230932616
39.1 9.85338986717555e-06 -1.22671677977357e-05 2.82480942589531e-05 0.0230239319793709 0.0120453325216449
39.2 9.85278323188226e-06 -1.22694058936148e-05 -6.84701182390401e-05 0.0229341999779352 0.0120255974219235
39.3 9.85608396517541e-06 -1.22670594907219e-05 3.33842908331249e-05 0.0230296302803903 0.0119307077602638
39.4 9.85242926648187e-06 -1.22694902182345e-05 -7.38871888588146e-05 0.0229319076738883 0.0120383313587832
39.5 9.85490247282476e-06 -1.22675983905784e-05 1.07518187419949e-05 0.0229865068033605 0.0119571102708553
39.6 9.85618441838641e-06 -1.22665753126123e-05 5.53426037432813e-05 0.0230915762794693 0.0119557892204502
39.7 9.85380068372821e-06 -1.22691686738946e-05 -5.61727595350217e-05 0.0229058678137133 0.0119644177185167
39.8 9.85663300681283e-06 -1.22672287446785e-05 2.62674007870126e-05 0.0230260316421269 0.0119059075524403
39.9 9.85236096026596e-06 -1.2268559638952e-05 -3.15427770030846e-05 0.0229477873853557 0.0120511936693224
40 9.85417808659492e-06 -1.22674411338291e-05 1.56247387103519e-05 0.0230098988434092 0.0120057904482441
40.1 9.85407071876028e-06 -1.22657811098514e-05 8.7789123313861e-05 0.0230218145351236 0.0120174112614942
40.2 9.85253928142567e-06 -1.22685525604563e-05 -3.27149788326065e-05 0.0229350821028551 0.0120392580284883
40.3 9.85413744143405e-06 -1.22675997964161e-05 8.25315890822144e-06 0.0230106941621406 0.012008918342297
40.4 9.85504401956433e-06 -1.22678208085581e-05 -2.39939880721123e-06 0.0230105441923409 0.0119692696208162
40.5 9.85467177672084e-06 -1.22679374121967e-05 -9.16128691944658e-06 0.0230119731461287 0.0119872672846092
40.6 9.85506416005802e-06 -1.22673057737519e-05 1.72224319807101e-05 0.0230104544079667 0.0119690188972274
40.7 9.85337426920741e-06 -1.22688583405898e-05 -5.00311152689594e-05 0.0229578703189421 0.0120139203388482
40.8 9.85413682253632e-06 -1.22682215981598e-05 -2.26674161862815e-05 0.0229946719983422 0.0119989763258535
40.9 9.852660281701e-06 -1.22682056871193e-05 -2.16385158725411e-05 0.0229307431358536 0.0120294251004211
41 9.85528429087713e-06 -1.22674246678409e-05 1.15981983034493e-05 0.0230043040781235 0.0119562135629908
41.1 9.85585857687609e-06 -1.22678385175268e-05 -4.57203373872178e-06 0.0230427509491389 0.0119511315853251
41.2 9.85487992010293e-06 -1.22665695263444e-05 5.29832076493017e-05 0.0230218807669077 0.0119802191794857
41.3 9.80877982059062e-06 -1.22902011269341e-05 -0.000969611013154826 0.0213467970161042 0.0130987681456555
41.4 9.81713924935401e-06 -1.22847734953935e-05 -0.000708832612664695 0.0217098613605013 0.0129068857997193
41.5 9.81368723221767e-06 -1.22880592365644e-05 -0.000874768820119668 0.0215224393130451 0.0129599908591356
41.6 9.81333783821317e-06 -1.228685295459e-05 -0.000823322100364839 0.021614951062882 0.0130146706547259
41.7 9.79889500548197e-06 -1.22938291009896e-05 -0.00112986783903554 0.0209713393637926 0.0133054832514217
41.8 9.88623524930128e-06 -1.22521504692496e-05 0.000694728005886323 0.0239472320280598 0.0110698002377668
41.9 9.83045140830403e-06 -1.22797029357078e-05 -0.000504759018091414 0.0222826519019185 0.0126063215818118
42 9.83380341949143e-06 -1.22782505057028e-05 -0.000430468628685436 0.0222999363465436 0.0124658404459384
42.1 9.85314073056016e-06 -1.22684273601238e-05 -4.95867305699236e-06 0.0229997306881942 0.0119829237498068
42.2 9.85310140273659e-06 -1.22700710760571e-05 -7.75727333927545e-05 0.0230256692045733 0.0119973636976895
42.3 9.85522530372462e-06 -1.22666857063951e-05 6.68308929151625e-05 0.0230600081613067 0.0119239293300155
42.4 9.85114655199652e-06 -1.22696988815532e-05 -6.47244783103727e-05 0.022959110969792 0.012049688028478
42.5 9.85109996128241e-06 -1.22686704583429e-05 -2.01670057645351e-05 0.0229577896694427 0.0120494667848011
42.6 9.85375156671951e-06 -1.22701273521061e-05 -8.20212152878633e-05 0.0230018822132548 0.0119574260284173
42.7 9.85207479801965e-06 -1.22711423650791e-05 -0.000124480468142278 0.0229492460175252 0.0120034767052721
42.8 9.85253258981039e-06 -1.22689174084974e-05 -2.83242007208059e-05 0.0229797448969205 0.0119994566557764
42.9 9.85229650653699e-06 -1.22658836663314e-05 0.000105328318711105 0.0229464777653421 0.0119918310338899
43 9.85143112110514e-06 -1.22688271236606e-05 -2.1236570728183e-05 0.0229689504577626 0.0120405843968994
43.1 9.85306056328128e-06 -1.22687694502823e-05 -1.79659426279991e-05 0.0230412995001364 0.0120073032828813
43.2 9.85174918115442e-06 -1.2266489228074e-05 8.1342433964046e-05 0.0229672375590292 0.0120253097476086
43.3 9.85247598630903e-06 -1.22691364989715e-05 -3.28747852960581e-05 0.0229522523118838 0.0119849547731201
43.4 9.85373007834886e-06 -1.22690269092142e-05 -2.68285748604284e-05 0.0230306751783322 0.0119708184089185
43.5 9.85393175031079e-06 -1.22668842939702e-05 6.87058842514479e-05 0.0229932730915424 0.0119423967625769
43.6 9.8512806421744e-06 -1.2269777214516e-05 -5.77122501906495e-05 0.0229783576852302 0.0120499595905525
43.7 9.85059872346369e-06 -1.22696481191117e-05 -5.22992194553529e-05 0.0229811231508843 0.0120809194005905
43.8 9.85196308753979e-06 -1.22674487640794e-05 4.352344144089e-05 0.0229768847052872 0.0120198406173895
43.9 9.85160558283284e-06 -1.22691462101934e-05 -3.02220176358161e-05 0.0229608713213172 0.0120274355101642
44 9.85155921143751e-06 -1.22696601501811e-05 -5.4212560259126e-05 0.0229769720205415 0.0120372894719999
44.1 9.85124716348376e-06 -1.22672679162572e-05 5.0290565729252e-05 0.0229863318797192 0.012055376439391
44.2 9.85328552605476e-06 -1.22703024175875e-05 -8.08484031633391e-05 0.0230545323774103 0.0120018975093827
44.3 9.85165618324282e-06 -1.22688612597704e-05 -1.94873133231385e-05 0.0229788152948871 0.0120330090256463
44.4 9.8536345512678e-06 -1.22663500109436e-05 8.95872704188016e-05 0.0229716304618448 0.0119431911996522
44.5 9.85353625380618e-06 -1.2268899653446e-05 -2.068871080772e-05 0.0229998360586159 0.0119618426989323
44.6 9.85187847584725e-06 -1.22694965940045e-05 -4.87298412973056e-05 0.0230215908859921 0.0120462961264358
44.7 9.85136910584633e-06 -1.22693466684414e-05 -4.06346874780869e-05 0.0229616316626199 0.0120366224170011
44.8 9.85315462164329e-06 -1.22668079307988e-05 6.89877387023629e-05 0.0230188862734019 0.0119895818966847
44.9 9.85130464609186e-06 -1.22687108466834e-05 -1.38163912128379e-05 0.0229648954311763 0.0120420823404511
45 9.85312210491583e-06 -1.22690974827153e-05 -3.03382806608802e-05 0.0229855099162284 0.0119745109998871
45.1 9.85286225744563e-06 -1.22682396838932e-05 6.34235901007002e-06 0.0229781336746962 0.011982560510534
45.2 9.85498737605759e-06 -1.2268011828304e-05 1.63332014690313e-05 0.0230068535911379 0.0119059356784867
45.3 9.85419670413873e-06 -1.22697230909087e-05 -5.70796551475102e-05 0.0230491599310471 0.0119620725609907
45.4 9.85232172277312e-06 -1.22670516818181e-05 5.87121324662494e-05 0.0230117021791916 0.0120241292716387
45.5 9.85392559925375e-06 -1.22674465178083e-05 4.27760382710631e-05 0.022997759381125 0.0119458341424426
45.6 9.80877575249429e-06 -1.22907503052148e-05 -0.000951982460810272 0.0213787126933428 0.013048985791686
45.7 9.8321205575023e-06 -1.22784871042821e-05 -0.000422082782724135 0.0223201064814316 0.0125413698365099
45.8 9.82693139780558e-06 -1.22814897652691e-05 -0.000557114007352443 0.0222020011877105 0.0127092353902013
45.9 9.86396217887629e-06 -1.22624410826697e-05 0.000263145010724749 0.0233562849659569 0.0116962518755074
46 9.82030348716212e-06 -1.22842193890233e-05 -0.000690633432805572 0.0218491929542745 0.0127981123344524
46.1 9.81302292216446e-06 -1.22868679010857e-05 -0.000817422003656452 0.0215742882156894 0.0129624474361982
46.2 9.85153242072069e-06 -1.22680727106667e-05 2.16348804053962e-06 0.0229291969860487 0.0120004022593307
46.3 9.85280458758739e-06 -1.22688479803946e-05 -3.28066683547302e-05 0.0229757904329948 0.0119696178877559
46.4 9.85085918115384e-06 -1.22673787321585e-05 3.30798430404568e-05 0.0229251006593112 0.0120275028037166
46.5 9.85396865207638e-06 -1.22678719150393e-05 1.17113423747688e-05 0.0230293206421271 0.0119469983908982
46.6 9.85378737604539e-06 -1.22663441151826e-05 7.81443351770765e-05 0.0230423044130008 0.011960761117134
46.7 9.85299384645334e-06 -1.22683051600497e-05 -6.4765650077469e-06 0.0230477747447535 0.0119979561029397
46.8 9.85747842325242e-06 -1.22656508993658e-05 0.000110258117736946 0.0231500845574029 0.0118550402437384
46.9 9.85354324518706e-06 -1.2266593252925e-05 6.94665253081922e-05 0.0230293097932056 0.0119623320393028
47 9.85082624451955e-06 -1.22704002556782e-05 -9.52281770992528e-05 0.0229317398096969 0.0120298418732429
47.1 9.85094368138708e-06 -1.22691122329532e-05 -4.08085734662139e-05 0.0229880731436666 0.0120547220951656
47.2 9.8506411885859e-06 -1.22683024741528e-05 -5.35856754957388e-06 0.022997407474456 0.0120718576960654
47.3 9.85277705603928e-06 -1.22676203199924e-05 2.26003703597992e-05 0.0230381452557933 0.0119983493467693
47.4 9.85184374166022e-06 -1.22660719233812e-05 9.04638604085936e-05 0.022997540830577 0.0120188025824662
47.5 9.85255920725739e-06 -1.22688777829329e-05 -3.10693829762346e-05 0.0229852270595421 0.0119813646849392
47.6 9.85414829828428e-06 -1.22671387817363e-05 4.54342046635639e-05 0.023086688125016 0.0119651457788159
47.7 9.85034193201825e-06 -1.22693628791393e-05 -5.03304932163915e-05 0.0229561250451017 0.0120620240992291
47.8 9.85226500242363e-06 -1.22691024184135e-05 -4.06693117221602e-05 0.0229735629173961 0.0119858242080898
47.9 9.852364280625e-06 -1.22685690661654e-05 -1.72958720527334e-05 0.0230367781297116 0.0120161103599683
48 9.8521145478602e-06 -1.22697073067409e-05 -6.68565653720377e-05 0.0229826191349944 0.0119977922744829
48.1 9.85277893004421e-06 -1.22676981353699e-05 1.9269506498467e-05 0.0230682144850261 0.0120128935890512
48.2 9.85175209409176e-06 -1.22676459851464e-05 1.89754859561246e-05 0.0230144512033707 0.0120297126009835
48.3 9.85410464122705e-06 -1.22692121976031e-05 -4.94365755777272e-05 0.0229667176921376 0.0119030188807649
48.4 9.85153064129498e-06 -1.22670517267627e-05 4.4430904625504e-05 0.0230471767391172 0.0120573465225042
48.5 9.85310435308079e-06 -1.2267374259504e-05 3.14470369565277e-05 0.0229861380539114 0.01195785270761
48.6 9.85227283248583e-06 -1.22677891216695e-05 1.28358656553512e-05 0.0229713354285374 0.011986621996994
48.7 9.85069567514459e-06 -1.22714325099957e-05 -0.000144611308069995 0.0229814620670207 0.0120597211858139
48.8 9.85453616701484e-06 -1.22660408284763e-05 8.97165229074188e-05 0.0230326288343122 0.0119190626374771
48.9 9.85347561104192e-06 -1.22667384535714e-05 5.80931102756847e-05 0.0230787966066484 0.0119900838160025
49 9.85242859263943e-06 -1.22669111765654e-05 5.1540959579916e-05 0.0230169599764529 0.0120030078292051
49.1 9.85069210883049e-06 -1.22679017936337e-05 1.13386879734363e-05 0.0229821340254086 0.0120600442501683
49.2 9.85274424822869e-06 -1.22681154075826e-05 2.8711573408251e-06 0.0230039415901622 0.0119817169599024
49.3 9.85206443567898e-06 -1.22664110848822e-05 7.61716754340005e-05 0.0229715316258799 0.0119937439484863
49.4 9.85034380240761e-06 -1.22695186928706e-05 -5.8929943649695e-05 0.0229377027879523 0.0120515677456719
49.5 9.85295995847256e-06 -1.22696902595067e-05 -6.49585627241127e-05 0.0230036017233986 0.0119729607852601
49.6 9.85277906653459e-06 -1.22667319397077e-05 6.67232032827103e-05 0.0230292856789591 0.0119931338794065
49.7 9.84792291307892e-06 -1.22718799383124e-05 -0.000158428610552956 0.0229231031198436 0.0121488396551157
49.8 9.8307293251515e-06 -1.22785922958766e-05 -0.000437012278074294 0.0222770921635006 0.0125487834580682
49.9 9.8300574073781e-06 -1.22780530681675e-05 -0.000417110963049683 0.0222527155082937 0.0125705846516327
50 9.79327506001398e-06 -1.22975463112189e-05 -0.00126714054866774 0.0207293347540387 0.0133654041093527
50.1 9.82910617071551e-06 -1.22799427337044e-05 -0.00048797036398044 0.0222355079235061 0.0126202490916284
50.2 9.81974218987052e-06 -1.22852598621142e-05 -0.000726801005496062 0.021864044480439 0.0128327049229566
50.3 9.85313825533797e-06 -1.22703359499226e-05 -8.65336649455484e-05 0.0230313756247476 0.0119931026611002
50.4 9.85147987008192e-06 -1.22698682761089e-05 -6.50412746481907e-05 0.0229483261540552 0.0120237429204126
50.5 9.85277644953614e-06 -1.2268591513373e-05 -7.89084263298359e-06 0.0230257575377603 0.0120082252983695
50.6 9.85385467759141e-06 -1.2268659509813e-05 -1.05490929198841e-05 0.0230357795633567 0.0119676075445189
50.7 9.851428474583e-06 -1.2267924924634e-05 2.21510009288746e-05 0.022982912352716 0.0120457392940635
50.8 9.85378493752172e-06 -1.22676278035838e-05 3.54225087616865e-05 0.023014300560073 0.0119605967250112
50.9 9.85369587121171e-06 -1.22676923549736e-05 3.20392587835921e-05 0.0229974325113666 0.0119548456701003
51 9.85341140223518e-06 -1.22689824369292e-05 -2.16093672590101e-05 0.0229911325747923 0.0119639084556632
51.1 9.85277919878104e-06 -1.22707117796569e-05 -9.79688217355801e-05 0.0230145518690778 0.0120032337010537
51.2 9.85369770071885e-06 -1.22681755725077e-05 1.36959653950507e-05 0.0230283831893316 0.0119711521819779
51.3 9.85328709682073e-06 -1.2268109980903e-05 1.51801275993454e-05 0.0230006935380491 0.0119747915298963
51.4 9.85334927380949e-06 -1.22669343484813e-05 6.79976220870462e-05 0.0229923171796721 0.0119670645029963
51.5 9.85367009197705e-06 -1.22694648844406e-05 -4.49480712407329e-05 0.0230619880500651 0.0119892890194331
51.6 9.85352817937945e-06 -1.22652391375989e-05 0.00013858576188045 0.0229968408404998 0.0119621522081387
51.7 9.85198375729584e-06 -1.22676432010034e-05 3.2015896164784e-05 0.0229136127197336 0.0119866279244093
51.8 9.85319279745643e-06 -1.22706772895857e-05 -0.000100789885360856 0.0230347114426597 0.0119980917020982
51.9 9.85186251312027e-06 -1.22693421911712e-05 -4.12623070152315e-05 0.0229860979703343 0.012030653171917
52 9.85118234842832e-06 -1.22707393722963e-05 -0.000101102220239399 0.0229642558179021 0.0120492052154534
52.1 9.85293813971047e-06 -1.22709606941672e-05 -0.00011052307442564 0.0230242962631986 0.0120031462117995
52.2 9.85206691528282e-06 -1.22656715508064e-05 0.000119052916807227 0.0229899112847274 0.0120219537669371
52.3 9.85246648762348e-06 -1.22718238342837e-05 -0.000148896748843394 0.0229934594462642 0.0120062132498175
52.4 9.85174987283549e-06 -1.22697017890058e-05 -5.67829717300558e-05 0.0229918739961487 0.0120364895854604
52.5 9.85239363176847e-06 -1.22681977727096e-05 7.54605130173614e-06 0.0230067319551915 0.0120169783554362
52.6 9.85086813108374e-06 -1.22718991364861e-05 -0.000153452460905852 0.0229890649653901 0.0120740313329227
52.7 9.85172020418082e-06 -1.22699391309395e-05 -6.83304889756296e-05 0.0229807066047655 0.0120338046304186
52.8 9.85259396584204e-06 -1.22677591979708e-05 2.51589021394324e-05 0.022984811449024 0.0119983023020357
52.9 9.85133662536408e-06 -1.22684674039133e-05 -5.64676989979382e-06 0.0230243029710219 0.0120723215382389
53 9.85417652024112e-06 -1.22719171366016e-05 -0.000153901421599528 0.0230522458760985 0.0119638985704641
53.1 9.85382077633129e-06 -1.22664929609454e-05 8.10766026930465e-05 0.0229933502815811 0.0119483008213423
53.2 9.85344834473954e-06 -1.22692878536108e-05 -3.9568188538077e-05 0.0230352712815622 0.0119866010078379
53.3 9.85192846589277e-06 -1.22689745160147e-05 -2.46604119417466e-05 0.0230001856295941 0.0120341919213744
53.4 9.85393205630767e-06 -1.22687060003675e-05 -1.25784557954849e-05 0.023008111675788 0.0119517190837522
53.5 9.85292749344041e-06 -1.22683799028812e-05 1.27657582548097e-06 0.0229973786464499 0.0119895415107278
53.6 9.85146799089722e-06 -1.22688094015941e-05 -1.60091279597302e-05 0.0229799467138534 0.0120444143686372
53.7 9.8545010846106e-06 -1.22684280775513e-05 7.71755449708407e-07 0.0230290939358303 0.0119376021644014
53.8 9.85164754964597e-06 -1.22698922809249e-05 -6.39955954038614e-05 0.0229914204714145 0.0120419202564577
53.9 9.85503643560008e-06 -1.22685558297699e-05 -5.50742227212672e-06 0.0230336433949881 0.0119171908727365
54 9.85259245635978e-06 -1.22665465826631e-05 8.39550632388667e-05 0.0230290586865163 0.0120201344367257
54.1 9.8203095778505e-06 -1.22838930084512e-05 -0.000661906637292951 0.0219666538682232 0.0128628898353377
54.2 9.80200117631543e-06 -1.22934254198188e-05 -0.00107936373217081 0.0210984825459397 0.0132247508612905
54.3 9.85258732369485e-06 -1.22692258476669e-05 -2.60949124800458e-05 0.022961814034899 0.0120323719473106
54.4 9.85329818897052e-06 -1.22686072053613e-05 2.5837810990472e-06 0.023003418318809 0.012022338359852
54.5 9.85431803548072e-06 -1.22684965320955e-05 6.54167716690669e-06 0.0229951383933432 0.0119754052588383
54.6 9.85579139892814e-06 -1.22669292504732e-05 7.41073974005641e-05 0.0230727873044092 0.0119511345326883
54.7 9.85374684011107e-06 -1.22676060527094e-05 4.39783422545265e-05 0.0230044154103312 0.0120035114230284
54.8 9.85272148415448e-06 -1.22684539129976e-05 6.43832349767212e-06 0.0229862731797871 0.0120377301306146
54.9 9.85653528582253e-06 -1.22656089359103e-05 0.00012965679689271 0.0230568272942655 0.011908823413168
55 9.85268505509784e-06 -1.22677368034053e-05 3.62002611645529e-05 0.0229935560756405 0.0120433126828952
55.1 9.8545982955563e-06 -1.22684207810191e-05 8.41861151682753e-06 0.0229991792276576 0.0119603525004133
55.2 9.85460352030588e-06 -1.22661764109055e-05 0.000107326551126946 0.0230225544358462 0.0119719095546715
55.3 9.8524069057284e-06 -1.22661819741576e-05 0.000108592356077396 0.0230167092708921 0.0120639736181076
55.4 9.85408173054436e-06 -1.22676543456066e-05 4.52832953970567e-05 0.0229560100614519 0.0119591669053999
55.5 9.85298961014153e-06 -1.22667646669095e-05 8.39045247296099e-05 0.0229435940477965 0.0120003965201634
55.6 9.85385729558765e-06 -1.22693459548192e-05 -2.64063774784585e-05 0.0230490455365865 0.0120172299327123
55.7 9.85504920901989e-06 -1.22684790206343e-05 1.18756275637912e-05 0.0230744089189911 0.0119773045839626
55.8 9.85270732931094e-06 -1.22714223503674e-05 -0.000117065957091114 0.0229741031175673 0.0120270431262491
55.9 9.85357767085643e-06 -1.22695932845868e-05 -3.70450080043168e-05 0.0229818864129311 0.0119929386354451
56 9.85465125052717e-06 -1.22686399734895e-05 3.73102612744645e-06 0.0230129265725804 0.0119621143533768
56.1 9.85400736640353e-06 -1.22669295159493e-05 7.92619829045227e-05 0.0230235724774314 0.0119935412882747
56.2 9.8524259206312e-06 -1.2267716756592e-05 4.5252782657201e-05 0.0229996734002617 0.0120502809771811
56.3 9.85230204090936e-06 -1.2272053123664e-05 -0.000142983817007273 0.0229612892321838 0.0120344639017479
56.4 9.85336780643241e-06 -1.22691473059094e-05 -1.7057774735075e-05 0.0230075826111157 0.0120135269968725
56.5 9.85456816494771e-06 -1.22672217284357e-05 6.78836009906301e-05 0.0229917719395957 0.0119544406149137
56.6 9.85495422748719e-06 -1.2267174288242e-05 7.02052078140459e-05 0.023085986338248 0.0119871392543126
56.7 9.85272945795472e-06 -1.22713995951441e-05 -0.000110967472314992 0.023026469554481 0.0120530365196596
56.8 9.85417144339207e-06 -1.22686483430281e-05 8.64239818260282e-06 0.0230211779994252 0.0119878545195129
56.9 9.85222946194823e-06 -1.22683249316113e-05 2.06836021200597e-05 0.0230216594594533 0.0120727472028495
57 9.85401936813609e-06 -1.22672962955951e-05 6.52086307611448e-05 0.0230360256541189 0.0120015063518855
57.1 9.85303970412332e-06 -1.22682434760528e-05 2.6038339960557e-05 0.0230114133806318 0.0120315096533253
57.2 9.85421463107192e-06 -1.22697357736187e-05 -3.79717283784603e-05 0.0230006781107981 0.0119749337767871
57.3 9.85407702596988e-06 -1.22682887043276e-05 2.47114376240677e-05 0.0229861047549787 0.0119731552799553
57.4 9.85513040797012e-06 -1.2265507598634e-05 0.000144753303803413 0.0229912532607062 0.0119297066741195
57.5 9.85231620266036e-06 -1.22704719367069e-05 -7.30812666403019e-05 0.0230079414701288 0.012061086587972
57.6 9.85391613362188e-06 -1.22670978826818e-05 7.15954786728086e-05 0.0230008197759873 0.0119894925346368
57.7 9.85291958795854e-06 -1.2267334681505e-05 6.22969306075527e-05 0.0230014224668246 0.0120329185649776
57.8 9.85381143693868e-06 -1.22690663369117e-05 -1.11379420209732e-05 0.0230291265730822 0.012008471285446
57.9 9.85484745746157e-06 -1.22705395682655e-05 -7.43610916036449e-05 0.0230252500768952 0.0119616413428119
58 9.85259455446077e-06 -1.22701144617193e-05 -5.72997815590876e-05 0.0229479782999792 0.0120185821206639
58.1 9.85214331458776e-06 -1.22700976678059e-05 -5.57656628686901e-05 0.0229496852185977 0.0120378274574409
58.2 9.85414411085251e-06 -1.22671939354352e-05 7.28005803005559e-05 0.0230074407568314 0.0119791928394389
58.3 9.85263677953043e-06 -1.22711574257368e-05 -9.92975916804978e-05 0.0229971905472038 0.0120395561885445
58.4 9.8554126961155e-06 -1.22702020216403e-05 -5.83156181849632e-05 0.0230288254440239 0.0119366400777315
58.5 9.85170528467418e-06 -1.22684255907867e-05 1.98090242528666e-05 0.0229513446559269 0.0120577778080107
58.6 9.85521484898169e-06 -1.22694604042938e-05 -2.51388094870423e-05 0.0230546314380079 0.0119596677566097
58.7 9.85433166401907e-06 -1.22686713682836e-05 9.91778191214449e-06 0.0230327504341325 0.0119866713511606
58.8 9.85383856533978e-06 -1.22687986839967e-05 4.01448186045371e-06 0.0230121565642046 0.0119967027074837
58.9 9.8518745174392e-06 -1.22692350378882e-05 -1.38600398430402e-05 0.0229359084884046 0.0120418482002907
59 9.85323462014726e-06 -1.2268484240324e-05 1.86097300589389e-05 0.022989180136983 0.0120114866946949
59.1 9.85284944617093e-06 -1.22705357917245e-05 -7.03967106641382e-05 0.023009470701198 0.0120402481386244
59.2 9.85332963982644e-06 -1.22676844478255e-05 5.24034253349313e-05 0.0230102481610601 0.0120203212016351
59.3 9.85298261062244e-06 -1.22682094076717e-05 2.96939209525535e-05 0.0229948909862658 0.0120269938615341
59.4 9.85426428781624e-06 -1.22656854964302e-05 0.000138718790961307 0.0230224063283628 0.0119861302614498
59.5 9.85346128941384e-06 -1.22665179905785e-05 0.00010144562703138 0.0230094008811464 0.0120148191587294
59.6 9.85426424797992e-06 -1.22692190840086e-05 -1.72872847561672e-05 0.0230191811854858 0.0119850732682649
59.7 9.85347870515765e-06 -1.22704598854714e-05 -7.17306180558407e-05 0.0229473650699409 0.0119817063768852
59.8 9.85396989820259e-06 -1.22680053782934e-05 3.87214399617191e-05 0.0229653596764693 0.0119673973792929
59.9 9.85199784666763e-06 -1.22653921513195e-05 0.000152671264355461 0.0229829686204154 0.0120627961428828
60 9.85322498285162e-06 -1.22678913476429e-05 4.38243610205702e-05 0.0230027884194397 0.0120184131203154
60.1 9.85175060020576e-06 -1.22683920886422e-05 2.27495061902922e-05 0.0229706339532709 0.0120659427760727
60.2 9.85391057790525e-06 -1.22697683420201e-05 -3.73618997442051e-05 0.0229979048455641 0.0119866794954437
60.3 9.85440253536596e-06 -1.2267292662149e-05 7.08205439481925e-05 0.02304141105317 0.0119880715915573
60.4 9.85208552265845e-06 -1.22717508856378e-05 -0.000124062475915643 0.0230006829403257 0.0120682901809692
60.5 9.85309181517801e-06 -1.22697354846492e-05 -3.76410469103154e-05 0.0230088014789957 0.0120296096042547
60.6 9.85311301576303e-06 -1.22684649821165e-05 1.95856611778559e-05 0.0229886925182616 0.0120177954951338
60.7 9.85523714606102e-06 -1.22676632298421e-05 5.37611798149185e-05 0.0230183303411777 0.0119407645752059
60.8 9.85454950818707e-06 -1.22696534845618e-05 -3.16661285237881e-05 0.0230269456143037 0.0119749431031106
60.9 9.85327697984856e-06 -1.22672295381282e-05 7.5252438289527e-05 0.0230146748855776 0.0120243768144737
61 9.85142169731672e-06 -1.2266325656655e-05 0.000113537971012249 0.0229886938522381 0.0120919260843897
61.1 9.85412954434448e-06 -1.22680012553414e-05 4.02425910704023e-05 0.0229915954378098 0.0119759747738658
61.2 9.85344271496366e-06 -1.22688298179331e-05 5.30691942239828e-06 0.0229671754432363 0.0119926727266553
61.3 9.85497297331235e-06 -1.22665071770547e-05 0.000106799125942849 0.0229896693167751 0.0119375014311224
61.4 9.8537032341438e-06 -1.22670351790408e-05 8.2078039441333e-05 0.0229734186580703 0.0119845768633577
61.5 9.8535277034661e-06 -1.22711614337354e-05 -9.65677869051893e-05 0.0230138374614563 0.0120140731352212
61.6 9.85381547746083e-06 -1.22697776508519e-05 -3.63764967769446e-05 0.0230610168205302 0.0120267989099708
61.7 9.85237354718927e-06 -1.22690487336759e-05 -4.80237996192615e-06 0.0229830403908404 0.0120486962684443
61.8 9.85330508174335e-06 -1.22706261625268e-05 -7.50062571023096e-05 0.0230051367641618 0.0120193958796471
61.9 9.85151564503978e-06 -1.22685330214479e-05 1.73278201109563e-05 0.0229376542163824 0.0120603561772967
62 9.85273294339278e-06 -1.22683696447587e-05 2.6189986844247e-05 0.0229996024931019 0.0120406448245614
62.1 9.85333531292494e-06 -1.2267362674355e-05 7.354237541636e-05 0.0230338116521906 0.0120327829091468
62.2 9.8533092859896e-06 -1.22695810106844e-05 -2.35740251628995e-05 0.0230259108716288 0.0120302637318361
62.3 9.85360771648527e-06 -1.22703006128583e-05 -5.41508738833961e-05 0.0229575162891514 0.0119826197848216
62.4 9.85487414422605e-06 -1.22709542703516e-05 -8.26031302233118e-05 0.0230240605378431 0.0119620707548674
62.5 9.85327671170412e-06 -1.22694546652729e-05 -1.56143822770267e-05 0.0229849678509569 0.0120127878467526
62.6 9.8553707729547e-06 -1.22686810211854e-05 1.87061659531059e-05 0.0230630910703372 0.0119626416982453
62.7 9.85192065656813e-06 -1.22709949345908e-05 -8.26645711273145e-05 0.0229589088585783 0.0120592598817158
62.8 9.85415792706191e-06 -1.22692438689605e-05 -6.84543244376145e-06 0.0230105702727672 0.011988666033277
62.9 9.85640239191086e-06 -1.2269643013239e-05 -2.30317726185396e-05 0.0230324114131883 0.0119021774505327
63 9.85450090963009e-06 -1.22679815131717e-05 4.92561463911049e-05 0.0229708700148306 0.0119519780606265
63.1 9.85428662275881e-06 -1.22675955736275e-05 6.52640630096288e-05 0.0229711754056719 0.0119610540976042
63.2 9.85335581055779e-06 -1.22698447180727e-05 -3.43709083913346e-05 0.0229881430090206 0.012009677403123
63.3 9.85208641333951e-06 -1.22668380773413e-05 9.60894472989968e-05 0.0229586289128408 0.0120489700339159
63.4 9.85341650353045e-06 -1.22675497216005e-05 6.62488570263514e-05 0.0229699819258115 0.0119967337793172
63.5 9.85214364972001e-06 -1.22701565776938e-05 -4.63920004467964e-05 0.0229811888788931 0.0120573514432641
63.6 9.85356971248626e-06 -1.22694865942157e-05 -1.55566653732319e-05 0.0230465061353983 0.0120298104698111
63.7 9.85314822774145e-06 -1.22700055237845e-05 -3.91913940681083e-05 0.0229525651321953 0.0119988354797279
63.8 9.85567273762606e-06 -1.2266926431517e-05 9.47742937862235e-05 0.0230194514217775 0.0119253720687198
63.9 9.85385812134012e-06 -1.2269048439893e-05 2.39372711889814e-06 0.022990842509132 0.0119905234010353
64 9.85637345399518e-06 -1.22678791722412e-05 5.24172648469315e-05 0.0230098615487486 0.0118915419168637
64.1 9.85506430442666e-06 -1.2267191175341e-05 8.30992882668265e-05 0.0230357811513734 0.0119615860643593
64.2 9.85300212888259e-06 -1.2268712020102e-05 1.81741038408434e-05 0.0229790692988248 0.0120212133917102
64.3 9.85398941743196e-06 -1.22693576023592e-05 -8.31798067024177e-06 0.023002678048549 0.0119898408370718
64.4 9.85315949473817e-06 -1.22684486354497e-05 3.20899803246315e-05 0.0229968162335962 0.0120228858133292
64.5 9.85382153267468e-06 -1.22663877555478e-05 0.000121084698674485 0.0229827673146457 0.0119883786150196
64.6 9.85429688898337e-06 -1.226857076557e-05 2.59858536583051e-05 0.0230430695138869 0.0119987281417541
64.7 9.85263169972629e-06 -1.22681430477313e-05 4.50491575693673e-05 0.0229804121505837 0.0120379297203738
64.8 9.85461030575348e-06 -1.2270230812406e-05 -4.70685149143022e-05 0.023039974137628 0.0119838709530566
64.9 9.85353962884823e-06 -1.22687309237508e-05 1.90645660530087e-05 0.0230083503759508 0.0120126714411802
65 9.85494419442328e-06 -1.22700513134134e-05 -3.90141252280665e-05 0.0230092632664811 0.0119521874005709
65.1 9.85375275109531e-06 -1.22698455953717e-05 -2.99076888944442e-05 0.0229886417113953 0.0119924325351666
65.2 9.85259070526605e-06 -1.22689121652967e-05 1.10749294656272e-05 0.0230125906831077 0.0120555606804285
65.3 9.85592669446308e-06 -1.22696045513023e-05 -1.85221292270261e-05 0.0230223383788218 0.0119143005519005
65.4 9.85398017720751e-06 -1.22685273178303e-05 2.9341312205858e-05 0.0230506224368209 0.0120128223142433
65.5 9.85565886574077e-06 -1.22686224882919e-05 2.39853357385142e-05 0.0230217136712416 0.0119242920825822
65.6 9.85241788427947e-06 -1.22685760914061e-05 2.68111696050327e-05 0.0229367059769805 0.0120204622598504
65.7 9.85275407892551e-06 -1.22699636860498e-05 -3.23976676217085e-05 0.0229840020245456 0.0120299961542375
65.8 9.85359882162024e-06 -1.22701104716942e-05 -3.83032352685352e-05 0.0230374427830158 0.0120214772090164
65.9 9.8535833440368e-06 -1.22688006478284e-05 1.65578241527418e-05 0.0230417076099011 0.0120251005051593
66 9.85377969713022e-06 -1.22680229740934e-05 4.98226878104672e-05 0.0230141443038056 0.012002459485479
66.1 9.85157526164782e-06 -1.22694418462704e-05 -1.09579680681636e-05 0.0229713859889599 0.0120764972379559
66.2 9.85233465316494e-06 -1.22703536246709e-05 -5.08176999704351e-05 0.0229639792407523 0.0120393359323234
66.3 9.85450619886023e-06 -1.226788827839e-05 5.76253956944611e-05 0.0229832874853581 0.0119557366757429
66.4 9.85447385835774e-06 -1.22692402892985e-05 -1.20287751460213e-06 0.0229849740008592 0.0119599218324359
66.5 9.85202444625404e-06 -1.2271248984138e-05 -8.79111495092948e-05 0.0229654168759397 0.012056201212506
66.6 9.85480778936363e-06 -1.22691162823415e-05 6.36456205388619e-06 0.0229393186831631 0.0119217934589235
66.7 9.92345543079953e-06 -1.22711925826705e-05 -5.88371953650721e-05 0.0250040532392798 0.0100627057456587
66.8 9.92433254189482e-06 -1.22716245196844e-05 -7.53871615697299e-05 0.0250282969542034 0.0100378736599731
66.9 9.92199140970505e-06 -1.2271394195382e-05 -6.6710697658815e-05 0.0250204185400548 0.0101300153872768
67 9.92377518750944e-06 -1.2270724095848e-05 -4.05313448293641e-05 0.0250028829513368 0.0100509883886128
67.1 9.92376793947658e-06 -1.22714047398814e-05 -6.68192830691776e-05 0.0250210713570557 0.0100591404032861
67.2 9.92638343680395e-06 -1.22679451032461e-05 7.19733441312953e-05 0.0249875120284923 0.00993892405582662
67.3 9.92051977857773e-06 -1.22722615362532e-05 -0.000100208472015249 0.0250229449866569 0.0101874130107424
67.4 9.92361250464373e-06 -1.22706093219735e-05 -3.15051052863349e-05 0.0250308353668915 0.0100664893989885
67.5 9.9202911515723e-06 -1.22715243001652e-05 -6.8330329271697e-05 0.0250323370035053 0.0102021206312756
67.6 9.92350072385321e-06 -1.22669393053337e-05 0.000114992191743609 0.0249557139104943 0.0100434377163477
67.7 9.92508169627843e-06 -1.22720803129688e-05 -9.16150200378895e-05 0.0250451586191266 0.0100141150501562
67.8 9.92208059711859e-06 -1.22741800212478e-05 -0.000173519524311999 0.0250517552329123 0.0101356592999991
67.9 9.92629847707463e-06 -1.22683351638683e-05 5.93521925672475e-05 0.0249859117228935 0.00993803142170869
68 9.92652942586366e-06 -1.22709956876702e-05 -4.67572071016025e-05 0.0249970988910574 0.00993318396566524
68.1 9.92475730220109e-06 -1.22673151522239e-05 9.88516772297906e-05 0.0250044847361173 0.0100058994162776
68.2 9.92557450208576e-06 -1.22697741347542e-05 6.99138879020829e-07 0.0249785501394552 0.00996278484419027
68.3 9.92432851630318e-06 -1.22697656569758e-05 1.26424573690717e-06 0.0250146786790279 0.0100271893561262
68.4 9.92696289035435e-06 -1.22699790300657e-05 -6.45357138446122e-06 0.0250122898694691 0.00992119576492564
68.5 9.92809798706034e-06 -1.22707554415111e-05 -3.63480997695974e-05 0.0250169388387199 0.0098789897159639
68.6 9.92372514714593e-06 -1.22686735675498e-05 4.56714849730646e-05 0.0250121231193046 0.0100513910980276
68.7 9.9261091884278e-06 -1.22687732830762e-05 4.1503173558389e-05 0.025034471908613 0.00996592857823122
68.8 9.92343904051174e-06 -1.22734199616742e-05 -0.000144550309015797 0.0250774240766692 0.0100905958822229
68.9 9.92463956113673e-06 -1.22710679184405e-05 -5.00724332387978e-05 0.0250093790358818 0.0100145766791908
69 9.92351696271423e-06 -1.22687721525704e-05 4.20676609131213e-05 0.0249932352143342 0.0100522031849774
69.1 9.92379597847289e-06 -1.22701216552834e-05 -1.30652726488077e-05 0.0249657846872715 0.0100303296931813
69.2 9.92351902788211e-06 -1.22707603849648e-05 -4.1672756513313e-05 0.0249796640945237 0.0100478634500363
69.3 9.92462523349129e-06 -1.22710668602506e-05 -5.18951824845719e-05 0.0249932141557087 0.010010404828635
69.4 9.9256827798601e-06 -1.22719603537681e-05 -8.70658443909126e-05 0.0249924229686395 0.00996809218407847
69.5 9.92469158588656e-06 -1.22683329174171e-05 5.73114423815138e-05 0.0249875775752021 0.0100061968272949
69.6 9.92123761956119e-06 -1.22732301845449e-05 -0.000138052128298828 0.0250977135003203 0.0101867465134738
69.7 9.924000952188e-06 -1.22716202487972e-05 -7.40851484293783e-05 0.0250679736560267 0.0100626997773047
69.8 9.92431169357609e-06 -1.22695765607107e-05 6.1673159303286e-06 0.0250233896655992 0.0100337333978997
69.9 9.92566381091934e-06 -1.22684458193341e-05 5.14207586867255e-05 0.0250062482289456 0.00997151965100648
70 9.92568712666751e-06 -1.22701876711906e-05 -1.91460860579519e-05 0.0250104524853727 0.00997341899952377
70.1 9.92369897949272e-06 -1.22722979629984e-05 -0.000101211378389584 0.0250381457203224 0.010063026910849
70.2 9.92695822363018e-06 -1.22698885383102e-05 -3.12420930691275e-06 0.0249720105091046 0.00990611671807886
70.3 9.92659946324335e-06 -1.22685828766682e-05 4.95521314621209e-05 0.0249541557715606 0.0099140814151076
70.4 9.9270258864935e-06 -1.22696113358242e-05 8.70957748052057e-06 0.0249810964941831 0.00990790860243458
70.5 9.92570855708465e-06 -1.22680770774117e-05 6.98811698435634e-05 0.0249533227951653 0.00994948094927404
70.6 9.92489257215493e-06 -1.22717669220655e-05 -7.80235532147996e-05 0.0250064857996064 0.0100029787187501
70.7 9.92795306542201e-06 -1.22697870103075e-05 1.54387753174764e-06 0.0249984279871025 0.00987759744171386
70.8 9.92149039499856e-06 -1.22714116912445e-05 -6.31895869269569e-05 0.0249794984844131 0.0101284613331847
70.9 9.92729533247357e-06 -1.22718800947964e-05 -8.10048639085718e-05 0.0249501398280141 0.00988445776445646
71 9.92468216136589e-06 -1.22694883209457e-05 1.38763319094697e-05 0.0249468147576569 0.00998788758738989
71.1 9.92591806335091e-06 -1.22699177649204e-05 -4.79988218235056e-06 0.0249882725514292 0.00995663993551761
71.2 9.92605319744915e-06 -1.22710614011117e-05 -5.12178460864549e-05 0.0250080725913364 0.00995929194799285
71.3 9.92463094036011e-06 -1.2269238440554e-05 2.16721770057561e-05 0.0250374051904287 0.0100272608008434
71.4 9.92492767188492e-06 -1.22688747909548e-05 3.62951269871113e-05 0.024934876603263 0.00997396248674254
71.5 9.9276319748922e-06 -1.22687469552379e-05 4.27568088317104e-05 0.0250124937532114 0.00989868128118624
71.6 9.92434178940007e-06 -1.22699652968875e-05 -4.3045010776821e-06 0.0250281626634373 0.0100371619005421
71.7 9.92640016466378e-06 -1.22687144088388e-05 4.61403538856116e-05 0.0249939661625074 0.00994104277775483
71.8 9.92324597707033e-06 -1.22709962974533e-05 -4.49038080675129e-05 0.0250058275030869 0.0100723468676552
71.9 9.92549242991455e-06 -1.22718595484443e-05 -7.89872085035387e-05 0.0250021560886995 0.00998125714818916
72 9.92472777661365e-06 -1.22740774616288e-05 -0.000167382978792617 0.024976805115019 0.0100022435080806
72.1 9.92283326995224e-06 -1.22710685953839e-05 -4.81493441110317e-05 0.0250267807601691 0.0100980867930025
72.2 9.92369059880893e-06 -1.22727751176906e-05 -0.000116563193260335 0.0249844829680371 0.0100467153956259
72.3 9.92527009166174e-06 -1.22686926670722e-05 4.68180647878573e-05 0.02498580843677 0.00998516919010699
72.4 9.92654381452092e-06 -1.2267995631017e-05 7.38983603781359e-05 0.0250451582840373 0.00995803385277031
72.5 9.92483582557729e-06 -1.22664841315826e-05 0.000134549549114023 0.0250178379183282 0.0100147442314046
72.6 9.9271877786252e-06 -1.22707965360778e-05 -3.59640712780365e-05 0.0249880990704024 0.00990901344075321
72.7 9.92775696605491e-06 -1.22708479172576e-05 -3.88327447419113e-05 0.0249768493751429 0.00988117004843354
72.8 9.92602012922826e-06 -1.22709245538176e-05 -4.15886469865916e-05 0.0249756762792165 0.0099497769560989
72.9 9.92622114146914e-06 -1.22715975623871e-05 -6.64406398152366e-05 0.0250134442982865 0.00995632990453251
73 9.92514319202745e-06 -1.22714812127896e-05 -6.21252996041176e-05 0.0249992749974655 0.00999457265083715
73.1 9.92480472842514e-06 -1.22693107968959e-05 2.47606239238498e-05 0.0249868317735531 0.0100042901364092
73.2 9.92582934621127e-06 -1.22705242712343e-05 -2.4229529943049e-05 0.0249978564998167 0.00996771886305415
73.3 9.92498375209327e-06 -1.22705389018522e-05 -2.64330613622752e-05 0.024990533593661 0.0099991135443946
73.4 9.92480243877604e-06 -1.22664244619942e-05 0.000137568285514436 0.0249910661464183 0.010005880820992
73.5 9.92363491417135e-06 -1.22686087647595e-05 5.15920232850483e-05 0.025047470061777 0.0100745959966301
73.6 9.92597014229236e-06 -1.22695709117735e-05 1.27969966516632e-05 0.0249797294955658 0.00995364081265395
73.7 9.92732131324494e-06 -1.22744417511531e-05 -0.000181908285091822 0.024979412603719 0.00989963331631784
73.8 9.92515966779539e-06 -1.22702538645689e-05 -1.44302688243128e-05 0.024975665892399 0.00998440220709366
73.9 9.92468802213615e-06 -1.22695785764184e-05 1.20312776184717e-05 0.0250172869431711 0.0100204220434063
74 9.92527842196458e-06 -1.22703004822961e-05 -1.73088856332452e-05 0.0249750611980945 0.00997863176252295
74.1 9.9254989952145e-06 -1.22699753537725e-05 -2.54268455295426e-06 0.0249911321004908 0.00997597251692689
74.2 9.92433697711691e-06 -1.22702724087834e-05 -1.45821020173073e-05 0.0249951123741729 0.0100229351187622
74.3 9.92635284185011e-06 -1.22700050855176e-05 -4.78689433040867e-06 0.0250046575731478 0.00994618190438504
74.4 9.92621556053297e-06 -1.22685798159484e-05 5.28564333607157e-05 0.0250084784678984 0.0099546211414258
74.5 9.92423766796218e-06 -1.22712874751835e-05 -5.66621514562543e-05 0.0249693702452925 0.0100194605714263
74.6 9.92451822692819e-06 -1.22709311350581e-05 -4.27342182223996e-05 0.0250333657148307 0.0100339651763674
74.7 9.92654391661816e-06 -1.22692109561747e-05 2.58536317325808e-05 0.0250228425286214 0.00994910085831746
74.8 9.92564237975326e-06 -1.22708597233269e-05 -4.07529925107065e-05 0.0249971283811862 0.00997362234807777
74.9 9.9245019455148e-06 -1.22680322951243e-05 7.15953926838218e-05 0.0250110621924377 0.0100258905186186
75 9.92606366452176e-06 -1.22705119215494e-05 -2.71636525859483e-05 0.0249839054187347 0.00995060339865333
75.1 9.92636610333448e-06 -1.22693346534695e-05 2.04732739141983e-05 0.0249532726010677 0.00992426845435578
75.2 9.92780549588255e-06 -1.22685750163037e-05 5.27264123048102e-05 0.0249363512692026 0.00985757503295077
75.3 9.9255418356419e-06 -1.22679198782288e-05 7.86931005826717e-05 0.0250246995798493 0.00998365790797182
75.4 9.92314465022284e-06 -1.22687751612304e-05 4.41122898111998e-05 0.0250005949246119 0.0100686945752054
75.5 9.92271859444181e-06 -1.22722175820513e-05 -9.44619363268865e-05 0.025018986509127 0.0100938990414853
75.6 9.92701525063757e-06 -1.22694058375032e-05 1.73064005146205e-05 0.0249859557395439 0.00990897571445876
75.7 9.92440006301409e-06 -1.22692165659561e-05 2.37214618521364e-05 0.02504183138373 0.0100364355438225
75.8 9.92296475507118e-06 -1.22698462744648e-05 -3.80753829659868e-07 0.0250034839387222 0.0100791210672733
75.9 9.92737025292676e-06 -1.22664865235291e-05 0.000135232181721689 0.0249359735646673 0.00987597986224062
76 9.92837029370238e-06 -1.22673822922286e-05 0.000100128557147046 0.0249589009757235 0.00984514658555532
76.1 9.92255970939604e-06 -1.22763714557814e-05 -0.00025899895831631 0.0250603362491135 0.0101179533305994
76.2 9.92228863847751e-06 -1.22718688057436e-05 -7.91561633680441e-05 0.0250547438171093 0.0101269736293838
76.3 9.92755306882965e-06 -1.22623933749757e-05 0.000299975599968464 0.0249218853458368 0.00986305841638641
76.4 9.92582858121429e-06 -1.22685420449092e-05 5.23613714031685e-05 0.0249597725420407 0.00994842529542245
76.5 9.92243031489137e-06 -1.22717477287068e-05 -7.87048688197866e-05 0.0250178758628213 0.0101096951645511
76.6 9.92597875146689e-06 -1.22714300581898e-05 -6.78267017864743e-05 0.0250196381319128 0.00996978849859634
76.7 9.9268329101446e-06 -1.22704442953664e-05 -2.93812148087863e-05 0.0249489265150888 0.0099065549617335
76.8 9.92539798287017e-06 -1.22695136952553e-05 8.4918119591467e-06 0.0250102006324544 0.00998847779702975
76.9 9.92565621045566e-06 -1.22705703564224e-05 -3.54247905748531e-05 0.0249927634355948 0.00997097653608858
77 9.92354828895335e-06 -1.22685797580529e-05 4.52844942041938e-05 0.024984745455367 0.0100513702454443
77.1 9.9244200603212e-06 -1.22695747343797e-05 5.54566152649868e-06 0.0250377360609655 0.0100374098064475
77.2 9.92422057435842e-06 -1.22708015653776e-05 -4.36897468992514e-05 0.0249931768117451 0.0100274788127558
77.3 9.92318675246246e-06 -1.22693623368276e-05 1.49649700847032e-05 0.0250091237755477 0.0100756310623782
77.4 9.92453904382088e-06 -1.22706653997338e-05 -3.87196205882367e-05 0.0249652342156686 0.0100061755200957
77.5 9.92350713113905e-06 -1.22684274821795e-05 5.26868607516326e-05 0.0250243419804343 0.0100719589147554
77.6 9.92581105676444e-06 -1.226850528115e-05 4.82706054302063e-05 0.0250102017209392 0.00997375857536348
77.7 9.92546685158581e-06 -1.22692116207091e-05 2.11547343071452e-05 0.0249870009126827 0.0099777918825808
77.8 9.92563086360329e-06 -1.22687416507335e-05 3.82658762717819e-05 0.0249320341080604 0.00995003215338486
77.9 9.92610842094078e-06 -1.22687795862445e-05 3.61947370347969e-05 0.0249755284149745 0.00994970093401687
78 9.92268830652953e-06 -1.22744499347824e-05 -0.000188875427755387 0.0250227065039491 0.0101049358630826
78.1 9.92852509270044e-06 -1.22653613773918e-05 0.000174201336541426 0.0249738274464949 0.00985476924642904
78.2 9.92709891123453e-06 -1.22682331607854e-05 6.17898758774832e-05 0.0249409083655313 0.00989603537602185
78.3 9.92660729213946e-06 -1.22702688118299e-05 -2.06623074574481e-05 0.0249989499381265 0.00993939220746925
78.4 9.92562668589847e-06 -1.22686407732723e-05 4.61204624977923e-05 0.0249849985317184 0.00997271900666873
78.5 9.92619927849318e-06 -1.22715979871829e-05 -7.11025517835807e-05 0.0250105886201915 0.0099596148247906
78.6 9.92338326102281e-06 -1.227033291776e-05 -2.02598581530812e-05 0.0250450018936595 0.0100881017541645
78.7 9.92466069919359e-06 -1.22703342443093e-05 -2.18612938396296e-05 0.0250330435079101 0.0100326298188187
78.8 9.92584201290326e-06 -1.22696235851154e-05 8.0387348705415e-06 0.0250283230556459 0.00998459931606243
78.9 9.92394869869172e-06 -1.22699301891686e-05 -3.2013950984493e-06 0.0250180188746726 0.0100541367390203
79 9.92397726922178e-06 -1.22693401063178e-05 1.96206905077336e-05 0.0250194679797697 0.0100518953238742
79.1 9.92332255810661e-06 -1.22695064241882e-05 1.39170355873535e-05 0.0250117712697538 0.010073865491422
79.2 9.92264091099046e-06 -1.2270728563386e-05 -3.55275858655914e-05 0.0249959116632153 0.0100946455858923
79.3 9.9256007801387e-06 -1.22689145794409e-05 3.67876620807105e-05 0.0249184279544572 0.00994567875676474
79.4 9.92630654436415e-06 -1.2267836902319e-05 8.02749270799485e-05 0.0249676005203398 0.00993684423771772
79.5 9.92589219441922e-06 -1.22691888551972e-05 2.5532045231451e-05 0.0249626891072103 0.00995223852228545
79.6 9.92665690185212e-06 -1.22702622227301e-05 -1.66004001577897e-05 0.0249936940832777 0.0099339718567965
79.7 9.92349585810384e-06 -1.22681875159229e-05 6.63421283997064e-05 0.0249868105944111 0.0100587994828798
79.8 9.92712311310812e-06 -1.22683230277422e-05 6.14098268720457e-05 0.0250028599837996 0.00991890350589668
79.9 9.91943244797853e-06 -1.22690035247507e-05 3.3691692567544e-05 0.025007774821837 0.0102325218220277
80 9.92188946189355e-06 -1.22685872171553e-05 4.88883754813723e-05 0.0250216210079651 0.0101371307234799
80.1 9.92350306964367e-06 -1.22684824882963e-05 5.2497605909511e-05 0.0249715857688217 0.0100521257748435
80.2 9.92483545834836e-06 -1.2271159044035e-05 -5.34572765557236e-05 0.0250108460004063 0.0100152214709146
80.3 9.9250382905005e-06 -1.22717103225111e-05 -7.58715310800011e-05 0.025023958824405 0.01001105449107
80.4 9.92404864383478e-06 -1.22701822820534e-05 -1.42146764013185e-05 0.0250060855884826 0.0100431654557817
80.5 9.92331464846018e-06 -1.22684643848397e-05 5.40143769899088e-05 0.0250114397480825 0.010074972983643
80.6 9.92586591465854e-06 -1.22663444540017e-05 0.000137283680009511 0.0249872975155639 0.00996326629211973
80.7 9.92603055483762e-06 -1.2269661276102e-05 4.97033879927577e-06 0.024999516133991 0.00996187952715379
80.8 9.92773631224428e-06 -1.22704251644567e-05 -2.41782450614479e-05 0.0249715781714217 0.00988133489909296
80.9 9.92598881030386e-06 -1.22658707590349e-05 0.000157147127514769 0.0250345339773145 0.00997573662664599
81 9.92481273082636e-06 -1.22663818816969e-05 0.000135271073126482 0.0250196451776967 0.0100160437929518
81.1 9.92237839874726e-06 -1.22685082224842e-05 4.98616407872323e-05 0.0249995811401298 0.0101044856363264
81.2 9.92503922301323e-06 -1.226838365829e-05 5.54627533402181e-05 0.0250003621269527 0.00999827284350099
81.3 9.92433067489478e-06 -1.22670395857556e-05 0.000108788951797972 0.0250135881723052 0.0100322609564602
81.4 9.92240832781151e-06 -1.22688146924994e-05 3.72669661358308e-05 0.0249793293081987 0.0100954718110481
81.5 9.92552891717641e-06 -1.22683460488903e-05 5.45205561501724e-05 0.0250142393132626 0.00998382543534402
81.6 9.92440682654967e-06 -1.22710005164579e-05 -5.1448082624333e-05 0.0249821785778393 0.0100160261722531
81.7 9.92654883515322e-06 -1.22723752955506e-05 -0.000104299373276625 0.0249740858639081 0.00992822544210236
81.8 9.92594161178305e-06 -1.22710762223199e-05 -5.28008336756272e-05 0.0249842326908373 0.00995645826118624
81.9 9.92354988374957e-06 -1.22690615880186e-05 2.84537204748332e-05 0.0250046037511714 0.0100605346554354
82 9.92660865819192e-06 -1.22678307760967e-05 7.65913775941748e-05 0.025009973385642 0.00994025402721477
82.1 9.92315516638532e-06 -1.22691290901961e-05 2.42721457144045e-05 0.0250150158296154 0.0100810618472719
82.2 9.92404823120393e-06 -1.22690915567537e-05 2.49953967855203e-05 0.0250395075505927 0.010053885204069
82.3 9.92363433077716e-06 -1.22695985456124e-05 5.62676682036984e-06 0.0249857470402305 0.0100495481359432
82.4 9.92495541418757e-06 -1.22703969977404e-05 -2.68121391994915e-05 0.0249757780792019 0.00999258862528052
82.5 9.91936635058168e-06 -1.22699336380214e-05 -7.69309391255259e-06 0.0250607657521755 0.0102501277375307
82.6 9.9280348319685e-06 -1.22705981423242e-05 -3.34916954053158e-05 0.0249940277247542 0.00987887546476044
82.7 9.93161252994292e-06 -1.22689485287007e-05 2.90658900705918e-05 0.0249140961981575 0.00970924239862541
82.8 9.92531556659505e-06 -1.22668748411398e-05 0.000111866213061539 0.0249454085540566 0.00997431503566541
82.9 9.92265069939253e-06 -1.22706604255959e-05 -3.92361395852468e-05 0.0250082357871791 0.010104932431899
83 9.92631215667679e-06 -1.22691666804655e-05 2.0129497610706e-05 0.0249795589757955 0.00994557812636766
83.1 9.92447050348066e-06 -1.22684297416031e-05 4.93929212667115e-05 0.0249984848746655 0.0100266986998968
83.2 9.92602271953619e-06 -1.22687608024844e-05 3.61046916259828e-05 0.0250158397329602 0.00997190777683637
83.3 9.92455454819269e-06 -1.22708919270211e-05 -4.83401283576882e-05 0.0249704911544541 0.0100141212361133
83.4 9.92569700542253e-06 -1.22680892187423e-05 6.351211043312e-05 0.0249868096435405 0.00997599375910979
83.5 9.92123233847047e-06 -1.22717175403768e-05 -8.20304793896865e-05 0.0250098594687803 0.0101659672543682
83.6 9.92309172019035e-06 -1.22683907419003e-05 5.2343404641501e-05 0.0249965462500917 0.0100848043607048
83.7 9.92603279181678e-06 -1.22700971212895e-05 -1.59817487873566e-05 0.0250425262091942 0.00998463774824184
83.8 9.92622015790535e-06 -1.2268663724696e-05 4.14469116864217e-05 0.0249975592994679 0.00995686436216627
83.9 9.92553287483107e-06 -1.22713606797019e-05 -6.71136577262609e-05 0.0250206299618417 0.00999179173099961
84 9.92613803256582e-06 -1.22715970491779e-05 -7.65321045114134e-05 0.0250122717752251 0.00996453591919021
84.1 9.92401836047376e-06 -1.22708714758252e-05 -4.63751788545319e-05 0.0250613400302378 0.0100684953257129
84.2 9.92653128940054e-06 -1.22695585156374e-05 4.37519681887575e-06 0.0249533488299083 0.00992492630599916
84.3 9.92133696775746e-06 -1.22710243558656e-05 -5.41878676925523e-05 0.0250352407058019 0.0101648397241062
84.4 9.92630734693593e-06 -1.22707413466623e-05 -4.05096263904272e-05 0.025016006410313 0.00995685619253513
84.5 9.92623985719679e-06 -1.22714159943825e-05 -6.78629856640829e-05 0.0249454529694535 0.00992909971491527
84.6 9.92506233520694e-06 -1.22703044188741e-05 -2.39579925378056e-05 0.0249919105936548 0.009995444503053
84.7 9.92516843707765e-06 -1.22722480724855e-05 -0.000102190937379456 0.0249911853811927 0.00999211798411155
84.8 9.92575859049051e-06 -1.22704740353398e-05 -3.09475089485949e-05 0.024998762076598 0.00997138610316855
84.9 9.92324220784001e-06 -1.22699666033836e-05 -9.54966884338253e-06 0.0250187062905562 0.0100805379648296
85 9.92241627874115e-06 -1.22697056647126e-05 1.17772226670121e-06 0.0250420628056977 0.0101222817352261
85.1 9.92574163974056e-06 -1.2269122542035e-05 2.28835162655418e-05 0.0249784503905927 0.00996439958283901
85.2 9.92753724966892e-06 -1.22688586031502e-05 3.29424729608024e-05 0.0249949194431055 0.00989943395398286
85.3 9.92325569286956e-06 -1.22703001972942e-05 -2.50412100317519e-05 0.0250755411003828 0.010104156092856
85.4 9.92477480437944e-06 -1.22715170091397e-05 -7.33430749768246e-05 0.0249699395460066 0.010001403999501
85.5 9.92225363239137e-06 -1.2271414590183e-05 -6.78865901945266e-05 0.0250265455648761 0.0101225675354105
85.6 9.92423735683647e-06 -1.22702306741214e-05 -2.02783268866045e-05 0.0249802752005944 0.0100217414226616
85.7 9.92001557632659e-06 -1.22692628614265e-05 1.85822729015397e-05 0.0250469576701906 0.010217700517647
85.8 9.92574484205931e-06 -1.22702882281648e-05 -2.27719190651113e-05 0.0249795139713793 0.00996067760347008
85.9 9.92481976009499e-06 -1.227054921519e-05 -3.27997620746191e-05 0.0250310331112814 0.0100175395672152
86 9.92732637908223e-06 -1.2269630571647e-05 4.01336596434591e-06 0.0250276817712101 0.00991443766362902
86.1 9.92286668963429e-06 -1.22701868527047e-05 -1.92660438449647e-05 0.0250377776253278 0.0100983824847835
86.2 9.92813790197819e-06 -1.22691495921736e-05 2.26208473910952e-05 0.0249695666806053 0.00985998934723042
86.3 9.92296810300703e-06 -1.22693432382592e-05 1.42709344338876e-05 0.0250372480864157 0.010093576314256
86.4 9.9254845724844e-06 -1.22687061267839e-05 4.03375475303538e-05 0.0250114279625054 0.00998228664239727
86.5 9.92459684670516e-06 -1.22716161741086e-05 -7.50696463873392e-05 0.0250143528225698 0.0100170729168079
86.6 9.92345628784875e-06 -1.22703818353827e-05 -2.53551923869877e-05 0.0249854694441347 0.0100506901729351
86.7 9.92728808671695e-06 -1.22689787089484e-05 2.97583374103715e-05 0.0249744213381823 0.00989387211450038
86.8 9.92697509458814e-06 -1.22686016812483e-05 4.53043708388342e-05 0.0249623926807942 0.00990061711239252
86.9 9.92281504727628e-06 -1.22701479083898e-05 -1.60495788277728e-05 0.0250001924581931 0.0100836496339825
87 9.92475518956333e-06 -1.22681100543493e-05 6.53575616891147e-05 0.0250061887375514 0.0100062274094861
87.1 9.92226777051785e-06 -1.22703254985989e-05 -2.33433480981345e-05 0.0250230257815212 0.010111855303381
87.2 9.92436210694995e-06 -1.22716440464319e-05 -7.53548446993106e-05 0.0250509500021476 0.010037557168579
87.3 9.92503158581554e-06 -1.22705738578196e-05 -3.25948920880434e-05 0.0250241285919136 0.0100017342316383
87.4 9.92374785687719e-06 -1.22708367257234e-05 -4.24014345575874e-05 0.0249936919448937 0.0100419027963495
87.5 9.92504638903041e-06 -1.22693271599958e-05 1.682421064027e-05 0.0249708067919052 0.00997898702048723
87.6 9.92447277520809e-06 -1.22688951926394e-05 3.52524114655585e-05 0.0250061413324182 0.0100155766450971
87.7 9.92310463816278e-06 -1.2271517836181e-05 -7.07525453896893e-05 0.0250137692268435 0.0100726869277406
87.8 9.92259825054409e-06 -1.22688741247622e-05 3.55706660579315e-05 0.025008386712803 0.0100917469452205
87.9 9.92239563010414e-06 -1.2270163714164e-05 -1.63487824907614e-05 0.0250408650292485 0.0101113040515653
88 9.92515375912713e-06 -1.22682610993243e-05 5.9430316296263e-05 0.025031065608933 0.00999830723763939
88.1 9.92905173095651e-06 -1.22695256795094e-05 7.2260065924294e-06 0.0249029919614435 0.00978810832427076
88.2 9.92274007666299e-06 -1.22685365352208e-05 4.81326321526044e-05 0.0250287587125639 0.010091968660165
88.3 9.92462253960985e-06 -1.22706474465463e-05 -3.69159298563872e-05 0.0249874627773842 0.010001819671126
88.4 9.92422497055096e-06 -1.22706547795331e-05 -3.78745221652658e-05 0.0250060528741877 0.0100253810694017
88.5 9.92612036678361e-06 -1.22723798806e-05 -0.000107431384522824 0.0249834309758402 0.00994087963003455
88.6 9.92633006476172e-06 -1.22700832530582e-05 -1.46888463007853e-05 0.025005292989145 0.00994188987427861
88.7 9.92359481142798e-06 -1.22690599554095e-05 2.7097583625014e-05 0.0250274442127084 0.010058019442942
88.8 9.9257648587025e-06 -1.22677585778752e-05 7.98928807970818e-05 0.0250481318090992 0.00997759659733887
88.9 9.9267598553621e-06 -1.22692780108152e-05 1.84204889234927e-05 0.0250521894003582 0.00993824519391402
89 9.92430752690768e-06 -1.22728307481243e-05 -0.000124162658708023 0.0250240066467846 0.0100255976134848
89.1 9.92024436542485e-06 -1.22687183401153e-05 4.0764625467325e-05 0.0249918784839722 0.0101759697974115
89.2 9.92273896642316e-06 -1.22687117936869e-05 4.11816031518293e-05 0.0250359973386788 0.0100936059941417
89.3 9.92404309893626e-06 -1.22690088034013e-05 2.87691230511473e-05 0.0250221064115438 0.0100357253105672
89.4 9.92414259342062e-06 -1.22688856446401e-05 3.51744239263959e-05 0.0249781898590055 0.010014648190087
89.5 9.9236769649972e-06 -1.22706959548965e-05 -3.7085167735288e-05 0.0249732542277053 0.010031095063663
89.6 9.92331202794842e-06 -1.22693172693374e-05 1.82111004178764e-05 0.0249902863253001 0.0100528598440653
89.7 9.9281943231614e-06 -1.22692626080238e-05 2.07318128341928e-05 0.024979085944066 0.00985324347974989
89.8 9.92717674148964e-06 -1.22718490511288e-05 -8.27535298975444e-05 0.0250048194135453 0.00990402626941899
89.9 9.92279900221321e-06 -1.22692613268893e-05 2.11117699436067e-05 0.0249858833763534 0.010070702302674
90 9.92451701681585e-06 -1.22697858218173e-05 1.12320207886149e-06 0.025011160366766 0.0100120345316202
90.1 9.92536269503382e-06 -1.22686441785151e-05 4.67158968838081e-05 0.0249936239464796 0.00997229225078863
90.2 9.9256414531247e-06 -1.22716750621624e-05 -7.39475402118496e-05 0.0249909552008399 0.00996067716216318
90.3 9.92412404815538e-06 -1.22684182441118e-05 5.63500505252643e-05 0.0250035996578775 0.0100252958508872
90.4 9.9225760677458e-06 -1.22694379534722e-05 1.55075282590721e-05 0.0249892742218108 0.0100815316862918
90.5 9.92331271298509e-06 -1.22716358263842e-05 -7.30166630337239e-05 0.0249727809654556 0.0100450154426842
90.6 9.92417199384578e-06 -1.2270728056219e-05 -3.64539113547823e-05 0.0250096158457005 0.0100248503234948
90.7 9.91984036977032e-06 -1.22708222931606e-05 -4.00189139299067e-05 0.0250893904296426 0.0102306607082278
90.8 9.92336343934178e-06 -1.2271105647685e-05 -5.213434502931e-05 0.0250374593036413 0.0100693409903821
90.9 9.92491303799615e-06 -1.22703931026828e-05 -2.20087376037271e-05 0.0249788692901517 0.00998681667075699
91 9.92089456248925e-06 -1.22691675338769e-05 2.78958623586599e-05 0.0250430428351503 0.0101740277585961
91.1 9.9256243923732e-06 -1.22702089076613e-05 -1.56916214480306e-05 0.0250010238539217 0.00996456789667094
91.2 9.92580935027831e-06 -1.22710847309865e-05 -5.17737194662465e-05 0.0250058378377759 0.00995783382841645
91.3 9.92278166101082e-06 -1.2269529506423e-05 1.15544946221555e-05 0.0249904439886208 0.0100732730748575
91.4 9.92345444452391e-06 -1.22713406981643e-05 -6.03797212315229e-05 0.0250032887959273 0.0100514357011477
91.5 9.92706038623735e-06 -1.22691712572232e-05 2.58900385808797e-05 0.0249692051234176 0.00989141412984651
91.6 9.92468049810129e-06 -1.22702455401691e-05 -1.82446147960012e-05 0.0249716019294676 0.00998789988406897
91.7 9.92766915737213e-06 -1.22684813174117e-05 5.38758332688198e-05 0.0249465471248862 0.00985980916321144
91.8 9.92200651560979e-06 -1.2271806090537e-05 -8.00437855505179e-05 0.0250163257267304 0.0101134521435936
91.9 9.92542409363846e-06 -1.22702911721761e-05 -2.10919926757881e-05 0.0249973104558257 0.00996985010550427
92 9.92746100951113e-06 -1.22679909105509e-05 7.21351835147239e-05 0.0249381719397518 0.00986277664051051
92.1 9.92256496501587e-06 -1.22708383665563e-05 -4.0977555578501e-05 0.025013173722862 0.0100875759060502
92.2 9.92318894020043e-06 -1.22700693710183e-05 -1.09967098439157e-05 0.0249950132413343 0.0100564518091298
92.3 9.92477335474086e-06 -1.22686811150921e-05 4.51179395624615e-05 0.0249492248793155 0.00997694455863453
92.4 9.92570563022299e-06 -1.22682313407265e-05 6.2309420984681e-05 0.0249477507460719 0.00993761978789975
92.5 9.92654420627057e-06 -1.22689521785974e-05 3.28243004303651e-05 0.024954243247602 0.00990731804032888
92.6 9.92492229395529e-06 -1.22712745775897e-05 -5.83717323000017e-05 0.0249721212700688 0.00997786205172229
92.7 9.92503346300225e-06 -1.226932818208e-05 2.01821479243025e-05 0.02502921795954 0.00999581050212255
92.8 9.921358191619e-06 -1.22697693515223e-05 3.02407705635098e-06 0.0250076702287836 0.0101346979034533
92.9 9.92490379127086e-06 -1.22683123294052e-05 5.96643982297455e-05 0.02499192458937 0.00998813689544957
93 9.92550492667343e-06 -1.22697275334906e-05 3.27186991009325e-06 0.0250015079370065 0.00996820771032722
93.1 9.92587825178169e-06 -1.22689144183419e-05 3.55314700190434e-05 0.0249759687723042 0.00994362168444567
93.2 9.92554863104463e-06 -1.22697999421721e-05 -3.95249557478696e-08 0.0250278994952105 0.00997792720898163
93.3 9.92598410445233e-06 -1.2268129358856e-05 6.61135770414066e-05 0.0250024342690556 0.00995188976118922
93.4 9.92509238479001e-06 -1.22695673354892e-05 8.17314177804768e-06 0.0250147749013465 0.00999330936045447
93.5 9.92671797442472e-06 -1.22672491498282e-05 0.000101204917770302 0.0249288110915587 0.00989417510646139
93.6 9.92252288421442e-06 -1.22712511893136e-05 -5.7679098136862e-05 0.0250139792982992 0.0100957780945558
93.7 9.92491855055015e-06 -1.22703114798852e-05 -2.04096712313445e-05 0.0250356981477683 0.0100071443288266
93.8 9.92499282949023e-06 -1.22714101914217e-05 -6.32273726617082e-05 0.0249813794071988 0.00998270273785865
93.9 9.92501503705941e-06 -1.22706512633713e-05 -3.35439356976711e-05 0.0250013760509194 0.00998883208635402
94 9.92304964878942e-06 -1.22706305879935e-05 -3.28675218089191e-05 0.0250107971574674 0.0100693453249127
94.1 9.92497779686107e-06 -1.22724219061594e-05 -0.000104268070655323 0.0249677743223221 0.00997446551914596
94.2 9.92759912618561e-06 -1.22715113602628e-05 -6.7280212623414e-05 0.0249825968134748 0.00987453050574052
94.3 9.92369083587937e-06 -1.22685115973827e-05 5.46637551501133e-05 0.0249736455628817 0.0100263478047745
94.4 9.92715199737012e-06 -1.22713150021272e-05 -5.84862742852097e-05 0.024978133095003 0.00989127579843842
94.5 9.92419043511391e-06 -1.22686174719428e-05 5.05319024286851e-05 0.0249930105427657 0.0100147729397552
94.6 9.92516231009409e-06 -1.22683163983569e-05 6.37105794677797e-05 0.0249915074420314 0.00997686531274557
94.7 9.92335625898023e-06 -1.22709279041562e-05 -4.03229498610584e-05 0.0250200589469692 0.010062414878611
94.8 9.92459950981498e-06 -1.22676532175936e-05 9.07416732159058e-05 0.0250344806593724 0.0100187888445944
94.9 9.92450419962914e-06 -1.22699751834922e-05 -3.01084368197789e-06 0.0249976912547593 0.0100073787339235
95 9.9226917347875e-06 -1.22727442836521e-05 -0.000113496811407046 0.025024955992031 0.0100890230588109
95.1 9.92339815770853e-06 -1.22701150413345e-05 -8.41071461647456e-06 0.025017879751493 0.010057878567514
95.2 9.92283265142361e-06 -1.22711495947818e-05 -4.87524796494206e-05 0.025030859840699 0.0100867992355422
95.3 9.92600541305258e-06 -1.22696425825398e-05 1.20723617455551e-05 0.0249647006530329 0.00993332651551765
95.4 9.9243061117955e-06 -1.22707812363826e-05 -3.25731117047855e-05 0.0250395605243663 0.0100320437013046
95.5 9.92624341062224e-06 -1.22697191374251e-05 9.59548033303934e-06 0.0249882644767592 0.00993464687286354
95.6 9.92193462217694e-06 -1.2269435922415e-05 2.04356976483008e-05 0.0250301587132806 0.0101255567568952
95.7 9.92485038098846e-06 -1.22698005874217e-05 6.43788861078856e-06 0.0249823397695573 0.00998953432890757
95.8 9.9296568869494e-06 -1.22678565498127e-05 8.39943714287975e-05 0.0249457057813029 0.00978377385335388
95.9 9.92629489072567e-06 -1.22713470178109e-05 -5.22490415957185e-05 0.0249643962196973 0.00992546011784538
96 9.92612849761945e-06 -1.22689688682837e-05 4.29089205552023e-05 0.0250097598870962 0.00995027278218878
96.1 9.92374191013025e-06 -1.22706395378498e-05 -2.3738380092477e-05 0.0249799937465241 0.0100324857353336
96.2 9.92454889951278e-06 -1.22696951642317e-05 1.42370019599867e-05 0.0249827718379199 0.0100000899195077
96.3 9.92811886950772e-06 -1.22716981815634e-05 -6.54864846636028e-05 0.024917687035934 0.00983224594357318
96.4 9.92208951326578e-06 -1.22689679396921e-05 4.57959035889253e-05 0.0250202007613398 0.0101148551055017
96.5 9.93078821328359e-06 -1.22707450275394e-05 -2.50870838190734e-05 0.0248947323239441 0.00971470465661745
96.6 9.92458006403505e-06 -1.22694967066923e-05 2.45080440204093e-05 0.0250048680129229 0.0100111180816669
96.7 9.92636700691734e-06 -1.22683478014959e-05 7.07510814496617e-05 0.024974830788203 0.00992648749326904
96.8 9.92288929732746e-06 -1.22709701464955e-05 -3.46351990510446e-05 0.0250549472751222 0.0100992165110604
96.9 9.92301085644451e-06 -1.22694128405097e-05 2.90130547274184e-05 0.0250342711752208 0.0100874166435853
97 9.92594809979255e-06 -1.22722837847773e-05 -8.72127519910866e-05 0.0249808552954067 0.00994766429658547
97.1 9.92468923550674e-06 -1.22688491669546e-05 5.01787017914058e-05 0.0249877680197166 0.0100014241900906
97.2 9.925629549059e-06 -1.22706914899824e-05 -2.35974885324617e-05 0.024978603952436 0.00996035053086536
97.3 9.92424751592414e-06 -1.22704472605991e-05 -1.31822464985002e-05 0.0250445641232888 0.0100423028082611
97.4 9.92355180702367e-06 -1.2269115270271e-05 3.97269639253938e-05 0.0249943616511194 0.0100485879573809
97.5 9.92599612036122e-06 -1.22695445456081e-05 2.24799028660588e-05 0.0249954092896123 0.00995211242147957
97.6 9.92476436667073e-06 -1.2269742218096e-05 1.47240937639464e-05 0.0250106207592251 0.0100070192728737
97.7 9.92157553794122e-06 -1.22689183214226e-05 4.88693108593164e-05 0.0250144967911007 0.0101359827700756
97.8 9.92634724922451e-06 -1.22718572832683e-05 -6.93614446387305e-05 0.024989927857729 0.00993566107591237
97.9 9.92496937251051e-06 -1.22720888992939e-05 -7.79935519780436e-05 0.025005069402621 0.0099963187863652
98 9.9247875021512e-06 -1.22721666737664e-05 -8.04637280464453e-05 0.0249664288185263 0.00998835765594495
98.1 9.92550411247286e-06 -1.22709396833608e-05 -3.11292329483931e-05 0.0249756345535936 0.0099643746649716
98.2 9.92561154203028e-06 -1.22708271071225e-05 -2.72513745164708e-05 0.0249842293579883 0.00996249631758584
98.3 9.92230760917843e-06 -1.22722277530243e-05 -8.29054939280157e-05 0.0250040290146589 0.0101023831104779
98.4 9.92464894588849e-06 -1.2271265567261e-05 -4.53264052162338e-05 0.0249977024784191 0.0100052674732943
98.5 9.92520050285845e-06 -1.22707783534297e-05 -2.45558694455508e-05 0.0249424884234268 0.009961811533977
98.6 9.92141584067508e-06 -1.22717379028509e-05 -6.30035176680631e-05 0.0250102071261202 0.0101396525841766
98.7 9.92304701193267e-06 -1.22704195969111e-05 -1.00287636794481e-05 0.0249866541960673 0.0100654414373182
98.8 9.92418462137522e-06 -1.22717014527696e-05 -6.100706141677e-05 0.0250043321748426 0.0100279499506909
98.9 9.92293003882716e-06 -1.22722905016017e-05 -8.66070020299345e-05 0.0250117186484978 0.0100812001265141
99 9.92549944986681e-06 -1.22693972357073e-05 3.00280113993761e-05 0.0249896615462036 0.00997018033995262
99.1 9.92312588365151e-06 -1.22699476872558e-05 5.42758347065938e-06 0.0250230055530128 0.0100764369390729
99.2 9.92758503486395e-06 -1.22690155321918e-05 4.32302078422164e-05 0.0249359438016081 0.00986110679617019
99.3 9.92716352585512e-06 -1.22700777418784e-05 7.48748365711466e-07 0.0249392843156532 0.00987579068814081
99.4 9.92287540552817e-06 -1.22700468918664e-05 3.17814809131114e-06 0.0250250177729296 0.0100858886225463
99.5 9.92157337160409e-06 -1.22712530474205e-05 -4.46391540468732e-05 0.0250549932828584 0.0101485282934423
99.6 9.92542590404062e-06 -1.22684638682249e-05 6.73355460892206e-05 0.0250285563565004 0.00998440682197402
99.7 9.92519154987158e-06 -1.22688301089412e-05 5.42238414058797e-05 0.0249916037667464 0.00998069022551766
99.8 9.92572152433008e-06 -1.22706771402201e-05 -1.90074812182674e-05 0.0250222815212909 0.00997055235749457
99.9 9.92698418535083e-06 -1.22707075325229e-05 -1.88151601761333e-05 0.0250010653616081 0.00991072416423136
100 9.92268716744907e-06 -1.22719315250168e-05 -6.77277226958583e-05 0.0250165777652177 0.0100888596432814


==> tail/D1/Data/laserPositionEstmiationReal.csv <==
0 0 25 9.99999999999746 100 100 100
0.1 0 25 9.99999999999746 0.00535406832010625 24.9410717087666 9.99848526314388
0.2 0 25 9.99999999999746 0.00257919453961859 24.9692313234328 10.0005189967059
0.3 0 25 9.99999999999746 0.0579008769841423 24.8911136424174 10.042691878676
0.4 0 25 9.99999999999746 -0.0279836430509208 24.9439217835976 10.0186524438104
0.5 0 25 9.99999999999746 -0.0361346413971064 24.9753679414358 9.98276170548865
0.6 0 25 9.99999999999746 -0.087656402471701 24.9693124139592 10.0168197605535
0.7 0 25 9.99999999999746 0.0119548891884893 24.9632834896079 9.94568239850791
0.8 0 25 9.99999999999746 -0.0332279845749405 25.0017721866642 9.93635713315148
0.9 0 25 9.99999999999746 0.00501882047651846 24.977274733342 10.0457815074518
1 0 25 9.99999999999746 -0.00126831720342226 24.9368196106928 10.0564911640622
1.1 0 25 9.99999999999746 0.0328061439292452 24.9281609300558 9.97797986386841
1.2 0 25 9.99999999999746 -0.0475958257252276 24.9139668955173 10.0748083045038
1.3 0 25 9.99999999999746 0.0147175349855615 24.9246566659163 10.020079586482
1.4 0 25 9.99999999999746 0.0523184025072424 24.9626276009143 10.0104537128488
1.5 0 25 9.99999999999746 -0.0342393457627721 24.9735267660445 9.91639493509559
1.6 0 25 9.99999999999746 0.0104404771163659 24.9329463458206 10.0924704996989
1.7 0 25 9.99999999999746 -0.0534863028681572 24.9521274405405 10.0178359447197
1.8 0 25 9.99999999999746 0.00634701088575143 24.9672545618366 9.97395467504717
1.9 0 25 9.99999999999746 -0.00844502592215987 24.9406933109194 10.0807523891794
2 0 25 9.99999999999746 -0.0364132841017291 24.9522815157079 9.99288181960765
2.1 0 25 9.99999999999746 0.046497073341493 24.9860520705079 9.89558486951126
2.2 0 25 9.99999999999746 -0.0714596626983119 24.9222844654359 9.98416132583727
2.3 0 25 9.99999999999746 0.00819319993972737 24.951584749481 9.98235235983477
2.4 0 25 9.99999999999746 0.0401775711793035 24.9821899279863 9.9357868513978
2.5 0 25 9.99999999999746 0.0424923229147482 24.9704418608578 9.97723682296126
2.6 0 25 9.99999999999746 -0.0633119712912596 24.9522808589108 10.0335213772542
2.7 0 25 9.99999999999746 0.0636221840101405 24.9646585120347 9.91252224988894
2.8 0 25 9.99999999999746 -0.0298200756174181 24.931726604752 10.0826291734351
2.9 0 25 9.99999999999746 0.0280454744069522 24.9987930779409 9.91293644842762
3 0 25 9.99999999999746 -0.0423953086964949 24.886217631446 10.1089344346002
3.1 0 25 9.99999999999746 0.0666856458084501 25.0189693520403 9.90064727440756
3.2 0 25 9.99999999999746 -0.0269722253619243 25.0114701645899 9.92397336211448
3.3 0 25 9.99999999999746 -0.035651960093527 24.9890852222299 9.97093359137117
3.4 0 25 9.99999999999746 -0.0110733292279115 24.9280640894512 10.0996859897122
3.5 0 25 9.99999999999746 0.0237526657563502 24.962458168235 9.97459696594398
3.6 0 25 9.99999999999746 0.0638735215217258 24.958408070867 10.0168919542572
3.7 0 25 9.99999999999746 -0.00470514787781098 24.9438656249448 9.95486076509189
3.8 0 25 9.99999999999746 -0.0476130371586599 24.9415632673183 9.99682454427644
3.9 0 25 9.99999999999746 0.0409388232287831 24.9437465886324 9.95951190385027
4 0 25 9.99999999999746 0.181674560650649 25.0035461937258 10.0589114713213
4.1 0 25 9.99999999999746 0.0222641325383317 24.9818682954295 10.0327864021235
4.2 0 25 9.99999999999746 -0.0153393827027493 24.9747165936812 9.9058436578221
4.3 0 25 9.99999999999746 0.0100785421545269 24.9273344476201 9.94135962229542
4.4 0 25 9.99999999999746 0.0394643508810913 24.959126251727 9.9301676720263
4.5 0 25 9.99999999999746 0.0175781006097886 24.9648333483179 10.024310898939
4.6 0 25 9.99999999999746 0.107597767767916 24.9690853926641 9.96054634916706
4.7 0 25 9.99999999999746 -0.0523432720675335 24.9640940358031 10.0429483826597
4.8 0 25 9.99999999999746 -0.0470213220128866 24.947278854775 9.92321367786005
4.9 0 25 9.99999999999746 0.0538121510833125 25.0344206890787 10.0757745948184
5 0 25 9.99999999999746 -0.00652228196395575 24.9539113257927 9.94751498948913
5.1 0 25 9.99999999999746 -0.0196578389764526 24.9673825274717 10.0776782168612
5.2 0 25 9.99999999999746 0.0365798418280235 24.9505387764014 9.96364795153541
5.3 0 25 9.99999999999746 -0.0907234906991877 24.9170130925239 9.91640309937045
5.4 0 25 9.99999999999746 0.0498048080006849 24.9629152267234 9.95862871151594
5.5 0 25 9.99999999999746 0.0903973319833534 24.9604371576735 10.0499535042811
5.6 0 25 9.99999999999746 -0.0336982404155905 24.9614076000885 10.0042733347619
5.7 0 25 9.99999999999746 -0.00210618897061654 24.9152815252587 10.0048582490135
5.8 0 25 9.99999999999746 0.0303473434316869 24.9494286169125 9.97166310249122
5.9 0 25 9.99999999999746 0.0512399911333563 24.9586879928757 9.95897405370497
6 0 25 9.99999999999746 0.0372399385023746 24.9447530544809 9.98148909811868
6.1 0 25 9.99999999999746 0.0128679434446191 24.9440826785167 9.98959443230851
6.2 0 25 9.99999999999746 0.0350451404768522 24.9874125173542 10.0965943588032
6.3 0 25 9.99999999999746 -0.0466064158902763 24.9794466215708 10.0005688421226
6.4 0 25 9.99999999999746 -0.00526519250145345 24.902689378153 9.87933299110758
6.5 0 25 9.99999999999746 -0.00791579686501261 24.9623845355273 9.97207518345839
6.6 0 25 9.99999999999746 0.0353808930088761 24.9569412445242 9.9202925455757
6.7 0 25 9.99999999999746 -0.029097337987704 24.9494896852327 9.90345494190714
6.8 0 25 9.99999999999746 -0.00493017045545495 24.9605785406813 9.98420680331997
6.9 0 25 9.99999999999746 0.0209637000485095 24.9910032246606 10.0421655949522
7 0 25 9.99999999999746 0.0259268884477899 24.9557717876457 9.99770516722146
7.1 0 25 9.99999999999746 -0.0302185005287593 24.9363859343513 9.94227624808644
7.2 0 25 9.99999999999746 0.0112770359987094 24.9717326549074 10.0092713724174
7.3 0 25 9.99999999999746 0.0222013515268064 24.9722041567921 10.0119519592524
7.4 0 25 9.99999999999746 0.00269492723447076 24.9687756099353 9.99295088726621
7.5 0 25 9.99999999999746 -0.0523387405354905 24.9417701389575 10.0744988883598
7.6 0 25 9.99999999999746 0.00845630301837345 24.9235759882555 9.91806056325578
7.7 0 25 9.99999999999746 -0.0202351506374749 24.9358747362504 9.88488769076793
7.8 0 25 9.99999999999746 0.0344354522955811 24.9906636851308 9.9816700506676
7.9 0 25 9.99999999999746 -0.0280863850291664 24.9525520362164 10.0269933308017
8 0 25 9.99999999999746 0.0704686716418576 24.9482266085469 9.99225698495811
8.1 0 25 9.99999999999746 -0.0208230738332529 24.9681528868269 10.0078727025276
8.2 0 25 9.99999999999746 0.014481170623644 24.9644471160405 10.014994078108
8.3 0 25 9.99999999999746 0.0190375629381155 24.9247882099728 9.90155180433726
8.4 0 25 9.99999999999746 -0.0181612136602919 24.9539363016306 9.9602875854187
8.5 0 25 9.99999999999746 0.069653512118029 24.940855155748 9.92435953645158
8.6 0 25 9.99999999999746 0.0420085989104461 24.95597157231 10.0958489988695
8.7 0 25 9.99999999999746 0.0202516104243984 24.9613124434892 9.99782389145019
8.8 0 25 9.99999999999746 -0.0624938953228445 24.9706448044377 10.0354741769351
8.9 0 25 9.99999999999746 0.0530179115894941 24.9852495042192 9.9521615261993
9 0 25 9.99999999999746 0.121518996433324 25.0170659101568 10.0045677493381
9.1 0 25 9.99999999999746 -0.0494753131454941 24.9290462736258 9.99845438517039
9.2 0 25 9.99999999999746 0.0395045852150862 24.9601487178933 9.95696432258627
9.3 0 25 9.99999999999746 0.020859954526403 24.9723108703638 10.037729497893
9.4 0 25 9.99999999999746 0.0214654481497256 24.949926634639 9.98681985664152
9.5 0 25 9.99999999999746 0.0396390886744388 24.9563522999719 9.96980273014146
9.6 0 25 9.99999999999746 0.0295507560065077 24.9404528717762 10.0747894477728
9.7 0 25 9.99999999999746 -0.0315939239873399 24.9664411500773 9.94527298241994
9.8 0 25 9.99999999999746 -0.000234900217442759 24.9594828503235 9.97217006791989
9.9 0 25 9.99999999999746 -0.0133993101464724 24.9202105888059 9.96941888014203
10 0 25 9.99999999999746 0.0475410105545083 24.9481069468602 9.97361290906585
10.1 0 25 9.99999999999746 -0.0281477619675208 24.9939422770202 10.1346450294005
10.2 0 25 9.99999999999746 0.0472564361801355 24.9172610054974 9.91653695754688
10.3 0 25 9.99999999999746 0.0144836522615288 24.9640599073729 9.935365842079
10.4 0 25 9.99999999999746 -0.0568210031618147 24.9789536976626 10.0059801990797
10.5 0 25 9.99999999999746 0.0278088322651298 24.9788472734822 9.98051518908639
10.6 0 25 9.99999999999746 0.000146494525642478 24.9350056509658 9.99001609044707
10.7 0 25 9.99999999999746 0.0429576753171736 24.8598863230169 10.0738237417359
10.8 0 25 9.99999999999746 0.0175999968356379 24.9107346742746 9.99707423165192
10.9 0 25 9.99999999999746 -0.0376778634255843 24.9237729429874 10.0160732113277
11 0 25 9.99999999999746 0.0497038853052219 24.9382198358728 10.0223489450082
11.1 0 25 9.99999999999746 -0.0425047578464617 24.9782760578756 9.98757990536134
11.2 0 25 9.99999999999746 -0.0187847125706767 24.967709336886 10.0243328443353
11.3 0 25 9.99999999999746 -0.0175378455616242 24.9492405676407 9.98236678302592
11.4 0 25 9.99999999999746 0.0181689812526851 24.9394297072849 9.97756965256639
11.5 0 25 9.99999999999746 0.00932278805457125 24.966624116481 10.0673470871916
11.6 0 25 9.99999999999746 0.111023847742063 24.9698087064046 10.067831299026
11.7 0 25 9.99999999999746 0.0225652730225495 24.9536349176269 10.0359546091831
11.8 0 25 9.99999999999746 0.00251822213394966 24.9674559752339 9.95725410800955
11.9 0 25 9.99999999999746 -0.0628570273635434 24.9591679200978 9.99035804415749
12 0 25 9.99999999999746 0.0245483921410942 24.9745722692164 9.96649201379157
12.1 0 25 9.99999999999746 -0.0348057602073769 24.9456838226181 9.95101561071115
12.2 0 25 9.99999999999746 0.0242775396155366 24.9907184647348 9.96985518432897
12.3 0 25 9.99999999999746 0.00217677412974399 24.9721424063853 10.0280513049301
12.4 0 25 9.99999999999746 0.0163458656388818 24.970436558314 10.0075257639849
12.5 0 25 9.99999999999746 -0.06518602051575 24.9708773259291 9.96579675309506
12.6 0 25 9.99999999999746 0.0320008718391189 24.9792345216033 10.0355214622247
12.7 0 25 9.99999999999746 0.124888764275192 24.9732934323358 10.0724184289327
12.8 0 25 9.99999999999746 0.0103425663171723 24.9809412085522 9.97535819888882
12.9 0 25 9.99999999999746 0.05044260083427 24.9263384363992 9.90082209374562
13 0 25 9.99999999999746 -0.0118589537760446 24.9408704336372 9.95420313147306
13.1 0 25 9.99999999999746 -0.0131904950699988 24.950705150633 9.96933658916237
13.2 0 25 9.99999999999746 0.0488664549331998 24.9293377768237 9.94974107125758
13.3 0 25 9.99999999999746 0.00760044180939242 24.9966872765309 9.96547050641858
13.4 0 25 9.99999999999746 -0.0132144302498657 24.950486954651 10.0034640809018
13.5 0 25 9.99999999999746 -0.000916014520759848 25.0178264526429 10.1005908923906
13.6 0 25 9.99999999999746 0.0375001846263478 24.9713503003692 9.88860874493146
13.7 0 25 9.99999999999746 0.0239261823734565 24.9442762685576 9.92702154048839
13.8 0 25 9.99999999999746 -0.0443603718065003 24.9237281969542 10.0852585531625
13.9 0 25 9.99999999999746 0.0190416575362952 24.9875779033925 9.93956688544877
14 0 25 9.99999999999746 -0.0278514151100257 25.0048675868094 9.91726759214731
14.1 0 25 9.99999999999746 -0.0222098409180274 24.9603379269062 10.0061063907056
14.2 0 25 9.99999999999746 -0.0209384605796081 24.9495919322645 10.002314195352
14.3 0 25 9.99999999999746 0.00914144555110471 24.9881187964942 9.96581644665256
14.4 0 25 9.99999999999746 0.012462778498555 24.945683528995 10.0019405501228
14.5 0 25 9.99999999999746 -0.00245437424456637 24.9356148102537 10.0057262156928
14.6 0 25 9.99999999999746 0.0712340914477713 24.9651517095506 9.86472364815078
14.7 0 25 9.99999999999746 -0.0434585749853759 24.9295881400781 10.0048507439818
14.8 0 25 9.99999999999746 0.022238967427147 24.9779684433456 9.97522788545258
14.9 0 25 9.99999999999746 -0.0315253395782689 24.9503593494517 10.0326030044534
15 0 25 9.99999999999746 0.0873312520696217 24.9559201551184 9.93932489231764
15.1 0 25 9.99999999999746 -0.0282009238519984 24.9485710484669 10.003828788155
15.2 0 25 9.99999999999746 0.124380227671548 25.0197919046385 10.0316596441167
15.3 0 25 9.99999999999746 -0.0102209470690147 24.9641383743003 10.045333406452
15.4 0 25 9.99999999999746 -0.0119707782921844 24.977907350801 9.9687050657021
15.5 0 25 9.99999999999746 0.0899868107804361 24.9450598255171 9.97631711798257
15.6 0 25 9.99999999999746 0.0820864761937442 24.9587985748467 9.9782085975472
15.7 0 25 9.99999999999746 -0.0344390218828858 24.9483303781043 10.0152296644213
15.8 0 25 9.99999999999746 0.0512802146995303 24.9625556203384 9.9714290393198
15.9 0 25 9.99999999999746 -0.033618451448049 24.9347712035929 10.0320111730887
16 0 25 9.99999999999746 -0.0283246233755876 24.9496194965488 9.95452831402549
16.1 0 25 9.99999999999746 0.0108867807368174 24.9304228410341 9.97236195750256
16.2 0 25 9.99999999999746 -0.0320766279919203 24.942975437068 10.0122187686283
16.3 0 25 9.99999999999746 0.0495423155316456 24.9756312691865 9.96550673523809
16.4 0 25 9.99999999999746 0.0200736722892056 24.964725762602 10.0144009305665
16.5 0 25 9.99999999999746 0.0144489192116137 24.8983393073509 10.0110832323772
16.6 0 25 9.99999999999746 -0.0156884235689263 24.9384303841577 9.97054300286886
16.7 0 25 9.99999999999746 -0.0353775134391657 24.9217083014668 10.0937489034868
16.8 0 25 9.99999999999746 -0.0182610962913961 24.9979270691796 10.0168226401269
16.9 0 25 9.99999999999746 -0.0469555033735581 24.9547723303008 9.98933013956132
17 0 25 9.99999999999746 0.0121862918085067 24.9265220400202 10.0470573689781
17.1 0 25 9.99999999999746 -0.00322098671229965 24.9248044042798 9.98449039694199
17.2 0 25 9.99999999999746 0.0663866841504875 24.9677502181656 9.92680886095465
17.3 0 25 9.99999999999746 -0.0223140515679254 24.9579581178516 9.98698112501115
17.4 0 25 9.99999999999746 -0.00774224082249779 24.948443903015 10.0604797404825
17.5 0 25 9.99999999999746 -0.00407166174806881 24.9797869672944 9.94753855453793
17.6 0 25 9.99999999999746 0.0289661425842981 25.0166802878441 9.96187705380448
17.7 0 25 9.99999999999746 0.0460600635534812 24.9239013492868 9.94120004794359
17.8 0 25 9.99999999999746 -0.0162057361234047 24.9293220209501 10.005713032962
17.9 0 25 9.99999999999746 0.0634263001719474 24.9533243451837 9.89636303415423
18 0 25 9.99999999999746 0.0303471868437583 24.9583079223196 9.92351506855117
18.1 0 25 9.99999999999746 0.0229839523607854 25.0020631282257 9.98781962042439
18.2 0 25 9.99999999999746 -0.00584563706056593 24.9948691191194 9.95311831887742
18.3 0 25 9.99999999999746 -0.036862844372106 24.9475029452202 10.0372436511303
18.4 0 25 9.99999999999746 0.0265537153727092 24.9002763209354 9.93354829649896
18.5 0 25 9.99999999999746 -0.0139686081939176 24.9831953917274 10.0340399132229
18.6 0 25 9.99999999999746 0.0246013014211287 24.9523423293149 9.94443980397311
18.7 0 25 9.99999999999746 -0.00996501049158638 24.9728569115079 10.0293512012877
18.8 0 25 9.99999999999746 0.0261091873224548 24.9555017888716 9.95634154750952
18.9 0 25 9.99999999999746 -0.0679894937627932 24.9897039304978 9.97020829840588
19 0 25 9.99999999999746 -0.0597126255393619 24.9642579777984 9.93127242644782
19.1 0 25 9.99999999999746 -0.148768624285439 24.8726025257632 10.1257123540649
19.2 0 25 9.99999999999746 0.00814454083872 24.9642259602232 9.9945954640342
19.3 0 25 9.99999999999746 -0.0398019530594168 24.9552266206413 10.0163773724738
19.4 0 25 9.99999999999746 -0.00810202843741993 24.943666735052 9.82451108511188
19.5 0 25 9.99999999999746 -0.0613895508223072 24.9787049381456 10.0945365457096
19.6 0 25 9.99999999999746 0.0332319915428735 24.9736250300194 10.0044446724947
19.7 0 25 9.99999999999746 0.046423858008889 24.996963174108 10.0417448871069
19.8 0 25 9.99999999999746 -0.011387840818738 24.9819083172737 9.99583764283857
19.9 0 25 9.99999999999746 -0.0810945262906227 24.9550624306932 10.0242179723558
20 0 25 9.99999999999746 0.0869510673124541 24.9563884004572 9.95719672402948
20.1 0 25 9.99999999999746 0.0541271647190695 24.9325233385403 9.92408670070285
20.2 0 25 9.99999999999746 0.0531165161719905 24.9279395498948 9.9473493952863
20.3 0 25 9.99999999999746 0.0164130699546829 24.958939415962 9.99154381003866
20.4 0 25 9.99999999999746 -0.0209550751677682 24.8865971103553 10.1324551021151
20.5 0 25 9.99999999999746 -0.0532371318299416 24.9536967713688 9.99008197869376
20.6 0 25 9.99999999999746 -0.0563336331587158 24.9397700585993 10.0133603243883
20.7 0 25 9.99999999999746 0.0463167293939767 25.0376703738438 9.9066072164802
20.8 0 25 9.99999999999746 -0.0105856920528649 24.9728676184666 9.93596068083775
20.9 0 25 9.99999999999746 0.0237297703094216 24.9700791773391 10.0156158421181
21 0 25 9.99999999999746 0.0318674379302513 24.9386778907234 10.0201286714295
21.1 0 25 9.99999999999746 -0.0305716596463361 24.9466681896483 9.92097049079986
21.2 0 25 9.99999999999746 0.0842923797392974 24.9324217521007 9.93571870153403
21.3 0 25 9.99999999999746 0.0279485251838759 24.9826566241292 9.94838805444918
21.4 0 25 9.99999999999746 -0.0101436956902476 24.951604352034 9.98136240446421
21.5 0 25 9.99999999999746 0.0316938777318001 24.9258496863675 9.89448090131773
21.6 0 25 9.99999999999746 0.0541306442101335 24.9368155355502 9.95468888722202
21.7 0 25 9.99999999999746 -0.037735139922607 24.960822116606 10.0387809246896
21.8 0 25 9.99999999999746 0.0242538209933706 24.9497132198245 10.0062682939958
21.9 0 25 9.99999999999746 -0.0283968821020197 24.9618947232481 10.028988396326
22 0 25 9.99999999999746 -0.0499546909233631 24.9652040050168 10.0804309155613
22.1 0 25 9.99999999999746 0.0464954016625426 24.921797508436 9.95699526308189
22.2 0 25 9.99999999999746 -0.00896600187037264 24.9769221425464 9.9967057231161
22.3 0 25 9.99999999999746 0.0335625999025387 24.9748135613469 9.97323118630894
22.4 0 25 9.99999999999746 -0.0191120788972907 24.930406881331 9.99875028272078
22.5 0 25 9.99999999999746 0.0215476182838 24.944097999438 10.0318853751105
22.6 0 25 9.99999999999746 -0.000329330494793625 24.9763075036913 10.0224767514502
22.7 0 25 9.99999999999746 0.0127650314306878 24.97107070738 9.97238799538667
22.8 0 25 9.99999999999746 0.0249631296533613 24.9502666385836 9.96305753435757
22.9 0 25 9.99999999999746 0.0216853635140163 24.9452406974641 10.0356906612047
23 0 25 9.99999999999746 0.0105324734228849 24.9721374200706 9.96196732799854
23.1 0 25 9.99999999999746 0.000560867142240618 24.8858990027064 10.0088018010007
23.2 0 25 9.99999999999746 0.0164623283418984 25.0063433563924 9.91029460425535
23.3 0 25 9.99999999999746 -0.0564322118859281 25.0180792773243 9.88947166214615
23.4 0 25 9.99999999999746 0.00746572534115357 24.9716856338739 10.00376704843
23.5 0 25 9.99999999999746 0.0294408951858455 24.9633581864236 9.97296139381631
23.6 0 25 9.99999999999746 0.0210638811480824 25.0148814391533 9.99998603207358
23.7 0 25 9.99999999999746 -0.0596404572422826 24.9421192158214 9.98645684922552
23.8 0 25 9.99999999999746 0.0275453397695653 24.9574642635563 9.92882802679097
23.9 0 25 9.99999999999746 -0.0264827761307191 24.9340986425393 10.0133830182913
24 0 25 9.99999999999746 -0.131503101210808 24.9246062539028 9.98810444358269
24.1 0 25 9.99999999999746 -0.0443716732753465 24.9452549268443 9.96446309100501
24.2 0 25 9.99999999999746 -0.112218305559588 24.9216621090388 10.001115593432
24.3 0 25 9.99999999999746 -0.0407939642524614 24.933668110814 10.032105483783
24.4 0 25 9.99999999999746 -0.120900422241277 24.9592608403281 10.0284356485625
24.5 0 25 9.99999999999746 -0.0190450254853967 24.968437942867 9.99211653387191
24.6 0 25 9.99999999999746 0.000569783332958639 24.9620026433955 10.0125454433064
24.7 0 25 9.99999999999746 -0.0704490595213687 24.9413922315901 9.98846427970236
24.8 0 25 9.99999999999746 -0.0188096676155484 24.9696836770322 9.99575083925959
24.9 0 25 9.99999999999746 -0.058443263761055 24.9498388900791 10.0551938529214
25 0 25 9.99999999999746 -0.0247686726301929 24.9801565183705 10.0152768538411
25.1 0 25 9.99999999999746 0.0314731205709225 24.9138259433575 10.0814200217835
25.2 0 25 9.99999999999746 -0.0375867652997864 24.899899271254 10.0974789392211
25.3 0 23 11.9999999999975 0.0145353535004642 22.8942640731141 12.0407999824422
25.4 0 23 11.9999999999975 -0.0268977002243842 22.9345693356094 11.9775940302826
25.5 0 23 11.9999999999975 0.0241377361420752 22.9451736648038 11.9960887150691
25.6 0 23 11.9999999999975 -0.0464741071498984 22.9189043783589 12.0215262019823
25.7 0 23 11.9999999999975 0.00644409875465271 22.9516674168099 11.9936603520678
25.8 0 23 11.9999999999975 0.0409341282041136 22.9694273676719 11.976665634072
25.9 0 23 11.9999999999975 -0.0529581511579578 22.9492094653798 11.994663783514
26 0 23 11.9999999999975 0.0256473656831758 23.0221228135298 11.9706578884224
26.1 0 23 11.9999999999975 0.00967969585059698 23.0081595560669 11.9985024744312
26.2 0 23 11.9999999999975 -0.0225243156314656 22.9555855111418 11.9512361459393
26.3 0 23 11.9999999999975 0.0121137204817881 22.9813968284006 12.0122957505578
26.4 0 23 11.9999999999975 -0.0187859649452117 22.9579343400894 11.994703224765
26.5 0 23 11.9999999999975 -0.0388397605330897 22.9809678485511 11.9549567870247
26.6 0 23 11.9999999999975 -0.0676100401275157 22.9452260960464 11.9348732152246
26.7 0 23 11.9999999999975 -0.00979579204338678 22.9692024540951 11.9726257381601
26.8 0 23 11.9999999999975 0.0390212360547375 22.9580650186093 12.0176757495824
26.9 0 23 11.9999999999975 0.0378090108918859 22.9901267986728 11.9816290074225
27 0 23 11.9999999999975 0.0964715400256643 22.9964856981777 12.0126007848189
27.1 0 23 11.9999999999975 -0.0433185698710463 22.9145666691706 11.9859933979388
27.2 0 23 11.9999999999975 -0.0006829018995872 22.8933362099715 12.0075813036445
27.3 0 23 11.9999999999975 -0.00148769815423928 23.0282380214372 11.9250796117356
27.4 0 23 11.9999999999975 -0.0216837131017329 22.9264967226961 11.988168521285
27.5 0 23 11.9999999999975 -0.0247573351187692 22.9135082369474 11.9645909567931
27.6 0 23 11.9999999999975 0.0379424018434721 22.9543803120225 11.9862485545676
27.7 0 23 11.9999999999975 -0.0117627155306356 22.9612819206282 11.9993571909233
27.8 0 23 11.9999999999975 0.0492159906787227 22.9461246803865 12.0186892683846
27.9 0 23 11.9999999999975 -0.05516831884225 22.9348497994722 12.0269646378831
28 0 23 11.9999999999975 -0.0132045354056895 22.9410922504638 11.9650922546316
28.1 0 23 11.9999999999975 0.0037024098131167 22.9767156567941 11.9533218496063
28.2 0 23 11.9999999999975 -0.0506420493456699 22.9370912830086 12.0507173057749
28.3 0 23 11.9999999999975 0.0161454578415749 22.95191567119 11.975049658974
28.4 0 23 11.9999999999975 0.0539868895309389 22.9764079391791 11.9143118161371
28.5 0 23 11.9999999999975 0.0373805543573335 23.0076812052617 11.9916090382578
28.6 0 23 11.9999999999975 -0.0178826372078885 22.9084898386707 12.0497596752628
28.7 0 23 11.9999999999975 -0.0167079291534554 22.9668734301124 11.9717427780035
28.8 0 23 11.9999999999975 -0.0442069740869821 22.9298949537768 12.0285714437882
28.9 0 23 11.9999999999975 -0.0352661373120058 22.9588349533589 11.9270849787246
29 0 23 11.9999999999975 0.0336571989525023 23.0068824474168 11.9148053357889
29.1 0 23 11.9999999999975 0.00956583169969214 22.9676046655388 12.0394693581575
29.2 0 23 11.9999999999975 0.0391467460331977 22.971967001624 11.953009133566
29.3 0 23 11.9999999999975 -0.00390621431100161 22.9891504644078 11.9445757703188
29.4 0 23 11.9999999999975 -0.00653394797741741 22.9851234612595 11.9930079635678
29.5 0 23 11.9999999999975 0.00590235184077069 22.9568632122485 11.9704831940506
29.6 0 23 11.9999999999975 -0.05398070786624 22.9723424470922 12.0015730704249
29.7 0 23 11.9999999999975 -0.0286987589719918 22.9428637462391 11.9761622932019
29.8 0 23 11.9999999999975 0.0350293138503661 22.9443234858547 11.9583609637138
29.9 0 23 11.9999999999975 -0.041871865288097 22.9467140922822 12.007603944904
30 0 23 11.9999999999975 -0.0406375740873783 22.8907989604489 12.0385449180404
30.1 0 23 11.9999999999975 0.0149883453550413 22.9086255415389 11.9815887127033
30.2 0 23 11.9999999999975 -0.0127527135410385 22.9497041408735 12.0452365042033
30.3 0 23 11.9999999999975 -0.00284200234352049 22.9138295099696 12.0246232428343
30.4 0 23 11.9999999999975 0.0411887531229395 22.9579283956797 12.0589759736425
30.5 0 23 11.9999999999975 -0.0165735743030018 23.018091191726 11.9134139327431
30.6 0 23 11.9999999999975 0.0367989150417812 23.0171253223045 11.914937447612
30.7 0 23 11.9999999999975 0.0203033831105126 22.9342415000348 12.0073102504363
30.8 0 23 11.9999999999975 0.00061769112654799 22.958938829104 11.9648600682067
30.9 0 23 11.9999999999975 -0.00305547024115017 22.9519736460148 11.9647424613099
31 0 23 11.9999999999975 -0.00984685898411069 22.9643874140192 11.923719012996
31.1 0 23 11.9999999999975 -0.0479037025448503 22.9476478869946 11.9841565345978
31.2 0 23 11.9999999999975 -0.0436113406689335 22.9329812864953 12.0178334959801
31.3 0 23 11.9999999999975 0.0153032717046964 22.9713132210289 11.9135360846213
31.4 0 23 11.9999999999975 0.0427667843975927 23.0069497257676 11.9640273696026
31.5 0 23 11.9999999999975 -0.0396439804169576 22.9613217887497 11.9791589714046
31.6 0 23 11.9999999999975 0.0363646519468363 22.9429716934197 12.0229942916405
31.7 0 23 11.9999999999975 -0.0267923522722897 22.9503063135061 12.0171216242112
31.8 0 23 11.9999999999975 0.0460474343718344 22.9788754198706 11.9586037458578
31.9 0 23 11.9999999999975 0.048052816040568 22.9380801504577 11.993158181251
32 0 23 11.9999999999975 -0.048343017681181 22.9314341221834 11.996690830674
32.1 0 23 11.9999999999975 -0.0238692789768601 22.9429216779228 12.0330393706966
32.2 0 23 11.9999999999975 0.0289312982129284 22.9620168118681 11.8936005897606
32.3 0 23 11.9999999999975 0.0722880236249228 22.9773386437433 11.9343720691628
32.4 0 23 11.9999999999975 0.000662304812740598 22.9565830344109 11.9584829782046
32.5 0 23 11.9999999999975 -0.0520346013883566 22.8995888651222 12.0116601298136
32.6 0 23 11.9999999999975 -0.0801868478461648 22.9479527073601 11.9452227102926
32.7 0 23 11.9999999999975 0.0197216368389262 23.0131322930266 11.9327597568684
32.8 0 23 11.9999999999975 0.0243524699502898 22.9354785917533 12.0047003428423
32.9 0 23 11.9999999999975 -0.0614740289714192 22.9439036852432 12.0236757411571
33 0 23 11.9999999999975 -0.0714262401631598 22.9836307502865 12.0104231863513
33.1 0 23 11.9999999999975 0.0246764497209011 22.9552569200981 12.017250596557
33.2 0 23 11.9999999999975 -0.0458413648887243 22.9862991516995 12.0014800275934
33.3 0 23 11.9999999999975 0.0194433599172022 22.9970964693393 11.9870943494835
33.4 0 23 11.9999999999975 -0.0202371550267867 22.9874707855056 11.9480065878191
33.5 0 23 11.9999999999975 0.00335037097945162 22.9635767924971 11.9914580289298
33.6 0 23 11.9999999999975 -0.00366602169334773 22.9466634548102 11.9132793065798
33.7 0 23 11.9999999999975 -0.0122472928890738 22.950473848361 11.978583287579
33.8 0 23 11.9999999999975 -0.03358785323502 22.9164001608319 12.0009361665024
33.9 0 23 11.9999999999975 0.0274667290310278 22.9971985219612 11.9670475299781
34 0 23 11.9999999999975 -0.0279984886813496 22.9752599181702 11.9729536878543
34.1 0 23 11.9999999999975 0.0243311239409856 22.9984220521358 12.0162231193766
34.2 0 23 11.9999999999975 -0.0132185263007953 22.9082112826278 12.0269540622423
34.3 0 23 11.9999999999975 -0.017064520565056 22.9685656908339 12.0071661666993
34.4 0 23 11.9999999999975 0.0519642211634439 22.9686709712887 11.9520888944481
34.5 0 23 11.9999999999975 0.0760293184310257 22.9747829544033 12.000080695167
34.6 0 23 11.9999999999975 -0.00294781308053941 22.9405788722864 11.9593290727552
34.7 0 23 11.9999999999975 0.00963437776809759 22.9844840695114 11.9285669849851
34.8 0 23 11.9999999999975 0.0218448043087836 22.9435716251481 11.9547126908867
34.9 0 23 11.9999999999975 -0.0132798460899504 22.9485089358711 11.9868933471622
35 0 23 11.9999999999975 0.000243411847587723 22.9751846130684 11.9835053966371
35.1 0 23 11.9999999999975 -0.0107149836669589 22.9639469972942 11.9698949701925
35.2 0 23 11.9999999999975 -0.00695194229102307 22.9631263086527 11.9687895571559
35.3 0 23 11.9999999999975 -0.0277691565837644 22.9436554501725 11.9605526681539
35.4 0 23 11.9999999999975 -0.0291072120369831 22.9949098714422 11.9081720157325
35.5 0 23 11.9999999999975 0.0100280642202878 22.9507758592465 11.9809991004051
35.6 0 23 11.9999999999975 -0.0153996152139128 22.9465469748871 12.0132815378834
35.7 0 23 11.9999999999975 -0.0485352619654265 22.9473547677723 11.9950988155878
35.8 0 23 11.9999999999975 0.0190599123898474 22.9475319420483 12.0054589605848
35.9 0 23 11.9999999999975 -0.0694917373025419 22.935490439142 12.0162108632999
36 0 23 11.9999999999975 0.0114458562953795 22.9313383365042 11.9792472913862
36.1 0 23 11.9999999999975 -0.000153542005914322 22.9864592130352 11.9289265090522
36.2 0 23 11.9999999999975 0.0126640301870663 22.9421098857282 12.0189728656474
36.3 0 23 11.9999999999975 -0.0358909828816613 22.9816420052543 11.9925939830631
36.4 0 23 11.9999999999975 0.00992434313355541 22.9780033809564 11.9529760943252
36.5 0 23 11.9999999999975 0.075158700037002 22.9824007284864 11.9711522011031
36.6 0 23 11.9999999999975 0.054930301538729 22.9793280689961 12.0072320496904
36.7 0 23 11.9999999999975 -0.0321309500008828 22.9657712180262 11.9712717237555
36.8 0 23 11.9999999999975 -0.0258810569755507 22.9250407999337 12.0162372549844
36.9 0 23 11.9999999999975 0.0165066005976707 22.9482783021115 11.9464408002777
37 0 23 11.9999999999975 0.0173089030525799 22.9736141252529 11.9615519887414
37.1 0 23 11.9999999999975 0.00305657340028487 22.960622171785 11.9834045382272
37.2 0 23 11.9999999999975 -0.00180576696128295 22.9769950937802 11.9985620657543
37.3 0 23 11.9999999999975 -0.00109727967144518 22.9255835659971 12.0086990286695
37.4 0 23 11.9999999999975 0.0112562358383056 22.9554736669709 11.9337287891515
37.5 0 23 11.9999999999975 0.0268198050680712 22.9595533781205 11.9447565410812
37.6 0 23 11.9999999999975 0.00404873475398438 22.9225606176075 12.0529653142611
37.7 0 23 11.9999999999975 -0.0549345992639249 22.9319291080331 12.0135896177606
37.8 0 23 11.9999999999975 -0.0029471005856557 22.9278506643902 11.9736145187182
37.9 0 23 11.9999999999975 0.0652523197179789 23.0145382300499 11.96195809717
38 0 23 11.9999999999975 0.0443452937347932 22.9604986795701 11.9821553824859
38.1 0 23 11.9999999999975 0.05097386718249 22.9705848139789 11.9345338290189
38.2 0 23 11.9999999999975 0.0182950126348309 22.9778216032298 11.9556494918176
38.3 0 23 11.9999999999975 0.0539762068705015 22.9516124802766 11.9557731325537
38.4 0 23 11.9999999999975 0.0845417264572593 22.9687272116029 11.9760251931793
38.5 0 23 11.9999999999975 -0.00643023738641928 22.9931155398227 11.9974531571821
38.6 0 23 11.9999999999975 -0.00316982565082472 23.0063441807136 11.9584713932069
38.7 0 23 11.9999999999975 0.0204424180910424 22.9503066255895 11.9960460250025
38.8 0 23 11.9999999999975 0.00676259796455751 22.9702154383627 11.9845588303428
38.9 0 23 11.9999999999975 -0.0277364461780423 22.9074209060464 12.0672619715535
39 0 23 11.9999999999975 0.0675137312549551 22.8759984055325 12.0400069796809
39.1 0 23 11.9999999999975 -0.0101890355475684 22.9204830270634 11.9567665395439
39.2 0 23 11.9999999999975 -0.0356622233760705 22.9525740945586 12.0044149132833
39.3 0 23 11.9999999999975 0.0059147833769149 22.9527690771946 12.0347973022891
39.4 0 23 11.9999999999975 -0.0113346170396613 22.9598053678926 11.9784125967822
39.5 0 23 11.9999999999975 0.0134103316981016 22.940843228486 11.9822546503964
39.6 0 23 11.9999999999975 -0.0665292290322591 22.9657828674022 12.0233252603707
39.7 0 23 11.9999999999975 -0.0015330900209317 22.9875441580536 11.9772131273668
39.8 0 23 11.9999999999975 -0.0131760032993069 22.9313368084531 11.9850878701247
39.9 0 23 11.9999999999975 0.0390027374148993 22.9408294003525 12.0054161373687
40 0 23 11.9999999999975 -0.0136873661157857 22.9495967872733 11.9873225779692
40.1 0 23 11.9999999999975 0.0243005630316969 22.9151204148161 11.9985780638909
40.2 0 23 11.9999999999975 0.011544462371974 22.968215860432 12.029099374356
40.3 0 23 11.9999999999975 -0.063283885483324 22.9564362634705 11.9874224397269
40.4 0 23 11.9999999999975 -0.00329077843156043 22.9471046617872 11.9756230372498
40.5 0 23 11.9999999999975 0.0141665757483005 22.9591653470822 11.9439075531447
40.6 0 23 11.9999999999975 -0.00844881341103882 22.9391224873884 11.9719101632056
40.7 0 23 11.9999999999975 0.00838821033839601 22.9530599941985 11.9927301306907
40.8 0 23 11.9999999999975 0.00159427440089356 22.9444330441205 11.9707619507199
40.9 0 23 11.9999999999975 0.0066560067852592 22.9273184303327 12.021352060172
41 0 23 11.9999999999975 0.00755891864139778 22.9211782452387 12.015016938584
41.1 0 23 11.9999999999975 -0.0718246902089209 22.9232199422608 11.9574023771687
41.2 0 23 11.9999999999975 0.0442757409944563 22.9821012035709 11.9627716862398
41.3 0 23 11.9999999999975 -0.0140376269613175 22.9579565493387 12.0200269121962
41.4 0 23 11.9999999999975 0.026673492902822 22.9766450954279 11.9871436277444
41.5 0 23 11.9999999999975 -0.0328656747217037 22.9699555588043 11.9611038144381
41.6 0 23 11.9999999999975 0.0642512685095237 22.9927225096325 12.0134131234286
41.7 0 23 11.9999999999975 -4.44464837253547e-05 22.9768114857897 11.9286837091216
41.8 0 23 11.9999999999975 -0.0026466120543965 22.9383357209044 12.0059320487993
41.9 0 23 11.9999999999975 0.00589951444430188 22.9725023271581 11.994954393436
42 0 23 11.9999999999975 0.0291326529570036 22.9429228373089 11.9722662123869
42.1 0 23 11.9999999999975 0.0540151027011824 22.9533914752054 11.9684006896454
42.2 0 23 11.9999999999975 -0.0425793221931601 22.9093198986713 12.0117019105268
42.3 0 23 11.9999999999975 0.0936082379705803 22.9770539341923 11.9490742150581
42.4 0 23 11.9999999999975 0.0433490183433589 22.9517283451465 12.0234834858038
42.5 0 23 11.9999999999975 0.00790143888027722 22.9704946844623 12.0047477693629
42.6 0 23 11.9999999999975 0.022943520195963 22.9613266252232 11.9711817453704
42.7 0 23 11.9999999999975 0.0210477209492103 22.9410427523425 12.0637834780243
42.8 0 23 11.9999999999975 -0.041452389404373 22.9294069979336 12.0285554437698
42.9 0 23 11.9999999999975 0.00470766235414395 22.9559237955103 11.9911360613093
43 0 23 11.9999999999975 -0.0231125138133968 22.9640910281243 11.946825473767
43.1 0 23 11.9999999999975 0.0579719433094265 22.9311255182673 11.9422707466371
43.2 0 23 11.9999999999975 -0.0548181963234782 22.9700163098224 11.9206234713223
43.3 0 23 11.9999999999975 -0.026749411307697 22.938803859375 11.9713472306691
43.4 0 23 11.9999999999975 0.036118598008781 22.9634363081637 12.0218780494623
43.5 0 23 11.9999999999975 -0.0204439118649919 22.9487195117599 11.9731127494585
43.6 0 23 11.9999999999975 0.0344793013557258 22.9941576313316 11.9398624228523
43.7 0 23 11.9999999999975 -0.00398820262254286 22.958899931761 11.9356526632512
43.8 0 23 11.9999999999975 -0.0641977432573151 22.9969041572287 11.9936664260933
43.9 0 23 11.9999999999975 -0.0179380046118774 22.9693768406162 11.983654134176
44 0 23 11.9999999999975 -0.0240958057543198 22.9818081703614 11.9963723734252
44.1 0 23 11.9999999999975 0.000113949932604562 22.9755191736862 12.0200161564197
44.2 0 23 11.9999999999975 -0.00115239234300101 22.9843845257162 11.9341541238278
44.3 0 23 11.9999999999975 -0.0154369028347045 22.9172542395573 11.9661104420811
44.4 0 23 11.9999999999975 0.0423237237303054 22.9972272996853 11.9904503858964
44.5 0 23 11.9999999999975 -0.0222256425693868 22.9377360220267 11.9836996692071
44.6 0 23 11.9999999999975 0.0510569762043952 22.9498045397292 12.0132241487577
44.7 0 23 11.9999999999975 -0.039588993403191 22.9600542860122 12.0303822034234
44.8 0 23 11.9999999999975 -0.0439693286188474 22.9263099888194 12.0200163772461
44.9 0 23 11.9999999999975 0.0176917634530402 22.9494477454609 11.9782806685508
45 0 23 11.9999999999975 -0.00664204481263074 22.9384765568983 11.9943214276617
45.1 0 23 11.9999999999975 -0.0378339948127386 22.9430330090903 11.9928392119613
45.2 0 23 11.9999999999975 -0.000457703298433878 22.973119774501 11.9817803542051
45.3 0 23 11.9999999999975 -0.0335727502124998 22.9579672103408 11.9706700467411
45.4 0 23 11.9999999999975 -0.00430712784187623 22.9484840155575 11.971586906367
45.5 0 23 11.9999999999975 -0.0218348762762137 22.9009263948163 12.0066647874848
45.6 0 23 11.9999999999975 -0.000791871528024897 22.9539764500508 12.0661845629701
45.7 0 23 11.9999999999975 0.0129229301988474 22.9580742189998 12.0151666672707
45.8 0 23 11.9999999999975 0.0099466647627646 22.9238357481935 11.9884929287744
45.9 0 23 11.9999999999975 -0.0334934396323442 22.9449815299569 12.0157773417423
46 0 23 11.9999999999975 -0.0404376682286937 22.9497730338198 11.9482115442717
46.1 0 23 11.9999999999975 0.00900034519788653 22.9807013603757 11.9869809103044
46.2 0 23 11.9999999999975 -0.0102758882243141 22.9581913974486 11.9933743687338
46.3 0 23 11.9999999999975 0.0619150736276492 22.971159602104 11.966575921083
46.4 0 23 11.9999999999975 0.0337828597339294 22.9806382221167 12.0063257702205
46.5 0 23 11.9999999999975 -0.0632361688256835 22.8893182124705 11.9772999124796
46.6 0 23 11.9999999999975 0.0099680158802617 22.9478605318538 11.9139049788207
46.7 0 23 11.9999999999975 -0.0858963332582912 22.9572886106205 12.0223819564154
46.8 0 23 11.9999999999975 0.0378407359580933 22.966270131128 11.9749015200826
46.9 0 23 11.9999999999975 -0.0126643512315984 22.9631862863463 11.9474202314768
47 0 23 11.9999999999975 0.0109914486169551 22.9630888229647 11.9912955622478
47.1 0 23 11.9999999999975 0.0302870794299283 22.9545324288967 12.0015157355252
47.2 0 23 11.9999999999975 -0.0087040907392646 22.9516781958643 11.9686603699686
47.3 0 23 11.9999999999975 0.0160414623312772 22.9514903417528 11.9616153826086
47.4 0 23 11.9999999999975 0.0106140773149638 22.9577931642638 11.9817228952652
47.5 0 23 11.9999999999975 -0.0214689967194345 22.9483518153272 11.924501000402
47.6 0 23 11.9999999999975 -0.0243683842023937 22.9707593058075 11.958868723601
47.7 0 23 11.9999999999975 -0.0307688894563882 22.9755550841318 11.9516422170942
47.8 0 23 11.9999999999975 -0.0291855369711883 22.9295800148356 11.9592082532669
47.9 0 23 11.9999999999975 0.00925711908231058 22.9465427430106 12.0552551055358
48 0 23 11.9999999999975 -0.063162536755264 22.9623534621354 11.981699472467
48.1 0 23 11.9999999999975 -0.058692644148479 22.940613230486 12.0601219486232
48.2 0 23 11.9999999999975 0.0349119264337599 22.9655498219772 11.9704676448368
48.3 0 23 11.9999999999975 -0.0260861304075571 22.9656491351581 11.9939299840294
48.4 0 23 11.9999999999975 -0.0209411075505216 22.9590719595841 12.0144130918098
48.5 0 23 11.9999999999975 0.0867500217580055 22.9830529386809 12.0035959398414
48.6 0 23 11.9999999999975 0.0808547030724126 22.9566054016264 11.966826846461
48.7 0 23 11.9999999999975 -0.0104532073362559 22.94879032736 12.0465371817961
48.8 0 23 11.9999999999975 0.0359161605166773 22.9748827757803 11.9894593444148
48.9 0 23 11.9999999999975 -0.0390844170870182 22.9287856914521 12.0187557505355
49 0 23 11.9999999999975 -0.0144098923675995 22.9238962252318 11.9864391180336
49.1 0 23 11.9999999999975 -0.0101343742673905 22.9509245467962 11.9777832591997
49.2 0 23 11.9999999999975 0.0111690000243081 22.9873804804311 12.0008043443793
49.3 0 23 11.9999999999975 0.0315703403107134 22.9723716765924 11.9355165685615
49.4 0 23 11.9999999999975 -0.0416736007356448 22.9451749006277 11.9917110215794
49.5 0 23 11.9999999999975 -0.0500262921018617 22.9710715292048 11.9568783842436
49.6 0 23 11.9999999999975 -0.021783362294216 22.9427982085854 12.0127570773559
49.7 0 23 11.9999999999975 -0.0175622235454196 22.9224637611598 11.9898720420495
49.8 0 23 11.9999999999975 -0.0312719764667303 22.9523036182598 12.0120573958925
49.9 0 23 11.9999999999975 0.0264964928966726 22.974463350574 11.9972304996892
50 0 23 11.9999999999975 0.0866909949460105 22.9808296578869 11.9931220900919
50.1 0 23 11.9999999999975 0.0423703604342225 22.9431785264157 11.9922201913709
50.2 0 23 11.9999999999975 -0.0952978029964326 22.9572508900697 11.9951748239798
50.3 0 23 11.9999999999975 0.00529989822194181 22.993598428399 11.9692903814336
50.4 0 23 11.9999999999975 -0.0719877774637202 22.9391459835219 11.9282920267012
50.5 0 25 9.99999999999746 -0.0585293223703325 24.9505183209752 9.95877165991683
50.6 0 25 9.99999999999746 0.0513457822273423 24.9804594045519 9.97382100219018
50.7 0 25 9.99999999999746 0.0794409735764465 24.9976807131567 10.0093947244191
50.8 0 25 9.99999999999746 0.0111964557048002 24.9402723057819 9.96417820929984
50.9 0 25 9.99999999999746 -0.0256826969578034 24.9597235380617 9.99644433418218
51 0 25 9.99999999999746 0.00519926813474969 24.9550846888357 9.89913156716918
51.1 0 25 9.99999999999746 -0.0124662472174216 24.9140858276297 9.94811083978135
51.2 0 25 9.99999999999746 0.0232814421737917 24.9335502376876 10.0299409578048
51.3 0 25 9.99999999999746 0.0534505481278544 24.9875270608246 9.96896648235379
51.4 0 25 9.99999999999746 0.0578667482301858 24.9512706627049 9.94569540742846
51.5 0 25 9.99999999999746 0.000951198445577891 24.9451372044121 9.98433689007338
51.6 0 25 9.99999999999746 -0.0467075622015369 24.9717346713102 10.033183502364
51.7 0 25 9.99999999999746 0.0199826838441021 24.9498610410125 10.0248721514857
51.8 0 25 9.99999999999746 0.0788948560107208 24.9509570326801 9.89811309558087
51.9 0 25 9.99999999999746 0.0259536100715462 24.9870545134478 10.1188051604412
52 0 25 9.99999999999746 0.00901198054372903 24.9627883534391 10.0325660230835
52.1 0 25 9.99999999999746 -0.0295859298565046 24.9859274741632 10.0101635633893
52.2 0 25 9.99999999999746 -0.028556942358781 24.9813849386118 10.0368329627795
52.3 0 25 9.99999999999746 0.0375621884597242 24.9183621878095 9.88898475249935
52.4 0 25 9.99999999999746 0.0286190578677776 24.9519494896285 10.02527509051
52.5 0 25 9.99999999999746 -0.0188055714609796 24.9653887240015 9.99591032000196
52.6 0 25 9.99999999999746 -0.0103785908597903 24.9178961550723 9.97612431257598
52.7 0 25 9.99999999999746 0.0621665131688953 24.9743540363356 10.0505551839839
52.8 0 25 9.99999999999746 -0.0175953244829424 24.9558425664256 10.0983915388565
52.9 0 25 9.99999999999746 0.0180123469613069 24.961599738117 9.91090520395813
53 0 25 9.99999999999746 -0.0141801308767123 24.9584310221829 9.99311118857911
53.1 0 25 9.99999999999746 -0.0404704395538461 24.9675659474101 9.96282079793309
53.2 0 25 9.99999999999746 -0.0533908683867919 24.9725020695795 10.010897703053
53.3 0 25 9.99999999999746 -0.0639177956364597 24.9688174227493 10.0383996542698
53.4 0 25 9.99999999999746 -0.0142496015838814 24.979539094354 9.98582523288888
53.5 0 25 9.99999999999746 0.0647978589052013 24.976641840464 9.93835937883369
53.6 0 25 9.99999999999746 -0.0351732070478315 24.9465784111121 10.0493132672674
53.7 0 25 9.99999999999746 -0.0437354620170149 24.9511070431379 10.044174290865
53.8 0 25 9.99999999999746 -0.0520538854750916 24.9570081426661 9.96048804195051
53.9 0 25 9.99999999999746 -0.0109995231980124 24.9490970589567 9.98690567073649
54 0 25 9.99999999999746 0.086732063473033 24.9591950218748 9.98211421689826
54.1 0 25 9.99999999999746 0.135154430845614 24.9907551853159 10.0103986317352
54.2 0 25 9.99999999999746 -0.0587333971915464 24.9550592457671 9.98230207026562
54.3 0 25 9.99999999999746 -0.0678742046947597 24.9491358964196 9.90531147333204
54.4 0 25 9.99999999999746 0.0382265345187866 24.9847629814829 10.0353420847799
54.5 0 25 9.99999999999746 0.0067279120341883 24.8983051615468 9.89172336856983
54.6 0 25 9.99999999999746 -0.0288896039924001 24.9536750545387 9.94441964954167
54.7 0 25 9.99999999999746 0.0198131628143378 24.9265588813901 9.95518681101601
54.8 0 25 9.99999999999746 0.0355348260360218 24.9665928546296 9.99457570279725
54.9 0 25 9.99999999999746 0.0197037089303925 24.9333509576175 9.96684749219154
55 0 25 9.99999999999746 -0.0235058301842144 24.9883441781044 10.1051138699989
55.1 0 25 9.99999999999746 0.0272888982568094 24.9799622518512 9.99428392790683
55.2 0 25 9.99999999999746 0.0661348478934668 24.9214207616464 10.0199890378605
55.3 0 25 9.99999999999746 0.0268857806116564 24.9049080393714 9.86821504207999
55.4 0 25 9.99999999999746 0.0109033462060593 24.9792347113542 10.1099875399689
55.5 0 25 9.99999999999746 0.0438379851107523 24.8988271089834 9.97157965965801
55.6 0 25 9.99999999999746 -0.0112595978382352 24.9183562093987 9.97992477573748
55.7 0 25 9.99999999999746 -0.0600924698407716 24.9825204217244 9.97704926485972
55.8 0 25 9.99999999999746 0.00565428915490202 24.9891433475569 10.011351713455
55.9 0 25 9.99999999999746 -0.0186833799427085 24.9977535870103 10.0359777603199
56 0 25 9.99999999999746 0.0212349725951431 24.9664477301461 10.0409263008779
56.1 0 25 9.99999999999746 0.0129198687860239 24.9732163154305 9.94781358357428
56.2 0 25 9.99999999999746 -0.00499007449692205 24.9071539323357 10.0129606909842
56.3 0 25 9.99999999999746 -0.0615322832783672 24.9814949534291 9.97988132648254
56.4 0 25 9.99999999999746 -0.0484922278289769 24.9613736608412 9.9552115706126
56.5 0 25 9.99999999999746 0.00806232173258288 24.9373119004191 9.96895387352167
56.6 0 25 9.99999999999746 -0.0151455874240894 24.9466221040625 9.96718259448044
56.7 0 25 9.99999999999746 -0.0963107234364586 25.0073102338286 10.1216517304497
56.8 0 25 9.99999999999746 -0.0375250472242631 24.9368138836205 9.98313111163896
56.9 0 25 9.99999999999746 -0.0286900933853278 24.947308327926 9.95171101313631
57 0 25 9.99999999999746 0.0466822735628689 24.9357940189582 10.040749353105
57.1 0 25 9.99999999999746 -0.0267602027590423 24.9513667258138 9.94281462283557
57.2 0 25 9.99999999999746 0.00765493815211834 24.9769956680061 9.97896351214554
57.3 0 25 9.99999999999746 0.0281841301751422 24.9716387961867 9.99681429411021
57.4 0 25 9.99999999999746 0.142450470544709 24.9813688630376 10.025893464901
57.5 0 25 9.99999999999746 -0.0586460803159544 24.9751237435233 10.0796058751102
57.6 0 25 9.99999999999746 0.0454837238627221 24.9333228083039 9.98229818139155
57.7 0 25 9.99999999999746 -0.0412812048545395 24.9035900529991 9.94636300237828
57.8 0 25 9.99999999999746 -0.0263869373241597 24.9592566213783 10.0045783414967
57.9 0 25 9.99999999999746 -0.0662139792026085 24.9368689452565 9.99377925352337
58 0 25 9.99999999999746 -0.000562869021588838 24.9509975453513 9.86274317703679
58.1 0 25 9.99999999999746 0.0502580940120539 24.9707528003685 9.94609424307689
58.2 0 25 9.99999999999746 0.0702587223046501 24.9356255276735 9.98151166540598
58.3 0 25 9.99999999999746 -0.0057360186222145 24.9587460329253 9.96876703971552
58.4 0 25 9.99999999999746 -0.0401393334043136 25.0228954083212 9.8973771593875
58.5 0 25 9.99999999999746 -0.00567861845645244 24.9351570367581 10.0458559973094
58.6 0 25 9.99999999999746 0.0187444594123706 24.988319789354 9.93567146814296
58.7 0 25 9.99999999999746 0.0659805578677945 25.017681822177 9.87241378526315
58.8 0 25 9.99999999999746 -0.0598385946182149 24.8818430875651 10.0585039167373
58.9 0 25 9.99999999999746 -0.00211428917433619 24.9210444640807 10.06312453833
59 0 25 9.99999999999746 0.0702904887763259 24.9529476644538 9.93392673602967
59.1 0 25 9.99999999999746 -0.0462871012304704 24.9714986660222 9.97193164731056
59.2 0 25 9.99999999999746 -0.0168386725296763 24.9298357710157 9.93197986683192
59.3 0 25 9.99999999999746 -0.0397480637249428 24.9724662417233 9.99421005864422
59.4 0 25 9.99999999999746 0.0692390147256017 24.9663261676448 10.0157795569452
59.5 0 25 9.99999999999746 -0.028178451333755 24.9763148726623 9.9987052604011
59.6 0 25 9.99999999999746 0.0863582598937273 24.9365676850388 9.93343503159003
59.7 0 25 9.99999999999746 0.0841742770285954 24.9960365767336 9.89214659797161
59.8 0 25 9.99999999999746 0.0271478334584543 24.9631994708555 10.0032828254253
59.9 0 25 9.99999999999746 0.0279873851552501 24.9767372055225 9.89926266760535
60 0 25 9.99999999999746 -0.086184640026104 24.9606727967962 10.0011822860655
60.1 0 25 9.99999999999746 0.0099598371221751 24.9281283678396 9.97984750942921
60.2 0 25 9.99999999999746 0.0353502851752607 24.989546555091 9.91931327812857
60.3 0 25 9.99999999999746 0.0290887302755536 24.9880762610869 9.94342553051218
60.4 0 25 9.99999999999746 0.00104851996368735 24.9535349592861 10.0114157826516
60.5 0 25 9.99999999999746 -0.0238509136336392 24.9678521578178 9.96316967407226
60.6 0 25 9.99999999999746 -0.00235822200916442 24.9608427957959 9.96760336203928
60.7 0 25 9.99999999999746 -0.0307463414761887 24.9310520545173 10.0477844300203
60.8 0 25 9.99999999999746 0.00983564998955172 24.9376786099619 9.95868217377651
60.9 0 25 9.99999999999746 -0.0701145646707868 24.9268497057532 10.1153062437137
61 0 25 9.99999999999746 -0.0440743676892841 24.928246939997 10.0080613528255
61.1 0 25 9.99999999999746 -0.0368621099518937 24.9729165857357 10.006687658503
61.2 0 25 9.99999999999746 0.00160142142213884 24.9661637250052 9.97315713731965
61.3 0 25 9.99999999999746 -0.0464601172407995 24.9292012489729 9.98303798447099
61.4 0 25 9.99999999999746 -0.0279976014418944 24.9621586816966 10.0399982928117
61.5 0 25 9.99999999999746 0.0110277134752577 24.9741529435088 9.9957938637282
61.6 0 25 9.99999999999746 -0.0172611300922117 24.9799397370672 10.0207688175461
61.7 0 25 9.99999999999746 -0.0177404657356659 24.966647801201 9.97391172632801
61.8 0 25 9.99999999999746 -0.0535638088116653 24.9894311475636 10.1039758452376
61.9 0 25 9.99999999999746 0.0604688480408372 24.9909591089915 9.97003960515664
62 0 25 9.99999999999746 0.0380942228072156 24.9500691545023 10.0012340220662
62.1 0 25 9.99999999999746 -0.0233858168235885 24.9295081448688 9.8881370894509
62.2 0 25 9.99999999999746 -0.026526728148009 24.9482598536778 9.90357030167283
62.3 0 25 9.99999999999746 0.0023098796861212 24.9603261919444 9.96621370195194
62.4 0 25 9.99999999999746 -0.078260842875991 24.9619455972862 9.99590535352788
62.5 0 25 9.99999999999746 -0.0791658805468069 24.9442661097855 10.0077095147665
62.6 0 25 9.99999999999746 -0.090703487947242 24.9518367877688 9.93593661288949
62.7 0 25 9.99999999999746 -0.0545507569996479 24.9781076824336 10.06529556929
62.8 0 25 9.99999999999746 -0.0836850616488977 24.9219818681467 9.99639672394183
62.9 0 25 9.99999999999746 -0.00672535469725922 24.9661780469001 10.0737675143791
63 0 25 9.99999999999746 0.0912728906355585 24.9434515457037 9.97134395715486
63.1 0 25 9.99999999999746 0.0814069098837262 24.9506453563402 10.01240169942
63.2 0 25 9.99999999999746 -0.00954233646994257 24.9950298711681 10.0335245397402
63.3 0 25 9.99999999999746 0.0729815180223263 24.9619683361144 9.98488735737936
63.4 0 25 9.99999999999746 0.0333892719597339 24.9675708647517 9.99255495332041
63.5 0 25 9.99999999999746 -0.100588535045111 24.9354541063172 10.0104021185809
63.6 0 25 9.99999999999746 -0.0313149730071915 24.9625939558069 10.0119635477607
63.7 0 25 9.99999999999746 -0.00842765950254131 24.9459891596434 10.0396540118173
63.8 0 25 9.99999999999746 0.0211014374967039 24.8908788593237 9.99134436079183
63.9 0 25 9.99999999999746 -0.00497104802924902 24.9235233057547 10.0009144107676
64 0 25 9.99999999999746 0.00507179107129368 24.9411795739237 9.93973102236299
64.1 0 25 9.99999999999746 0.0700693775961947 24.970024138659 10.0274479965494
64.2 0 25 9.99999999999746 0.00345065034853948 24.9463068635898 10.0410681477033
64.3 0 25 9.99999999999746 0.0256135732227762 24.9357670635149 10.0326892702322
64.4 0 25 9.99999999999746 -0.033935922946812 24.9270241405737 10.0612962025536
64.5 0 25 9.99999999999746 0.00538242774679874 24.9620215174483 9.98544809698202
64.6 0 25 9.99999999999746 0.0222926362182058 24.9480585480803 9.9946162867635
64.7 0 25 9.99999999999746 0.0217115526625619 24.9084517622952 9.99311217641532
64.8 0 25 9.99999999999746 -0.0341383973967565 24.9798830146131 9.97190356551614
64.9 0 25 9.99999999999746 -0.0164058630732242 24.9840782842727 10.0155547043907
65 0 25 9.99999999999746 -0.0305068589576844 24.9671870245816 9.96647236346329
65.1 0 25 9.99999999999746 -0.0233109603134849 24.9829073172797 9.94674062877734
65.2 0 25 9.99999999999746 0.0196998761276502 24.9675915732978 9.95029007168724
65.3 0 25 9.99999999999746 0.0116856699703947 24.9658350419934 9.90494776948618
65.4 0 25 9.99999999999746 -0.0198590718895068 24.9649419148112 9.99984754754619
65.5 0 25 9.99999999999746 0.0142714856691188 24.9254121766467 9.94682034803696
65.6 0 25 9.99999999999746 0.0679676666277342 24.9616083428039 9.99759539362818
65.7 0 25 9.99999999999746 -0.0276154014241698 24.9578030433307 10.006292390419
65.8 0 25 9.99999999999746 -0.00411701401153798 24.9469073297335 9.98701841434084
65.9 0 25 9.99999999999746 0.00919775882797741 24.984490350214 10.0423531237897
66 0 25 9.99999999999746 0.0519747313727015 24.9261853532617 9.940369484475
66.1 0 25 9.99999999999746 -0.0142358063898799 24.9566661777611 9.98109749740129
66.2 0 25 9.99999999999746 -0.0310225227641433 24.95682901398 9.96414693109404
66.3 0 25 9.99999999999746 0.0439753752061711 24.9630865564511 10.0197628285509
66.4 0 25 9.99999999999746 0.0510039131628633 24.9509763721965 10.0053068779932
66.5 0 25 9.99999999999746 -0.0845127603284356 24.9583722654468 9.98479742163533
66.6 0 25 9.99999999999746 0.0415075635159747 24.9675421857803 10.0035883711946
66.7 0 25 9.99999999999746 -0.0412111440345022 24.9302330479351 9.99456746762604
66.8 0 25 9.99999999999746 -0.021992691773988 24.9791246597888 9.96923153521192
66.9 0 25 9.99999999999746 -5.65967538136428e-05 24.9736675243502 10.0663329470217
67 0 25 9.99999999999746 -0.0340200541751262 24.9703096440138 9.98313102177397
67.1 0 25 9.99999999999746 -0.0650032648364751 25.0005668312696 10.0019499408559
67.2 0 25 9.99999999999746 -0.04667756930127 24.9441321861339 10.0175464449281
67.3 0 25 9.99999999999746 -0.0176362219702231 24.926156501848 9.98477064588934
67.4 0 25 9.99999999999746 0.0626736798978012 24.9767650340393 10.0827122074022
67.5 0 25 9.99999999999746 0.0473633204735366 24.9681631104972 10.0477146995874
67.6 0 25 9.99999999999746 -0.00812995573535252 24.9835876471688 9.98972435331609
67.7 0 25 9.99999999999746 0.0241430477746446 24.9873598022358 10.0278249826992
67.8 0 25 9.99999999999746 -0.0425571351535567 24.9716412031856 10.0165912716848
67.9 0 25 9.99999999999746 -0.0201322961031571 24.923019100434 9.95189136260461
68 0 25 9.99999999999746 0.0344233885726864 24.9625343151023 9.95147851889707
68.1 0 25 9.99999999999746 -0.0310005966288329 24.9653688117414 10.0595535044794
68.2 0 25 9.99999999999746 0.0833732619327837 24.9718232930027 10.0005479423841
68.3 0 25 9.99999999999746 -0.0236419048607538 24.926439990404 9.9923529211474
68.4 0 25 9.99999999999746 -0.0485007716794296 24.9764929489385 9.94394063401914
68.5 0 25 9.99999999999746 -0.0346975375447586 24.9770892384867 9.93328593262813
68.6 0 25 9.99999999999746 0.0472266906648864 24.9468826838097 9.89837748643322
68.7 0 25 9.99999999999746 -0.0377501606005248 24.9345591464448 9.98756934732861
68.8 0 25 9.99999999999746 0.0119668238028709 24.9444440660481 9.91686948651775
68.9 0 25 9.99999999999746 -0.0165805999555342 24.9473371278438 9.96215675845036
69 0 25 9.99999999999746 0.0816224163152877 24.9589396529127 9.94824818557353
69.1 0 25 9.99999999999746 -0.0474077143563262 24.9737720806603 10.014582912113
69.2 0 25 9.99999999999746 0.0615673491282899 24.9736727710473 9.92523393890386
69.3 0 25 9.99999999999746 -0.0236343416376081 24.9456986479829 10.0782443662755
69.4 0 25 9.99999999999746 -0.0810825254320093 24.9484045845109 10.0592009182268
69.5 0 25 9.99999999999746 -0.027668477222104 24.9615127532799 9.99009976345382
69.6 0 25 9.99999999999746 -0.0577672989063464 24.9194390106419 9.88668718000699
69.7 0 25 9.99999999999746 0.0203652794933139 24.9588567854099 9.94286443774314
69.8 0 25 9.99999999999746 0.0750848125848101 24.9419582850342 9.94504081381885
69.9 0 25 9.99999999999746 0.0179595758940438 24.9638101388246 9.99738808795093
70 0 25 9.99999999999746 0.0581810248642445 24.935951988142 9.93733585874351
70.1 0 25 9.99999999999746 -0.0495414706094345 24.9502467509432 10.0497318369086
70.2 0 25 9.99999999999746 -0.00889114620023736 24.9491334464984 9.91546436300222
70.3 0 25 9.99999999999746 0.021389034335528 24.9521316727117 10.0558852634275
70.4 0 25 9.99999999999746 0.0203755383121648 24.9520286626039 9.91895583250819
70.5 0 25 9.99999999999746 0.00780112167139317 24.9235081064808 9.91451163993101
70.6 0 25 9.99999999999746 0.00256716457871513 24.9833448412667 9.91773309210603
70.7 0 25 9.99999999999746 -0.038982874227457 24.972596208265 9.97765273763462
70.8 0 25 9.99999999999746 -0.0217798752674521 24.9620564518324 9.9296471877471
70.9 0 25 9.99999999999746 -0.0411792991130339 24.9383309935859 9.94465894096136
71 0 25 9.99999999999746 0.00617363551080076 24.9656357064679 9.95455751297491
71.1 0 25 9.99999999999746 0.000718472899929115 24.9786538511917 10.1377257587171
71.2 0 25 9.99999999999746 -0.0475603849688274 24.9784149085192 10.0453131723121
71.3 0 25 9.99999999999746 -0.0152903251533668 24.9364719897606 9.89409121123607
71.4 0 25 9.99999999999746 0.0897351557741404 24.9400831658964 10.0072556559377
71.5 0 25 9.99999999999746 -0.0179799073107606 24.9045992968218 9.91507568683726
71.6 0 25 9.99999999999746 0.0858820621989527 24.9115893321661 9.86544062323972
71.7 0 25 9.99999999999746 0.0210817431783363 24.9587972062274 9.95063427768898
71.8 0 25 9.99999999999746 -0.0185972479302099 24.9751761705937 10.0318213741017
71.9 0 25 9.99999999999746 -0.0201258585843275 24.9701829268638 9.8872728826838
72 0 25 9.99999999999746 -0.0462798778645081 24.9715502704693 9.99887979675968
72.1 0 25 9.99999999999746 -0.0273309637796128 24.9411775120736 9.93109952664676
72.2 0 25 9.99999999999746 -0.0292505043749131 24.9918788167343 10.0106755296166
72.3 0 25 9.99999999999746 0.0797590024904645 24.9405183531456 9.99595994038575
72.4 0 25 9.99999999999746 -0.0576422738187525 24.9294784908857 10.054080981289
72.5 0 25 9.99999999999746 0.00995507984159558 24.9519692231463 9.96644167868427
72.6 0 25 9.99999999999746 -0.0115843523491998 24.9735459469532 10.0067956740242
72.7 0 25 9.99999999999746 -0.0719905856106159 24.9616985471797 9.95261630453455
72.8 0 25 9.99999999999746 -0.083333231834064 24.9416101956004 9.99809134570414
72.9 0 25 9.99999999999746 0.0319728970855958 24.9623076606297 9.95482344223186
73 0 25 9.99999999999746 0.0219707744042878 24.9718072164972 10.0179638561956
73.1 0 25 9.99999999999746 0.058678484484264 24.9720702275407 9.96036289357869
73.2 0 25 9.99999999999746 -0.0310627683569253 24.9499882471988 10.0193683299848
73.3 0 25 9.99999999999746 -0.0329358277268013 24.9301062448329 9.96512889164706
73.4 0 25 9.99999999999746 0.0508847742068757 24.972360619148 9.90193210020308
73.5 0 25 9.99999999999746 -0.00777941139739159 24.9286675796157 9.93177838162764
73.6 0 25 9.99999999999746 -0.0425540381257086 24.9451935889106 9.98193602944629
73.7 0 25 9.99999999999746 -0.047667717662935 24.9971681879596 9.97800328045733
73.8 0 25 9.99999999999746 0.0038115975940709 24.9322107500685 9.94815100978941
73.9 0 25 9.99999999999746 -0.0384932909260102 24.9693356302353 10.0350768016289
74 0 25 9.99999999999746 0.0128112516369699 24.9477733837114 10.0317539307947
74.1 0 25 9.99999999999746 -0.047106087395313 24.9812656600225 10.0608747409243
74.2 0 25 9.99999999999746 -0.0232319727395178 24.9737048357107 10.0045091737357
74.3 0 25 9.99999999999746 -0.0457874329773982 24.970180703364 10.1235208236988
74.4 0 25 9.99999999999746 0.0687037482405486 24.9238458711004 9.8879107596417
74.5 0 25 9.99999999999746 -0.00613206166487589 24.9613849380932 9.94422380219029
74.6 0 25 9.99999999999746 -0.00801318705473292 24.9607705030954 9.95144929034486
74.7 0 25 9.99999999999746 -0.0157452878007481 24.9906805825883 10.0553458282538
74.8 0 25 9.99999999999746 -0.0355791887694169 24.9942257253484 10.0373875205204
74.9 0 25 9.99999999999746 0.0594342298146584 24.9297690543099 9.87863603680562
75 0 25 9.99999999999746 0.00960017665480628 24.9386047819515 9.9667091674675
75.1 0 25 9.99999999999746 0.0130634546374148 24.939641349221 10.0188414129847
75.2 0 25 9.99999999999746 0.0266087917492706 24.9212465383002 9.92329990791532
75.3 0 25 9.99999999999746 -0.0263463245614329 24.9570014300958 9.95856856664862
75.4 0 25 9.99999999999746 0.00485074747153577 24.9154655111298 9.90634736196376
75.5 0 25 9.99999999999746 0.00112239993171822 24.9711382760709 9.98117635682923
75.6 0 25 9.99999999999746 0.0211568695498398 24.9037678724674 9.89289381910922


==> tail/D1/Data/measClassificationResult.csv <==
0.00196361218834515 0.0189463452452141 1
0.0196916377634373 0.0391685902919618 2
0.040035435104804 0.034358925428836 2
0.0599028982175824 0.0368368678278961 2
0.0799874086310952 0.035468678559662 2
0.0999445432419162 0.0365010047550827 2
0.11998469152318 0.0321584847695831 1
0.139968708298826 0.0320330645861333 1
0.15999055034565 0.0316539654925181 1
0.179987745050423 0.0311861728905735 1
0.2 0.0306020856978439 1
0.22 0.0305445928184236 1
0.24 0.0313939545587682 1
0.26 0.0309251019916679 1
0.28 0.0313097061987629 1
0.3 0.0311391548287203 1
0.32 0.0313396376724747 1
0.34 0.0310818340576735 1
0.36 0.0304213599431273 1
0.38 0.0313022161382209 1
0.4 0.0309774006610824 1
0.42 0.0310444280260095 1
0.44 0.0308048008993819 1
0.46 0.030441833282377 1
0.48 0.03045784680316 1
0.5 0.0310429955077746 1
0.520000000000001 0.030020862651061 1
0.540000000000001 0.0304931742250399 1
0.56 0.0303452336672318 1
0.58 0.0305914956673498 1
0.6 0.0303281942928489 1
0.62 0.0299261939331892 1
0.64 0.0303243812918467 1
0.66 0.0314509165980671 1
0.68 0.0304573498171572 1
0.7 0.030837287583892 1
0.72 0.0314399207755372 1
0.74 0.0314682943413149 1
0.760000000000001 0.0314266520100998 1
0.78 0.0317484017129624 1
0.8 0.0323079211350287 1
0.820000000000001 0.0322367071948853 1
0.840000000000001 0.0318824090966596 1
0.86 0.0317160552528716 1
0.879999999999999 0.0314069485149808 1
0.900000000000001 0.0317986279295784 1
0.920000000000001 0.0316586183961638 1
0.940000000000001 0.0319835139089438 1
0.960000000000001 0.0316146857766091 1
0.98 0.0315314053377059 1
1 0.0315416972896491 1
1.02 0.031807174256353 1
1.04 0.0314714271650382 1
1.06 0.0327022062661859 1
1.08 0.0327689909903851 1
1.1 0.0313150804971871 1
1.12 0.0315343352435908 1
1.14 0.031693635438179 1
1.16 0.0319960468468591 1
1.18 0.0325056486322147 1
1.2 0.0316812465155116 1
1.22 0.031168731577327 1
1.24 0.0311767432736205 1
1.26 0.0316300801270373 1
1.28 0.0318268655163644 1
1.3 0.0323208421357332 1
1.32 0.0320847756670341 1
1.34 0.0308315681894114 1
1.36 0.0316893240565048 1
1.38 0.031377120864644 1
1.4 0.0312050440568124 1
1.42 0.0314372074700386 1
1.44 0.0314164820796041 1
1.46 0.0313469471857578 1
1.48 0.0316617109464634 1
1.5 0.0318305320990746 1
1.52 0.0315117027993233 1
1.54 0.0320112670318623 1
1.56 0.0311067382792725 1
1.58 0.0313996649488375 1
1.6 0.0319828252951396 1
1.62 0.0319581520922794 1
1.64 0.0319263546057888 1
1.66 0.0314061516531054 1
1.68 0.0315277696649473 1
1.7 0.0314478425382581 1
1.72 0.0317080850386286 1
1.74 0.0316810841649527 1
1.76 0.0315238801130724 1
1.78 0.0314333260352049 1
1.8 0.0314246665462764 1
1.82 0.0317539463886536 1
1.84 0.0322089283802534 1
1.86 0.031644850123226 1
1.88 0.0315723352997431 1
1.9 0.0321860338069595 1
1.92 0.0314807631001647 1
1.94 0.0312754681929665 1
1.96 0.0316111895560609 1
1.98 0.0314533671952832 1
2 0.031300597053028 1
2.02 0.0314834035154041 1
2.04 0.031392853336355 1
2.06 0.0318781574151127 1
2.08 0.0309229062708819 1
2.1 0.0315491209213342 1
2.12 0.0316778105520203 1
2.14 0.0320621668422948 1
2.16 0.0326002478287482 1
2.18 0.0306654250595402 1
2.2 0.0313754520507148 1
2.22 0.0310405256158536 1
2.24 0.0310331564353029 1
2.26 0.0319923059180673 1
2.28 0.0314465628075978 1
2.3 0.0310452529050492 1
2.32 0.0311925618306226 1
2.34 0.0319501412280868 1
2.36 0.0312151658533948 1
2.38 0.0311257427067953 1
2.4 0.0312928711121058 1
2.42 0.0315475946587063 1
2.44 0.0313207233032384 1
2.46 0.0310068721830591 1
2.48 0.0310501720501268 1
2.5 0.0313375806458126 1
2.52 0.0315189377179891 1
2.54 0.0312625598264121 1
2.56 0.0322025753730796 1
2.58 0.0312901458596229 1
2.6 0.0312651277121365 1
2.62 0.0311958677579426 1
2.64 0.0310923727225258 1
2.66 0.0311588745137858 1
2.68 0.031073451832685 1
2.7 0.0311113860502402 1
2.72 0.0311238943279662 1
2.74 0.0315473207067366 1
2.76000000000001 0.031213032188455 1
2.78 0.0308014703544842 1
2.80000000000001 0.031263244013166 1
2.82 0.0322134839733676 1
2.84 0.0313706846354475 1
2.86 0.0310875983369668 1
2.88 0.0313524387966145 1
2.9 0.0305444542369419 1
2.92 0.0314394748220552 1
2.94 0.0316171094804084 1
2.96 0.0310311588206563 1
2.98 0.031186710983048 1
3 0.0312243988159788 1
3.02 0.0315659115961375 1
3.04 0.0312596805634151 1
3.06 0.0310306378573623 1
3.08 0.0310798781081905 1
3.1 0.0311508353364653 1
3.12 0.0312970420044271 1
3.14 0.0313450162738092 1
3.16 0.031119861883604 1
3.18 0.0310148197430112 1
3.2 0.0312804310022402 1
3.22 0.031154704448873 1
3.24 0.0312290513192645 1
3.26 0.0314600203233426 1
3.28000000000001 0.0316290547249461 1
3.3 0.0312206909593178 1
3.32 0.0306105992323049 1
3.34 0.0312334537421756 1
3.36 0.0304084268563113 1
3.38 0.0328258595469286 2
3.4 0.0321016478421303 1
3.42 0.0311064757266583 1
3.44 0.031429455168782 1
3.46 0.0316220864957474 1
3.48 0.0320132319350974 1
3.5 0.0315280726258696 1
3.52 0.0317918767535679 1
3.54 0.0315525658654187 1
3.56 0.0314802885575528 1
3.58 0.0311241838725488 1
3.6 0.0313407985937651 1
3.62 0.0314383401868465 1
3.64 0.0311616473753107 1
3.66 0.0312151404919279 1
3.68 0.0313076155690674 1
3.7 0.0316969261661706 1
3.72 0.0313060560478268 1
3.74 0.0313501048937259 1
3.76 0.0312614360511497 1
3.78 0.031202308728737 1
3.8 0.0321339483281097 1
3.82 0.0320446062630304 1
3.84 0.0317096519271332 1
3.86 0.031552847281528 1
3.88 0.031383849144598 1
3.9 0.0312743618769826 1
3.92 0.0316078212602423 1
3.94 0.0311604954820124 1
3.96 0.0316232276020784 1
3.98 0.0319862207363541 1
4 0.031892441675096 1
4.02 0.0312181684663208 1
4.04 0.0324918813125206 1
4.06 0.031778030330644 1
4.08 0.0311198291378895 1
4.1 0.0318227938695361 1
4.12 0.0311211594956247 1
4.13999999999999 0.0327748174737299 1
4.16 0.0319875573272286 1
4.18 0.0311288740521022 1
4.2 0.0316726816385634 1
4.22 0.0312168280271173 1
4.24 0.031908152956934 1
4.26 0.0325485232649707 2
4.28 0.0319210505119418 1
4.3 0.0309848605848661 1
4.32 0.0309964578307457 1
4.33999999999999 0.0298800033318207 1
4.35999999999999 0.0309113172770052 1
4.38 0.031076137484739 1
4.4 0.0295651541283816 1
4.42 0.0302575667822684 1
4.44 0.0297895498243751 1
4.46 0.0305145740662088 1
4.48 0.0311212538319597 1
4.5 0.0300316355055252 1
4.52 0.030782891748937 1
4.53999999999999 0.0306504314824277 1
4.56 0.0308974947554917 1
4.57999999999999 0.0309696341226616 1
4.6 0.0300813137830962 1
4.62 0.0299562650676757 1
4.64 0.0302653562209177 1
4.66000000000001 0.029976017307053 1
4.68 0.030196258828277 1
4.70000000000001 0.0300056736768688 1
4.72 0.0293232609845873 1
4.74 0.0297296973611178 1
4.76 0.0297327706101426 1
4.78 0.0302967427829319 1
4.8 0.0315105342739596 1
4.82000000000001 0.0305235726382186 1
4.84 0.0306590679334488 1
4.86 0.0309118380463022 1
4.88 0.0300470440707472 1
4.9 0.0301062886935579 1
4.92 0.0297961288389522 1
4.94 0.0296364333112901 1
4.96 0.0315016183383298 1
4.98000000000001 0.030692692217285 1
5 0.0307586541901001 1
5.02000000000001 0.03129282771364 1
5.04 0.0316544757824639 1
5.06 0.0310210400943164 1
5.07999999999999 0.0311747368839339 1
5.1 0.0314312571645477 1
5.12 0.0313248115275632 1
5.14 0.031508117816812 1
5.16 0.03147468352942 1
5.18 0.0317208500783996 1
5.20000000000001 0.0316139858788618 1
5.22 0.0309882554883798 1
5.24000000000001 0.03115426797463 1
5.26 0.0317103559647901 1
5.28 0.0313334755176496 1
5.30000000000001 0.0312223145264301 1
5.32 0.0314899266164732 1
5.34 0.0316536759630078 1
5.36000000000001 0.031627516566857 1
5.38 0.0316778129008011 1
5.40000000000001 0.0317278865003562 1
5.42 0.0315440521862878 1
5.44 0.0313724424072487 1
5.46000000000001 0.0314940935058232 1
5.48 0.0313305686909368 1
5.5 0.031407329578941 1
5.52 0.0301316918110199 1
5.54000000000001 0.0299532469854846 1
5.56 0.029746382538669 1
5.58000000000001 0.0312984385603361 1
5.6 0.0316456409831758 1
5.62 0.0307150181906832 1
5.64 0.0316021834985262 1
5.66 0.0317866795235402 2
5.68 0.031564352283513 1
5.7 0.0310543428521191 1
5.72 0.0320861937236 2
5.74 0.0315607549973094 1
5.76000000000001 0.0313300004979403 1
5.78 0.0321074630177099 1
5.8 0.0312249290759701 1
5.82 0.0327644912130698 2
5.84 0.0316963018352871 1
5.86 0.0315740208064765 1
5.88 0.0318812188574369 1
5.90000000000001 0.0315542701392777 1
5.92 0.0316202194544235 1
5.94000000000001 0.0313281260086056 1
5.96000000000001 0.0315844222266811 1
5.98 0.0315972365725815 1
6.00000000000001 0.031406255372849 1
6.02 0.0311677562930786 1
6.04000000000001 0.0312466163882459 1
6.06 0.0309137612927555 1
6.08000000000001 0.0312337002212035 1
6.1 0.0314997893134254 1
6.12000000000001 0.0312861623064817 1
6.14 0.0312481381146871 1
6.16000000000001 0.0311392171670872 1
6.18 0.0319649935804772 2
6.2 0.0312113626373205 1
6.22 0.0312742030466162 1
6.24000000000001 0.0312921674919521 1
6.26 0.0313257759554024 1
6.28 0.0314853821830587 1
6.30000000000001 0.0313691409222208 1
6.32000000000001 0.0316338500001 1
6.34 0.0314371578823704 1
6.36 0.0314603645760238 1
6.38 0.0317492977372495 1
6.40000000000001 0.0312059768402874 1
6.42 0.0319520506417557 1
6.44000000000001 0.0310398261929827 1
6.46 0.0318976382053876 1
6.48 0.031697909327004 1
6.50000000000001 0.0317921461550964 1
6.52000000000001 0.0323853667329911 2
6.53999999999999 0.0311509875201381 1
6.56 0.0314431925904394 1
6.58 0.031257871511795 1
6.59999999999999 0.0313229428752884 1
6.62 0.0318056429647362 1
6.64 0.0313701461123327 1
6.66 0.031440091410477 1
6.68000000000001 0.0313784390661695 1
6.70000000000001 0.0311984446001656 1
6.72000000000001 0.0317159158507066 1
6.74 0.0316955953464166 1
6.76 0.0315910237868392 1
6.78 0.0312064636126202 1
6.80000000000001 0.0315662848778259 1
6.82 0.031732008002506 1
6.84000000000001 0.0311624552083607 1
6.86 0.0312604723979902 1
6.88 0.0312480655538272 1
6.9 0.0314928631506523 1
6.92000000000001 0.0311760735502393 1
6.94 0.0313276203589575 1
6.96 0.0319544385476108 1
6.98 0.0323148674304376 2
7.00000000000001 0.0319305926710864 2
7.02 0.031421319074057 1
7.04000000000001 0.0328987248038546 2
7.06 0.0349821356356917 2
7.08 0.0364309737940967 3
7.1 0.036385064944368 3
7.12 0.0360529465171088 3
7.14 0.0365993978306713 3
7.16 0.0365512571883748 3
7.18000000000001 0.0362206138921416 3
7.2 0.0363292945283936 3
7.22 0.036220351119079 3
7.24000000000001 0.0363105703401377 3
7.26 0.0367452355737875 3
7.28 0.0364332433821448 3
7.3 0.0362031615426419 3
7.32 0.0368307184065682 3
7.34 0.0363054301111872 3
7.36 0.0364278253425948 3
7.38000000000001 0.036318365690411 3
7.4 0.0360742856002536 3
7.42000000000001 0.0362104387439128 3
7.44 0.0360983313011638 3
7.46 0.036052269918905 3
7.48 0.0362082590443088 3
7.5 0.0362455810886394 3
7.52000000000001 0.0365361658839899 3
7.54 0.0365473955125655 3
7.56000000000001 0.0364380465723157 3
7.58 0.0365509405282229 3
7.60000000000001 0.0364837612490659 3
7.62 0.0358944848500621 3
7.64 0.0361913244210537 3
7.66 0.0360639549084097 3
7.68000000000001 0.0362146698246007 3
7.7 0.0366511700336241 3
7.72 0.0361747036413028 3
7.74 0.0365880980813403 3
7.76 0.0362653884478538 3
7.78 0.0363790171957962 3
7.80000000000001 0.0362201194875692 3
7.82000000000001 0.0361393811531599 3
7.84 0.0361665650884026 3
7.86 0.0361965677309074 3
7.88000000000001 0.0366048677620254 3
7.9 0.0361211025723765 3
7.92000000000001 0.0362936235742949 3
7.94 0.0363588018551644 3
7.96 0.0362817532994645 3
7.98 0.0360318175443062 3
8 0.0363346074566554 3
8.02000000000001 0.0363500528810059 3
8.04 0.0365241547642053 3
8.05999999999998 0.0364139513194263 3
8.07999999999999 0.0367947593987256 3
8.09999999999999 0.0364011391845117 3
8.12000000000001 0.0369135802642567 3
8.14 0.0364685233918862 3
8.16000000000001 0.0374365050956343 3
8.17999999999999 0.0354856946080344 3
8.20000000000001 0.0437759103969676 3
8.22 0.0609527751690065 4
8.24 0.0519287120960011 4
8.25999999999999 0.0583926280511857 4
8.28 0.0631739002361364 4
8.3 0.0578279842358468 4
8.32 0.0623311295089469 4
8.33999999999999 0.059853693182498 4
8.36 0.0597673606515975 4
8.38000000000001 0.0592111576689155 4
8.40000000000001 0.0507201845574888 4
8.42000000000001 0.0615528066514151 4
8.44000000000001 0.0580520200711246 4
8.46000000000001 0.060245299827985 4
8.48 0.0518356563973806 4
8.5 0.0354615413600661 3
8.52 0.038196696941673 3
8.54 0.0365188285374075 3
8.56 0.0374855669049061 3
8.58000000000001 0.0369980888098699 3
8.60000000000001 0.0371998371498023 3
8.62000000000002 0.03683576175481 3
8.64 0.0369634950289549 3
8.66000000000001 0.0369379980146414 3
8.68 0.0369906472016671 3
8.69999999999999 0.0372702378128396 3
8.72000000000001 0.0370058046797285 3
8.74 0.0372132089039395 3
8.76 0.0371429862443913 3
8.78000000000001 0.0370901510422707 3
8.80000000000001 0.0371742792295872 3
8.82000000000002 0.0369851423173743 3
8.84000000000002 0.037185231665826 3
8.86000000000001 0.0371186836176216 3
8.88000000000001 0.0366163100690657 3
8.90000000000001 0.054482970085165 4
8.92 0.0647465980297945 4
8.94000000000001 0.0513322977716038 4
8.96 0.0534193089703392 4
8.98000000000001 0.0555861079883034 4
9 0.052656545787433 4
9.02000000000001 0.0573485919949633 4
9.04000000000001 0.0590175169374314 4
9.06000000000001 0.0635923961737823 4
9.08000000000001 0.060674486523711 4
9.1 0.0617499406388237 4
9.11999999999999 0.0514922339091168 4
9.14 0.0359130719763317 3
9.16 0.0365126220131993 3
9.18000000000002 0.0360724882673877 3
9.2 0.036607638994944 3
9.22000000000001 0.0362480540972838 3
9.24 0.0365813306121108 3
9.26 0.0362791943801835 3
9.28 0.036371318107114 3
9.30000000000002 0.0361716579300336 3
9.32 0.036123544024009 3
9.33999999999999 0.0361311726795469 3
9.36000000000001 0.0359922964804077 3
9.38 0.0353325195558152 3
9.40000000000002 0.0348657752475615 2
9.41999999999999 0.034265502448587 2
9.44 0.0343459826872746 2
9.46 0.0344835154224559 2
9.47999999999999 0.0342438574068223 2
9.50000000000001 0.0342095754003543 2
9.52 0.0345355746026316 2
9.54000000000001 0.0344797703399351 2
9.56 0.0344479993039136 2
9.58000000000001 0.0345775357414756 2
9.6 0.03443125377412 2
9.62 0.034417745732915 2
9.64000000000001 0.0346533327944814 2
9.66 0.0343571202862047 2
9.68000000000001 0.0344738208404958 2
9.7 0.0344579710175683 2
9.72000000000001 0.0345821561658368 2
9.74000000000001 0.0349448058671589 2
9.76 0.0345650191125752 2
9.78 0.0344952567938975 2
9.80000000000001 0.0343635649144266 2
9.82000000000001 0.0345682810749395 2
9.84000000000001 0.0344757304623936 2
9.86 0.0342147803433482 2
9.88 0.0347641161954851 2
9.9 0.0344453292934261 2
9.92000000000001 0.0342919962784928 2
9.94 0.0345341313721144 2
9.96 0.0343894331777696 2
9.98000000000001 0.0345872226393533 2
10 0.0343420170105104 2
10.02 0.0342789331188431 2
10.04 0.0344222044579748 2
10.06 0.0345330002723534 2
10.08 0.0346419501431329 2
10.1 0.0344746118187085 2
10.12 0.0343387086125449 2
10.14 0.0343973579509942 2
10.16 0.0342280035486159 2
10.18 0.034538464330619 2
10.2 0.0345242729923223 2
10.22 0.0345709895027246 2
10.24 0.0347363251562386 2
10.26 0.0344500471140144 2
10.28 0.0344859096018474 2
10.3 0.0346110465187277 2
10.32 0.0344515387972854 2
10.34 0.0348518993967641 2
10.36 0.0348452176735457 2
10.38 0.0347763578440475 2
10.4 0.0345937274787892 2
10.42 0.0347233813280661 2
10.44 0.0345730748510771 2
10.46 0.034560627116702 2
10.48 0.0347333157188258 2
10.5 0.0344733242117051 2
10.52 0.0348506335714864 2
10.54 0.0350538246669255 2
10.56 0.0347992140288302 2
10.58 0.0359959438660438 3
10.6 0.0357928794637178 3
10.62 0.0319488599097168 2
10.64 0.0323433313077123 2
10.66 0.0317642331300804 2
10.68 0.036025418500822 3
10.7 0.0370676769560047 3
10.72 0.0365364901397889 3
10.74 0.037085234767374 3
10.76 0.0366622425183342 3
10.78 0.0372880805437092 3
10.8 0.0370419732579653 3
10.82 0.0376554996483729 3
10.84 0.0371865967414663 3
10.86 0.0373007626764852 3
10.88 0.0376404397415025 3
10.9 0.0372694521052618 3
10.92 0.0367809529387795 3
10.94 0.0376925853341096 3
10.96 0.0368258698479749 3
10.98 0.0379172916883791 3
11 0.0365481321115545 3
11.02 0.0465510004313003 3
11.04 0.058597851641212 4
11.06 0.0603368615863504 4
11.08 0.0567618663549596 4
11.1 0.0623519873021024 4
11.12 0.0611788975246932 4
11.14 0.0606327653892134 4
11.16 0.0575797024187188 4
11.18 0.0604180086676906 4
11.2 0.0517158427782589 4
11.22 0.0550501603593409 4
11.24 0.056226986477756 4
11.26 0.0601630238062751 4
11.28 0.062054053017627 4
11.3 0.0587924050861556 4
11.32 0.0401508822829213 3
11.34 0.0363569540850774 3
11.36 0.0377505230610702 3
11.38 0.0374558923793625 3
11.4 0.0377798053711503 3
11.42 0.0376102598303994 3
11.44 0.0377401875984636 3
11.46 0.0382142854642832 3
11.48 0.0378841633087924 3
11.5 0.0376101079164869 3
11.52 0.0375390738486988 3
11.54 0.0375112290771332 3
11.56 0.0374599696378073 3
11.58 0.0377144504761116 3
11.6 0.0377198374763335 3
11.62 0.0378520939170844 3
11.64 0.037262973004261 3
11.66 0.0375622381511246 3
11.68 0.0375502286652058 3
11.7 0.0375299180866277 3
11.72 0.0376425331115345 3
11.74 0.0375463338505844 3
11.76 0.0369601571906868 3
11.78 0.0374924062346438 3
11.8 0.0371713963674161 3
11.82 0.0377089142919126 3
11.84 0.037590525928212 3
11.86 0.0378604221736801 3
11.88 0.0366060339869154 3
11.9 0.0376187949800489 3
11.92 0.0365014952149002 3
11.94 0.0380172165309839 3
11.96 0.0353980324311243 3
11.98 0.0511904227206327 4
12 0.0645812886701854 4
12.02 0.0560007258721313 4
12.04 0.0610712606826365 4
12.06 0.0581610406546373 4
12.08 0.0645359616931874 4
12.1 0.0474845317981712 3
12.12 0.0347463228702501 3
12.14 0.0382406764868115 3
12.16 0.0370091510175419 3
12.18 0.0375200311994315 3
12.2 0.036909540070759 3
12.22 0.0371909111370691 3
12.24 0.0364212540503454 3
12.26 0.0370950186926183 3
12.28 0.0366909688645231 3
12.3 0.0363768464948673 3
12.32 0.0362381387836249 3
12.34 0.0353692423492712 2
12.36 0.0347126736355013 2
12.38 0.034943841406525 2
12.4 0.0348632207424025 2
12.42 0.0350727670786945 2
12.44 0.0350098510010925 2
12.46 0.0351005532578609 2
12.48 0.03531310904425 2
12.5 0.0349994271456271 2
12.52 0.0350627378390794 2
12.54 0.0350357887898744 2
12.56 0.0350248785870291 2
12.58 0.0349781427434362 2
12.6 0.0349978033813188 2
12.62 0.0349747006680693 2
12.64 0.0351005234968722 2
12.66 0.0350142076530661 2
12.68 0.0351408897947333 2
12.7 0.035077973747261 2
12.72 0.0352630861063149 2
12.74 0.034972537208758 2
12.76 0.0351040966719837 2
12.78 0.0348479363145141 2
12.8 0.0354660219531856 2
12.82 0.0351337735782918 2
12.84 0.0350537632023449 2
12.86 0.0350859871199934 2
12.88 0.0348746415153815 2
12.9 0.0348256367273197 2
12.92 0.0348011400096099 2
12.94 0.0350053801097716 2
12.96 0.0348746163879574 2
12.98 0.0348878338386462 2
13 0.0349649518263316 2
13.02 0.034856860498324 2
13.04 0.0349369147926967 2
13.06 0.0348448717926173 2
13.08 0.0348457625655377 2
13.1 0.0349996364866124 2
13.12 0.0349093993013443 2
13.14 0.034749505111071 2
13.16 0.0346946007882318 2
13.18 0.0346814967705524 2
13.2 0.0346039952004621 2
13.22 0.0347753432792212 2
13.24 0.0346939143513328 2
13.26 0.034709193133631 2
13.28 0.0346378362876854 2
13.3 0.0346520649497567 2
13.32 0.0348027850690141 2
13.34 0.0347424535677749 2
13.36 0.0348504920062583 2
13.38 0.0347955013804711 2
13.4 0.0349939526358046 2
13.42 0.0349150723365824 2
13.44 0.0348408011871044 2
13.46 0.0349104213763477 2
13.48 0.0350185280311717 2
13.5 0.0349593742493617 2
13.52 0.0349576398576479 2
13.54 0.0351196598761073 2
13.56 0.0350764191286763 2
13.58 0.0351514339605878 2
13.6 0.0351685642150168 2
13.62 0.0352219988880103 2
13.64 0.0353895987750601 2
13.66 0.0353994874194401 2
13.68 0.0351238370009596 2
13.7 0.0353757530571214 2
13.72 0.0354406494049458 2
13.74 0.035469961385631 2
13.76 0.0351817716921777 2
13.78 0.0354386656228188 2
13.8 0.0354711900424277 2
13.82 0.036903675883371 3
13.84 0.0373429487087132 3
13.86 0.0367228896889618 3
13.88 0.0371212891553401 3
13.9 0.0370885378404591 3
13.92 0.0371920051832498 3
13.94 0.0374412519081533 3
13.96 0.0373892372296408 3
13.98 0.037683717298367 3
14 0.0375058485178807 3
14.02 0.0382302380759002 3
14.04 0.0376952705316554 3
14.06 0.0382798395163318 3
14.08 0.037139972427907 3
14.1 0.0387364919700592 3
14.12 0.0359606635026355 3
14.14 0.0470214350520845 3
14.16 0.0663735591389077 4
14.18 0.0639192286458221 4
14.2 0.0629706079003745 4
14.22 0.0616343006327271 4
14.24 0.0573683354372357 4
14.26 0.0596529970883229 4
14.28 0.0628683710752853 4
14.3 0.0654572324821625 4
14.32 0.0609844140440355 4
14.34 0.0643719468444715 4
14.36 0.0632419555886909 4
14.38 0.0615437253332641 4
14.4 0.0641192083491286 4
14.42 0.0656015486344552 4
14.44 0.0662451476424468 4
14.46 0.0601724332745237 4
14.48 0.0616943438258675 4
14.5 0.0635518919301949 4
14.52 0.0645072043751309 4
14.54 0.0562076690510797 4
14.56 0.0373856856860995 3
14.58 0.038963407781315 3
14.6 0.0373893474734718 3
14.62 0.0382414795314103 3
14.64 0.0384479500874323 3
14.66 0.0379066971554821 3
14.68 0.0389021144838423 3
14.7 0.0368430531219504 3
14.72 0.0510824548442142 4
14.74 0.0666910776344054 4
14.76 0.0628635703670493 4
14.78 0.0618482175100048 4
14.8 0.0649663117158507 4
14.82 0.0651927673698349 4
14.84 0.0596942191195699 4
14.86 0.0609241474212154 4
14.88 0.0646877265293378 4
14.9 0.0520136160236613 4
14.92 0.0551495050116037 4
14.94 0.0602892251365021 4
14.96 0.0568605706246031 4
14.98 0.0371736557293827 3
15 0.0591039093178008 4
15.02 0.0613098813961471 4
15.04 0.0641305756194107 4
15.06 0.0559798002246478 4
15.08 0.0374375954688664 3
15.1 0.0386220284437522 3
15.12 0.0370498817747919 3
15.14 0.03806755699441 3
15.16 0.0374836342976508 3
15.18 0.037709872673218 3
15.2 0.0378170451480175 3
15.22 0.0375240934569021 3
15.24 0.0379183070468214 3
15.26 0.0377742375894869 3
15.28 0.0375965941201897 3
15.3 0.0374952402628123 3
15.32 0.0377190841833009 3
15.34 0.0370828598711728 3
15.36 0.0375716378595131 3
15.38 0.0375955315675738 3
15.4 0.0374823430843124 3
15.42 0.0378306075550561 3
15.44 0.0374469248188741 3
15.46 0.0375714785887184 3
15.48 0.0376731061818965 3
15.5 0.0379186528270146 3
15.52 0.0375053288612942 3
15.54 0.0381168185618313 3
15.56 0.0384213354945784 3
15.58 0.0370994638329141 3
15.6 0.0376197722442722 3
15.62 0.0375625771402728 3
15.64 0.0375726994532412 3
15.66 0.0375984693653587 3
15.68 0.0371377624981457 3
15.7 0.03791294817681 3
15.72 0.0372773454770341 3
15.74 0.0373534862538131 3
15.76 0.0373570246962049 3
15.78 0.0374882784746809 3
15.8 0.0368206690275567 3
15.82 0.0370733532001796 3
15.84 0.0375751731428083 3
15.86 0.0372690189657793 3
15.88 0.0373882598672118 3
15.9 0.0371656705733291 3
15.92 0.0373979441983625 3
15.94 0.0371539586860294 3
15.96 0.0366680870040313 3
15.98 0.0374376414809856 3
16 0.0374357914616046 3
16.02 0.0371535452656953 3
16.04 0.0371970139919238 3
16.06 0.0355878227504694 3
16.08 0.036296985870141 3
16.1 0.0372396675700379 3
16.12 0.03600083551017 2
16.14 0.035426501284713 2
16.16 0.0352878070966242 2
16.18 0.035234396184587 2
16.2 0.0352895036060911 2
16.22 0.0355086574558503 2
16.24 0.0349964538988037 2
16.26 0.0352297888954951 2
16.28 0.0353647478638941 2
16.3 0.0354218562443458 2
16.32 0.0355904503826225 2
16.34 0.0354241858570865 2
16.36 0.0354463144061332 2
16.38 0.0353943003992414 2
16.4 0.0354265535975892 2
16.42 0.0354342252929277 2
16.44 0.035464426548628 2
16.46 0.0354017103949862 2
16.48 0.0353430260875604 2
16.5 0.0354567979590944 2
16.52 0.0352787159662232 2
16.54 0.0352838880971458 2
16.56 0.0354704356741303 2
16.58 0.0355371007629883 2
16.6 0.0353166712190634 2
16.62 0.0353196714424292 2
16.64 0.0353197351539072 2
16.66 0.035601757603861 2
16.68 0.0332531103544307 2
16.7 0.0338729777764329 2
16.72 0.0356715922003362 2
16.74 0.0351223088887885 2
16.76 0.0357145536663432 2
16.78 0.0352784079543246 2
16.8 0.0354160770886493 2
16.82 0.0351196380855351 2
16.84 0.0355451735421579 2
16.86 0.0355730732513885 2
16.88 0.0352595897630465 2
16.9 0.0352009063781595 2
16.92 0.0352317009507734 2
16.94 0.0353628352550768 2
16.96 0.035318303041572 2
16.98 0.0353195846846399 2
17 0.0353428153421548 2
17.02 0.0353348576665302 2
17.04 0.0354438812068615 2
17.06 0.0352842906414124 2
17.08 0.0353467299030182 2
17.1 0.0353938039657746 2
17.12 0.0354270925833212 2
17.14 0.0355107969846586 2
17.16 0.0353789028909098 2
17.18 0.0353290355829031 2
17.2 0.0354281164331581 2
17.22 0.0354973301724996 2
17.24 0.0356923395178952 2
17.26 0.0355404666182319 2
17.28 0.0354425680801158 2
17.3 0.0354389020743765 2
17.32 0.035472816996292 2
17.34 0.0354250929629319 2
17.36 0.0354938778289334 2
17.38 0.035295042814654 2
17.4 0.0356497553048619 2
17.42 0.035762597000358 2
17.44 0.0353847823578801 2
17.46 0.035312017311274 2
17.48 0.0355700206916185 2
17.5 0.0353347128350618 2
17.52 0.0355250271154062 2
17.54 0.035456838180428 2
17.56 0.0352431570291878 2
17.58 0.0355368352492023 2
17.6 0.0355880386066988 2
17.62 0.0353705467175069 2
17.64 0.0354300759585922 2
17.66 0.0355353478789368 2
17.68 0.0354689601086281 2
17.7 0.0354447637630836 2
17.72 0.0355551872617289 2
17.74 0.035562778279235 2
17.76 0.0353436008609396 2
17.78 0.0355464776570056 2
17.8 0.0354111992657178 2
17.82 0.0355640761198074 2
17.84 0.0354257465565774 2
17.86 0.0356070663314699 2
17.88 0.0356321061648927 2
17.9 0.0352386705191128 2
17.92 0.0352985492543497 2
17.94 0.0352240951234954 2
17.96 0.0355126653793185 2
17.98 0.0354410945303451 2
18 0.0353308298884901 2
18.02 0.0352562481142839 2
18.04 0.0353164181511742 2
18.06 0.0349113526483399 2
18.08 0.0356029124156813 2
18.1 0.0354620809927507 2
18.12 0.0352692277825776 2
18.14 0.03540344502783 2
18.16 0.035311116598943 2
18.18 0.0353668827419321 2
18.2 0.0354636901415515 2
18.22 0.0354874729443028 2
18.24 0.0354558807587107 2
18.26 0.0355545314580971 2
18.28 0.0355472905143095 2
18.3 0.0355377399208966 2
18.32 0.0354152787183481 2
18.34 0.0355496053450623 2
18.36 0.035536989714256 2
18.38 0.0355791483227396 2
18.4 0.0355262673757848 2
18.42 0.0358357260114639 2
18.44 0.0357761778072746 2
18.46 0.0358687825105142 2
18.48 0.0364313810343221 3
18.5 0.0369642619786377 3
18.52 0.0374765403935787 3
18.54 0.037316126887202 3
18.56 0.0374470177082668 3
18.58 0.0377277502258256 3
18.6 0.0377501391623659 3
18.62 0.03756695260205 3
18.64 0.0379109654159125 3
18.66 0.0380446950333674 3
18.68 0.0378701283589676 3
18.7 0.0380035817465648 3
18.72 0.0380420520537691 3
18.74 0.0379218116673289 3
18.76 0.0379036678577572 3
18.78 0.0381614172364808 3
18.8 0.0380556166496912 3
18.82 0.0381275002060339 3
18.84 0.037847139737177 3
18.86 0.0379439003452267 3
18.88 0.0381839264091971 3
18.9 0.0381252771354159 3
18.92 0.038111608687488 3
18.94 0.0382215086017076 3
18.96 0.038120911827734 3
18.98 0.0380860739980179 3
19 0.0382011978185462 3
19.02 0.0379289107876294 3
19.04 0.0381392570776997 3
19.06 0.0381898493531019 3
19.08 0.0383855905601183 3
19.1 0.0380303086388629 3
19.12 0.0388186682164695 3
19.14 0.037403437422949 3
19.16 0.0412974192299439 3
19.18 0.0645187907351019 4
19.2 0.0667853357305142 4
19.22 0.065195119979024 4
19.24 0.0660687541394529 4
19.26 0.066190334838337 4
19.28 0.0631938282315627 4
19.3 0.0644236105266669 4
19.32 0.0651278459711577 4
19.34 0.0671862492370083 4
19.36 0.063878047329755 4
19.38 0.0648982234250139 4
19.4 0.0655164406066038 4
19.42 0.0654483664102927 4
19.44 0.0425450601098553 3
19.46 0.03754343836126 3
19.48 0.0389316800028388 3
19.5 0.0383570638956438 3
19.52 0.0384700539877865 3
19.54 0.0385762120591858 3
19.56 0.0385098831232329 3
19.58 0.038475602353727 3
19.6 0.0384052181611163 3
19.62 0.0384501852804058 3
19.64 0.0386159707381536 3
19.66 0.0385353828264119 3
19.68 0.0380181164749389 3
19.7 0.0382530836366309 3
19.72 0.037898356209922 3
19.74 0.038183853046588 3
19.76 0.0381407801968522 3
19.78 0.0394328584556751 3
19.8 0.0364973943557494 3
19.82 0.0568883732312647 4
19.84 0.0663598413599864 4
19.86 0.063352735443981 4
19.88 0.0658470166919557 4
19.9 0.064787498218847 4
19.92 0.0655866516810734 4
19.94 0.0655691365752219 4
19.96 0.0675139269581677 4
19.98 0.0459094039365933 3
20 0.0364865167149256 3
20.02 0.0394255790680456 3
20.04 0.0374516495693194 3
20.06 0.0385300139473453 3
20.08 0.0377362540583243 3
20.1 0.0382314916129639 3
20.12 0.0382015541104556 3
20.14 0.0381938868906191 3
20.16 0.0378348521337196 3
20.18 0.0378145576725439 3
20.2 0.0381653269740159 3
20.22 0.0380116002142189 3
20.24 0.037931897468772 3
20.26 0.0376467991499969 3
20.28 0.0373790710104315 3
20.3 0.037799888251819 3
20.32 0.0370094957121913 3
20.34 0.0375841746266189 3
20.36 0.037201987781586 3
20.38 0.0367896369035305 3
20.4 0.0360731556292725 2
20.42 0.035717029836859 2
20.44 0.0356368581890086 2
20.46 0.0356488188821686 2
20.48 0.035659694076591 2
20.5 0.0356517220584578 2
20.52 0.0358658752018035 2
20.54 0.0358926647559923 2
20.56 0.0356111781581959 2
20.58 0.035635262868885 2
20.6 0.0358213429058937 2
20.62 0.0358022073522435 2
20.64 0.0359368224230955 2
20.66 0.0358776615805967 2
20.68 0.0357584119247127 2
20.7 0.0357186880690259 2
20.72 0.0357230276467394 2
20.74 0.0357004784525182 2
20.76 0.0351432940926779 2
20.78 0.0347083153576805 2
20.8 0.0351030176647576 2
20.82 0.0356745163020987 2
20.84 0.0357370225610629 2
20.86 0.0356442367590572 2
20.88 0.0356464344186641 2
20.9 0.0358831458857068 2
20.92 0.0355101915760002 2
20.94 0.0357207710438509 2
20.96 0.0354841097238991 2
20.98 0.0360744437649249 2
21 0.0356849203753139 2
21.02 0.03538910924758 2
21.04 0.0356121342824356 2
21.06 0.0356204185031 2
21.08 0.0357062271783148 2
21.1 0.0357404766664838 2
21.12 0.0342089072286384 3
21.14 0.0352773102444891 2
21.16 0.0355925482020507 2
21.18 0.035658749667232 2
21.2 0.0362318057125438 2
21.22 0.0358408475129569 2
21.24 0.0361045468996313 2
21.26 0.0358246484406855 2
21.28 0.0359411106724347 2
21.3 0.0359883306927699 2
21.32 0.0360042720717576 2
21.34 0.0358944058276836 2
21.36 0.0360263551569085 2
21.38 0.0361899864784055 2
21.4 0.0358869083382918 2
21.42 0.0360098576839796 2
21.44 0.0358557597345968 2
21.46 0.0358228413858464 2
21.48 0.0358909620921585 2
21.5 0.0360361217703671 2
21.52 0.0358921616588233 2
21.54 0.0358948077793624 2
21.56 0.0358107096076722 2
21.58 0.0357579835300758 2
21.6 0.0365287858530563 2
21.62 0.0372332746644742 3
21.64 0.0374469666091804 3
21.66 0.0378376897217636 3
21.68 0.0377576358435189 3
21.7 0.0381962896773199 3
21.72 0.0380923674147619 3
21.74 0.0381043993187791 3
21.76 0.0382755536934362 3
21.78 0.0383322669458495 3
21.8 0.0383753706224314 3
21.82 0.0383774153802302 3
21.84 0.0378778737197457 3
21.86 0.0394072323499889 3
21.88 0.0379096641685704 3
21.9 0.0571860802456033 4
21.92 0.064453064831284 4
21.94 0.0646677537865505 4
21.96 0.0607906139548389 4
21.98 0.0602684496770977 4
22 0.0677700068762653 4
22.02 0.0636305957657601 4
22.04 0.0581644001145361 4
22.06 0.0604041211446589 4
22.08 0.0596303485712973 4
22.1 0.0615406465728149 4
22.12 0.0628961799060768 4
22.14 0.0563013133859319 4
22.16 0.0601348776756979 4
22.18 0.0663397377787541 4
22.2 0.0638455182894389 4
22.22 0.0597266726819474 4
22.24 0.0648697849765606 4
22.26 0.0651426049792628 4
22.28 0.0643405403732341 4
22.3 0.0655872827164927 4
22.32 0.060382733345951 4
22.34 0.0669247758128452 4
22.36 0.0651788291893092 4
22.38 0.0668084036747301 4
22.4 0.0619452949597201 4
22.42 0.0657576528232407 4
22.44 0.0647129572256917 4
22.46 0.0636616157077959 4
22.48 0.0563404660604397 4
22.5 0.0562731167302356 4
22.52 0.0618620425424638 4
22.54 0.0638444285842212 4
22.56 0.0624799174298442 4
22.58 0.0646289325292614 4
22.6 0.0642861550962499 4
22.62 0.0588740603478611 4
22.64 0.0376304813821359 3
22.66 0.0387053959058706 3
22.68 0.0379272810639836 3
22.7 0.0381935289285882 3
22.72 0.0379149176634435 3
22.74 0.0379440283859885 3
22.76 0.0383389596146112 3
22.78 0.0381586212453512 3
22.8 0.0376953779110926 3
22.82 0.0376468309599968 3
22.84 0.0375310477054887 3
22.86 0.037066477137089 3
22.88 0.0362538751190977 2
22.9 0.0355769677727602 2
22.92 0.0357760558377998 2
22.94 0.0354675650731661 2
22.96 0.0362304392967273 2
22.98 0.0361262254374607 2
23 0.0356243351064559 2
23.02 0.0357881231054858 2
23.04 0.0357897075353822 2
23.06 0.0357445477170646 2
23.08 0.0358070086430128 2
23.1 0.0358491090089083 2
23.12 0.0358734190232642 2
23.14 0.0359116093131069 2
23.16 0.0358503827165272 2
23.18 0.0358320089027187 2
23.2 0.0356335895126376 2
23.22 0.0359382752417343 2
23.24 0.0357486750191033 2
23.26 0.0358192126050817 2
23.28 0.0359544926872537 2
23.3 0.0357057352751039 2
23.32 0.0357689539654031 2
23.34 0.0357252886315372 2
23.36 0.0368541013261625 3
23.38 0.0373321914601596 3
23.4 0.0376425751132288 3
23.42 0.037786986667024 3
23.44 0.0376178388257036 3
23.46 0.0380301175116588 3
23.48 0.0378422861267172 3
23.5 0.0379238991979925 3
23.52 0.0382465983560419 3
23.54 0.0379392147200912 3
23.56 0.0377131919152356 3
23.58 0.0381352396903309 3
23.6 0.0379243083908617 3
23.62 0.0380089531432607 3
23.64 0.0382208514694546 3
23.66 0.0381583249522346 3
23.68 0.0377507976166367 3
23.7 0.0377579347119187 3
23.72 0.0380254890578166 3
23.74 0.037759680673635 3
23.76 0.0374922453360293 3
23.78 0.0372896268834418 3
23.8 0.0372926971326327 3
23.82 0.0369353275779055 3
23.84 0.0375707091279782 3
23.86 0.0350283277833092 2
23.88 0.0341698886895585 2
23.9 0.0356314964578483 2
23.92 0.0349493988202076 2
23.94 0.0355581246337312 2
23.96 0.035419312938679 2
23.98 0.0350240635175472 2
24 0.0352283463448177 2
24.02 0.0355729990951973 2
24.04 0.0353910783188611 2
24.06 0.0356073150762866 2
24.08 0.0354578344952871 2
24.1 0.0354141769067408 2
24.12 0.0356133424828601 2
24.14 0.035593262396129 2
24.16 0.0356121462363835 2
24.18 0.0358384952418271 2
24.2 0.0358598387426485 2
24.22 0.0357866905267664 2
24.24 0.0359095331774034 2
24.26 0.0356913283086389 2
24.28 0.0356416395337228 2
24.3 0.0347755965282074 2
24.32 0.0353483199148656 2
24.34 0.0358328960497907 2
24.36 0.0351631657137127 2
24.38 0.0357517148207856 2
24.4 0.0359168257772154 2
24.42 0.0356961018820892 2
24.44 0.0360937039789648 2
24.46 0.0357303764083097 2
24.48 0.0342047361315477 3
24.5 0.0340857670519605 3
24.52 0.0349592577085618 2
24.54 0.0357934160150793 2
24.56 0.0358978024643724 2
24.58 0.0360584522588334 2
24.6 0.0358778269579226 2
24.62 0.0358902035279523 2
24.64 0.0358264752007342 2
24.66 0.0357720575370793 2
24.68 0.0355372572853302 2
24.7 0.0357953850455902 2
24.72 0.0355651723978814 2
24.74 0.0356836980805718 2
24.76 0.035888517522837 2
24.78 0.0362387286912916 2
24.8 0.0363980483416173 2
24.82 0.0358889634169648 2
24.84 0.0367512854000065 3
24.86 0.0377701235525455 3
24.88 0.0375366307306634 3
24.9 0.0372586650246408 3
24.92 0.0376990061972928 3
24.94 0.0379465104533293 3
24.96 0.0379176657516777 3
24.98 0.0378467823226578 3
25 0.0378910099275266 3
25.02 0.0381062956190126 3
25.04 0.037960426482529 3
25.06 0.0382534383213597 3
25.08 0.0379936814586517 3
25.1 0.0380614267151066 3
25.12 0.0378342348188959 3
25.14 0.0379588850726625 3
25.16 0.0382691177468053 3
25.18 0.0380703257404529 3
25.2 0.0380540548532545 3
25.22 0.0380499895363936 3
25.24 0.038372759515547 3
25.26 0.0382086847084213 3
25.28 0.0382573445924376 3
25.3 0.0381138327669387 3
25.32 0.0381817358580299 3
25.34 0.0382649988126789 3
25.36 0.0382404759893827 3
25.38 0.0382144216297447 3
25.4 0.0380702679409949 3
25.42 0.0381348220635922 3
25.44 0.0385651002863063 3
25.46 0.0385285513791801 3
25.48 0.0384257408180839 3
25.5 0.0385784765232044 3
25.52 0.0381135132606574 3
25.54 0.0393273466767965 3
25.56 0.0603458179933631 4
25.58 0.0660315382122499 4
25.6 0.0638041290160726 4
25.62 0.0656433223309058 4
25.64 0.0649700935178573 4
25.66 0.0657360438649663 4
25.68 0.0655177274461496 4
25.7 0.0632199458071795 4
25.72 0.0650296617980143 4
25.74 0.0646358802150607 4
25.76 0.0648440848221528 4
25.78 0.0657382866813998 4
25.8 0.0636918766653301 4
25.82 0.0677096614519847 4
25.84 0.0590452095991868 4
25.86 0.0370400100865171 3
25.88 0.0387420498548731 3
25.9 0.0369720055999328 3
25.92 0.0377051262036912 3
25.94 0.0374311617975795 3
25.96 0.0373747446608821 3
25.98 0.0371564038860618 3
26 0.0375403508912596 3
26.02 0.0373375642399831 3
26.04 0.0372214530061578 3
26.06 0.0373186217998569 3
26.08 0.0370075109149854 3
26.1 0.0371366716822177 3
26.12 0.0366834988821272 3
26.14 0.0369023147627428 3
26.16 0.0369792250256645 3
26.18 0.0369277194557525 3
26.2 0.0372688483327956 3
26.22 0.037101616037505 3
26.24 0.0371719690325793 3
26.26 0.0366798386727382 3
26.28 0.0367143772116021 3
26.3 0.0361459220280361 2
26.32 0.0360277630550119 2
26.34 0.0358587896934685 2
26.36 0.0354636065744188 2
26.38 0.0354563834893718 2
26.4 0.0355275704208796 2
26.42 0.0354045272056672 2
26.44 0.035526398615957 2
26.46 0.0354778497859884 2
26.48 0.0354175098591778 2
26.5 0.0355738243318043 2
26.52 0.0355411335840347 2
26.54 0.0355846848679115 2
26.56 0.0357131188200629 2
26.58 0.0354789192901839 2
26.6 0.0356212536599358 2
26.62 0.0356000455605643 2
26.64 0.0356170357853632 2
26.66 0.0355373142656712 2
26.68 0.0357271436903834 2
26.7 0.0354596795987003 2
26.72 0.0353535665781213 2
26.74 0.0355192755455595 2
26.76 0.035911261498421 2
26.78 0.0369146816752471 3
26.8 0.0372185127975292 3
26.82 0.0375251798077672 3
26.84 0.0379106513457797 3
26.86 0.0377658329362611 3
26.88 0.0379415096370357 3
26.9 0.0376952941531572 3
26.92 0.0380752539304253 3
26.94 0.0377910761894815 3
26.96 0.0382629467143263 3
26.98 0.0374115716525324 3
27 0.0388401427970767 3
27.02 0.0363366977086198 3
27.04 0.0493802243543383 4
27.06 0.0648987525753698 4
27.08 0.0615479482449629 4
27.1 0.056682204748524 4
27.12 0.0611331844285509 4
27.14 0.0578994737846344 4
27.16 0.0624390438316691 4
27.18 0.0644218200596718 4
27.2 0.0627507468562555 4
27.22 0.0621655995466121 4
27.24 0.0660021818867186 4
27.26 0.0526010944068976 4
27.28 0.0360312732755414 3
27.3 0.0389733343139421 3
27.32 0.0372463091112332 3
27.34 0.0380542848621824 3
27.36 0.0372388949122321 3
27.38 0.0375521034977565 3
27.4 0.0372855865266189 3
27.42 0.037645813764995 3
27.44 0.0371037219674577 3
27.46 0.037604114753043 3
27.48 0.0376140833765331 3
27.5 0.037395804716571 3
27.52 0.0374515776706999 3
27.54 0.0373523867031485 3
27.56 0.0373336360871346 3
27.58 0.0373063596991513 3
27.6 0.0373894030867669 3
27.62 0.037475728073804 3
27.64 0.0374753864010286 3
27.66 0.0373286436760099 3
27.68 0.0376531880864981 3
27.7 0.0374081528191757 3
27.72 0.0375982244283678 3
27.74 0.0378746115652718 3
27.76 0.0377776952660167 3
27.78 0.038238517386514 3
27.8 0.0374732690287623 3
27.82 0.0382046662668751 3
27.84 0.0378377462068089 3
27.86 0.0382788717058492 3
27.88 0.0380502146116167 3
27.9 0.0379801150665634 3
27.92 0.0379102562846611 3
27.94 0.0382708550509582 3
27.96 0.0382213482330883 3
27.98 0.0415023284494002 3
28 0.0442896273490438 4
28.02 0.0595962335130779 4
28.04 0.0665223289331114 4
28.06 0.0638194079142354 4
28.08 0.0658675477622091 4
28.1 0.0655959833769725 4
28.12 0.0652791022679507 4
28.14 0.0637940056126144 4
28.16 0.0640926609159921 4
28.18 0.0612260431537937 4
28.2 0.0630295479763041 4
28.22 0.0568056382442569 4
28.24 0.0607689751839121 4
28.26 0.0620195514942673 4
28.28 0.0622731848377583 4
28.3 0.0662477837462871 4
28.32 0.0454367264099525 3
28.34 0.0365671899945768 3
28.36 0.0390474612390381 3
28.38 0.0376515848940028 3
28.4 0.0382001024781441 3
28.42 0.0374654715747666 3
28.44 0.0380128340453745 3
28.46 0.0374750075155346 3
28.48 0.0377719045896086 3
28.5 0.0373934822367888 3
28.52 0.037163925909288 3
28.54 0.0368071601961934 3
28.56 0.0359521626491867 2
28.58 0.035706765308808 2
28.6 0.0355953234059294 2
28.62 0.0356910919557082 2
28.64 0.0355566025873012 2
28.66 0.0356296624729669 2
28.68 0.0356649963262155 2
28.7 0.0356203469487396 2
28.72 0.0357676100142235 2
28.74 0.0356269223466495 2
28.76 0.0356451116498226 2
28.78 0.0355573460108177 2
28.8 0.0356470085888637 2
28.82 0.0357256731229761 2
28.84 0.0356773289348636 2
28.86 0.0357844238655422 2
28.88 0.0357072888312024 2
28.9 0.0357351899442471 2
28.92 0.0355807253636512 2
28.94 0.0358321773873475 2
28.96 0.0356792041626331 2
28.98 0.0356563822544647 2
29 0.0357934316182154 2
29.02 0.0357701543706243 2
29.04 0.0358332273733489 2
29.06 0.0359554533553377 2
29.08 0.0359099755745871 2
29.1 0.035754606519383 2
29.12 0.0358234539697116 2
29.14 0.0356980568913974 2
29.16 0.0356973725526879 2
29.18 0.0359207417544177 2
29.2 0.0359100518629713 2
29.22 0.0355216916395524 2
29.24 0.0356656348259819 2
29.26 0.0356998065080625 2
29.28 0.0366934413382528 3
29.3 0.0373911626456358 3
29.32 0.0373495357937539 3
29.34 0.0378420945135103 3
29.36 0.0375743115566744 3
29.38 0.0372035419586667 3
29.4 0.0384365193742558 3
29.42 0.0371902447167817 3
29.44 0.042205003307206 3
29.46 0.0619728955389932 4
29.48 0.0611093858185052 4
29.5 0.0622927771122128 4
29.52 0.0621112833287432 4
29.54 0.0631809239474123 4
29.56 0.0633387561376502 4
29.58 0.0572982748782827 4
29.6 0.0617770604384245 4
29.62 0.0609235972506528 4
29.64 0.0542647683612553 4
29.66 0.0409924739864623 3
29.68 0.0377466787111523 3
29.7 0.038520068372363 3
29.72 0.0382468197078099 3
29.74 0.0389532932999659 3
29.76 0.0386562809789391 3
29.78 0.038545400121877 3
29.8 0.0384641460666855 3
29.82 0.03831841065716 3
29.84 0.0381295357584486 3
29.86 0.0382523781406797 3
29.88 0.0380360711054882 3
29.9 0.0384452407501407 3
29.92 0.0379926418471662 3
29.94 0.0377618404314664 3
29.96 0.0383162140289476 3
29.98 0.0379853715762082 3
30 0.0385842305671583 3
30.02 0.0380086874749119 3
30.04 0.0387765620808196 3
30.06 0.0374062760075303 3
30.08 0.0588635077604887 4
30.1 0.0626778567635837 4
30.12 0.061126505084078 4
30.14 0.0624300074152155 4
30.16 0.0555544615196643 4
30.18 0.0565411798162936 4
30.2 0.0640940987945123 4
30.22 0.0635602878711626 4
30.24 0.0635517464856366 4
30.26 0.0642141424377097 4
30.28 0.0413411117467837 3
30.3 0.0371744869013235 3
30.32 0.0380434302601242 3
30.34 0.037529761862457 3
30.36 0.0378012631986618 3
30.38 0.0377779630292307 3
30.4 0.0377629382124862 3
30.42 0.037354968664361 3
30.44 0.0376212238370236 3
30.46 0.0374793750503148 3
30.48 0.0371686211142905 3
30.5 0.0371152737244704 3
30.52 0.0370129039830246 3
30.54 0.0369498007257177 3
30.56 0.0357479973194581 2
30.58 0.0355386177607885 2
30.6 0.035484454615667 2
30.62 0.0356385574166418 2
30.64 0.035439524516382 2
30.66 0.0354414486987338 2
30.68 0.0355078268510133 2
30.7 0.0354208069851331 2
30.72 0.0355114310558586 2
30.74 0.035532147234922 2
30.76 0.0354077901591245 2
30.78 0.0354858183006594 2
30.8 0.0352686032723102 2
30.82 0.035711432128303 2
30.84 0.0352503125746755 2
30.86 0.0351441582804675 3
30.88 0.0344600438758553 4
30.9 0.0333789031484263 4
30.92 0.0341374808268212 4
30.94 0.0352776356552293 3
30.9600000000001 0.0357523561668183 2
30.98 0.0357597635369458 3
31 0.0351134118914903 2
31.02 0.0354764579737282 2
31.04 0.0353938094428991 2
31.06 0.0356433528483169 2
31.08 0.035456592545816 2
31.1 0.0354205790552533 2
31.12 0.0351432409221089 2
31.14 0.0354668845120525 2
31.16 0.0355991868797766 2
31.18 0.0353586489375524 2
31.2 0.0353625415491284 2
31.22 0.0354512998209676 2
31.24 0.0356096784976423 2
31.26 0.0356702546867245 2
31.28 0.0354202410254325 2
31.3 0.0354455446875262 2
31.32 0.0354962207705606 2
31.34 0.0354586474368964 2
31.36 0.0355474582902436 2
31.38 0.0353837335912135 2
31.4 0.0353571333069425 2
31.42 0.0354342553770174 2
31.44 0.0354845774764514 2
31.46 0.0361633874995014 2
31.48 0.0368032203672541 3
31.5 0.0372138049455358 3
31.52 0.0371121904712522 3
31.54 0.0375303563758554 3
31.56 0.0366484694771707 3
31.58 0.0381569455566381 3
31.6 0.0370995643347923 3
31.62 0.0387455845805872 3
31.64 0.0357099723301563 3
31.66 0.0528909727025767 4
31.68 0.0660985145943849 4
31.7 0.0625772131167341 4
31.72 0.0666296221638358 4
31.74 0.0631495485524025 4
31.76 0.0645513879655083 4
31.78 0.0649485263955769 4
31.8 0.0608379338871385 4
31.82 0.063827351958114 4
31.84 0.0581996503997159 4
31.86 0.0638680060486891 4
31.88 0.0625425580979582 4
31.9 0.0644151727110005 4
31.92 0.0507527906883784 4
31.94 0.0357955507766094 3
31.96 0.0391709773023129 3
31.98 0.0376616091301673 3
32 0.0381084297257655 3
32.02 0.0373863002959082 3
32.04 0.0385332123259385 3
32.06 0.0381422797549698 3
32.08 0.0383581898274702 3
32.1 0.0388443819793502 3
32.12 0.0381571538130522 3
32.14 0.0388666476847307 3
32.16 0.0372694324404247 3
32.18 0.0424780263075292 3
32.2 0.0642918756258939 4
32.22 0.0635286741816384 4
32.24 0.0619215711404697 4
32.26 0.0607272361174117 4
32.28 0.0631863471600099 4
32.3 0.0583727813994718 4
32.32 0.063434058844086 4
32.34 0.0660434412748731 4
32.36 0.0623266328045378 4
32.38 0.0670322488894329 4
32.4 0.0511464733184043 4
32.42 0.0355058186638634 3
32.44 0.0390619873788538 3
32.46 0.0369663040470468 3
32.48 0.0381777317561432 3
32.5 0.0372933234061283 3
32.52 0.0377417569398021 3
32.54 0.0372359641143825 3
32.56 0.0373894816739141 3
32.58 0.0371237891554756 3
32.6 0.0372985460073551 3
32.62 0.0369412428188328 3
32.64 0.0364958475751023 3
32.66 0.035621896296983 2
32.68 0.0354525196881058 2
32.7000000000001 0.0352643806691926 2
32.72 0.0353012831258616 2
32.7400000000001 0.0353179212011107 2
32.7600000000001 0.0354991083554632 2
32.78 0.0356396558511457 2
32.8 0.0355819977115563 2
32.82 0.0355029595335926 2
32.84 0.0356423488632149 2
32.86 0.0355094205630078 2
32.88 0.035491573126973 2
32.9 0.0354040530550034 2
32.92 0.0354556851444292 2
32.94 0.0354934774463643 2
32.96 0.0354663358243472 2
32.9800000000001 0.0356357699152055 2
33 0.0356683818884266 2
33.02 0.0355014604517622 2
33.04 0.0354971577002481 2
33.06 0.0354377358784079 2
33.08 0.0355343786368246 2
33.1 0.0355254660098183 2
33.12 0.0355225707836971 2
33.14 0.0355341688858891 2
33.16 0.0356704188377524 2
33.18 0.035471202240948 2
33.2 0.035308416095917 2
33.22 0.0357834780623678 2
33.24 0.0354506984976694 2
33.26 0.0356333856658293 2
33.28 0.0355991613828427 2
33.3 0.0353166677864902 2
33.32 0.0357195221459248 2
33.34 0.0356094520624554 2
33.36 0.0355253676414825 2
33.38 0.035539748970741 2
33.4 0.0356447098330744 2
33.42 0.0355271726293931 2
33.44 0.0356179859785949 2
33.46 0.0357292037978987 2
33.48 0.035478312678838 2
33.5 0.035471541897159 2
33.52 0.035588710422054 2
33.54 0.0356104729727549 2
33.5600000000001 0.0358293345449891 2
33.5800000000001 0.035600668749543 2
33.6000000000001 0.0355672851202502 2
33.62 0.0353819834620099 2
33.64 0.0354666037896559 2
33.66 0.035761532426122 2
33.68 0.035559054793845 2
33.7 0.0354145136545792 2
33.7199999999999 0.0353621419004825 2
33.74 0.0354190801713386 2
33.76 0.0354448209451404 2
33.78 0.0352811484082102 2
33.8 0.035486150541654 2
33.82 0.0354121414361996 2
33.84 0.0353361235791904 2
33.8600000000001 0.035445771211892 2
33.88 0.0353117123427573 2
33.9 0.035313959581717 2
33.92 0.0351606534258121 2
33.94 0.0352304629226344 2
33.96 0.0351000530292592 2
33.9800000000001 0.0353014309890539 2
34 0.0354037370004203 2
34.02 0.0351465849866108 2
34.04 0.0351737045067382 2
34.06 0.0350335303944256 2
34.08 0.0351401654186008 2
34.1 0.0350727839883099 2
34.12 0.0351221061067993 2
34.14 0.0349870683863411 2
34.1600000000001 0.0349899426798059 2
34.18 0.0350259311928124 2
34.2 0.0348884495734512 2
34.2200000000001 0.0349729906616179 2
34.24 0.0350952904615653 2
34.26 0.0348795763278801 2
34.28 0.035008202227018 2
34.3 0.0348311713391913 2
34.32 0.0336301455629935 4
34.34 0.033767914195277 4
34.36 0.0348692449804296 2
34.38 0.0352410431945696 2
34.4 0.0351596584075328 2
34.42 0.0351972092845768 2
34.44 0.0351863312871856 2
34.4600000000001 0.0351398690930345 2
34.48 0.0352871174720439 2
34.5 0.0352606717013354 2
34.52 0.0353644544996174 2
34.54 0.0352193792516011 2
34.56 0.0354900392082469 2
34.58 0.0352832705127892 2
34.6 0.0353307742864361 2
34.62 0.0355984513269711 2
34.64 0.0356435191054728 2
34.66 0.0356770711772327 2
34.68 0.0354766073890141 2
34.7 0.035850339992998 2
34.72 0.0354107267692942 2
34.74 0.0354875630287133 2
34.76 0.0354848837126732 2
34.78 0.0355103058775938 2
34.8 0.0357918707132135 2
34.82 0.0367151658102266 2
34.8400000000001 0.0354820349239839 2
34.86 0.0354068152458861 2
34.88 0.0356037882665131 2
34.9 0.0358444208757081 2
34.92 0.0355621434036382 2
34.94 0.0353697094284215 2
34.96 0.0355674339943256 2
34.9800000000001 0.0353214730763824 2
35 0.0355446860908496 2
35.02 0.0356938742125811 2
35.04 0.0355271768299102 2
35.06 0.0356639671820054 2
35.08 0.0355378053998835 2
35.1 0.0357630275623715 2
35.1200000000001 0.0357560208680285 2
35.14 0.0355320554137804 2
35.16 0.0356734076672523 2
35.18 0.0356219976999596 2
35.2 0.035622679196632 2
35.22 0.0355414038563929 2
35.24 0.0355283593501837 2
35.26 0.0354091168929411 2
35.28 0.0354628776832929 2
35.3 0.0352564961892185 2
35.32 0.0353760432674858 2
35.34 0.0355726954245826 2
35.36 0.0355617320053329 2
35.38 0.0354804301239049 2
35.4 0.0358684218804728 2
35.42 0.0366986827205053 3
35.44 0.037380985442023 3
35.46 0.0373386332495851 3
35.4799999999999 0.0374971450427683 3
35.5 0.0377319010006756 3
35.52 0.0377089643218703 3
35.54 0.0378453820289291 3
35.56 0.0378515544176229 3
35.58 0.0370633855985773 3
35.6 0.0373812246193494 3
35.62 0.0376717655729455 3
35.64 0.0383660814863066 3
35.66 0.0374186561560747 3
35.68 0.0429031169086427 3
35.7 0.0613290157276268 4
35.72 0.0611645989217505 4
35.74 0.064906743264094 4
35.76 0.0620156907518865 4
35.7800000000001 0.0606144831372963 4
35.8 0.0650041119125156 4
35.82 0.0633103315324067 4
35.84 0.0632924506729265 4
35.86 0.0642527651992555 4
35.88 0.0661637450914579 4
35.9 0.0619586783389564 4
35.92 0.0666501687995879 4
35.9400000000001 0.0486711451361062 3
35.96 0.0356243442597135 3
35.98 0.038652617904614 3
36 0.036617906400156 3
36.02 0.0378063469822793 3
36.04 0.0372009958071999 3
36.0600000000001 0.037511623681419 3
36.08 0.0378454480420513 3
36.1 0.0372061196112684 3
36.12 0.0371416662101496 3
36.1400000000001 0.0366254417526898 3
36.16 0.036302889229079 3
36.18 0.0369261459491998 3
36.2 0.0366295614022736 3
36.2200000000001 0.0364544242670421 3
36.24 0.0356762989568296 2
36.26 0.0350790241312746 2
36.28 0.0350097629072312 2
36.3 0.034755480810232 2
36.32 0.0353003651712116 2
36.34 0.0350569698770541 2
36.3600000000001 0.0350850716506792 2
36.38 0.0351170823391935 2
36.4 0.0351215019328668 2
36.42 0.0351636984488527 2
36.44 0.035166129828282 2
36.4600000000001 0.0353999309245149 2
36.48 0.0351065800865822 2
36.5 0.0352545680792219 2
36.52 0.0353689491923715 2
36.54 0.0351292459722557 2
36.5600000000001 0.035197341100678 2
36.58 0.03519723651732 2
36.6 0.0353350619872875 2
36.62 0.0352830950294566 2
36.64 0.0356467280946646 2
36.66 0.0352947217264579 2
36.68 0.0353935576807783 2
36.7 0.0354068878571776 2
36.72 0.0353610563651849 2
36.74 0.0354692790463989 2
36.7600000000001 0.0353548516179188 2
36.78 0.0356605285301731 2
36.8 0.0355398324163554 2
36.82 0.0353541978940431 2
36.84 0.0355282035019732 2
36.8599999999999 0.0350321711568829 2
36.88 0.0352914440678251 2
36.9 0.0353965942846353 2
36.92 0.03534872456802 2
36.94 0.0356847555280006 2
36.96 0.0362904086352334 3
36.98 0.0368255366332603 3
37 0.0370507152023281 3
37.02 0.0374838170962275 3
37.04 0.0374415175465501 3
37.06 0.0372131661545242 3
37.08 0.037851967665308 3
37.1 0.0378528022956965 3
37.12 0.0374830923639905 3
37.14 0.0375813656443683 3
37.1600000000001 0.0376827556655307 3
37.18 0.0376550380265691 3
37.2 0.0376709383652985 3
37.22 0.037440229691605 3
37.2400000000001 0.0372338322386934 3
37.26 0.0372734761817671 3
37.28 0.0377226699994687 3
37.3000000000001 0.0381111001957568 3
37.32 0.0382842087309141 3
37.3399999999999 0.0375808735533064 3
37.36 0.038652082489237 3
37.38 0.0420632281556172 4
37.4 0.0379588082428481 3
37.42 0.0381280779939814 3
37.44 0.0379391762637248 3
37.46 0.0377203008242212 3
37.48 0.0372113180551614 3
37.5 0.0372721320782238 3
37.5200000000001 0.0375086386347344 3
37.54 0.0374723311384999 3
37.5600000000001 0.0374565902246137 3
37.58 0.0374553047624097 3
37.6 0.0373621139453317 3
37.62 0.0371805439985438 3
37.64 0.0371599083753206 3
37.66 0.0370916006465046 3
37.68 0.0372551128936549 3
37.7 0.0371485743310394 3
37.72 0.0371394128941525 3
37.74 0.0372794337124558 3
37.7599999999999 0.0369515305949667 3
37.78 0.0365791572775659 3
37.8 0.036951380709495 3
37.82 0.0370694580406089 3
37.84 0.0363725515045328 3
37.86 0.0356360888455482 2
37.88 0.0357839397704248 2
37.9 0.0352992217154772 2
37.92 0.0347448457750531 2
37.94 0.0351233211768147 2
37.96 0.0348852618832807 2
37.98 0.0349916750469885 2
38 0.0352960367271446 2
38.02 0.0349657730493465 2
38.04 0.0348536375631125 2
38.06 0.0349694891188643 2
38.08 0.0349340820911808 2
38.1 0.0348722400616116 2
38.12 0.0350823006417166 2
38.14 0.0350231352167845 2
38.16 0.0349808809678707 2
38.18 0.0350681986301381 2
38.2 0.0350940096351625 2
38.2200000000001 0.0349324515103961 2
38.24 0.0348459852548838 2
38.26 0.0350212973005289 2
38.28 0.0350279558641122 2
38.3 0.0348995084478535 2
38.32 0.0351109930042699 2
38.34 0.0352304504729574 2
38.36 0.0350013146545125 2
38.38 0.0349875161107094 2
38.4 0.0352421392579847 2
38.42 0.035337245094946 2
38.44 0.0349356118004573 2
38.46 0.0349900465099032 2
38.48 0.0349653698745146 2
38.4999999999999 0.0349406912694035 2
38.52 0.0348544641878048 2
38.54 0.0351450142250409 2
38.56 0.0351708089241772 2
38.5800000000001 0.034995729646479 2
38.6 0.034986188472676 2
38.62 0.034957773805239 2
38.6400000000001 0.0347880510896057 2
38.6600000000001 0.034810261264172 2
38.6800000000001 0.0350067594144142 2
38.7 0.0350461492589145 2
38.72 0.034928412856797 2
38.74 0.0350612104389482 2
38.7600000000001 0.0352910534466151 2
38.78 0.0351252613895056 2
38.8 0.0349904040090253 2
38.82 0.0349435389951922 2
38.84 0.0348743579132346 2
38.86 0.0351593710891164 2
38.8800000000001 0.0350636713166353 2
38.9 0.034922240768086 2
38.92 0.0350793875057702 2
38.94 0.035002508284272 2
38.96 0.0350789713421361 2
38.98 0.0350025356885089 2
39 0.0351609964048648 2
39.02 0.0350047212794029 2
39.04 0.0350322910704425 2
39.06 0.0352727157946104 2
39.08 0.035251620521975 2
39.1 0.0357814260376937 3
39.12 0.0368133006503263 3
39.14 0.0368774155467781 3
39.16 0.0364211730636327 3
39.18 0.0367524217463934 3
39.2 0.0369497934187264 3
39.22 0.0371021784081238 3
39.24 0.0372675582531428 3
39.26 0.0372734349429385 3
39.2800000000001 0.0371041493334326 3
39.3 0.0373735485524024 3
39.32 0.036937769862963 3
39.34 0.037637823515468 3
39.36 0.0369891393757294 3
39.38 0.0386359219229574 3
39.4 0.0358144572491814 3
39.42 0.0564059448503742 4
39.44 0.0666653059764425 4
39.46 0.0640606020005432 4
39.48 0.0643991454647811 4
39.5 0.0617748328460737 4
39.52 0.0661666436518585 4
39.54 0.0593154264186102 4
39.56 0.0624292333654959 4
39.58 0.0639367342496331 4
39.6 0.0643824011122747 4
39.6200000000001 0.0639706215979075 4
39.64 0.0634448755027345 4
39.66 0.0638549635909092 4
39.68 0.0645902333173564 4
39.7 0.0644936615983333 4
39.72 0.0624731392561391 4
39.74 0.0604017907786302 4
39.76 0.0639125845261368 4
39.78 0.0586997003076759 4
39.8 0.0435503712203156 4
39.82 0.0444054603911048 4
39.84 0.0515888323253473 4
39.86 0.0613610528680858 4
39.88 0.0631884269032693 4
39.9 0.0612144213373525 4
39.92 0.0562919501894027 4
39.94 0.0542432826693306 4
39.96 0.0479342554677333 4
39.98 0.0457054834327129 4
40 0.0442295521106841 4
40.02 0.0595265475565422 4
40.0400000000001 0.0563536289773949 4
40.06 0.0640872386647035 4
40.08 0.0542674149353372 4
40.1 0.0608272339860722 4
40.12 0.0611744820544911 4
40.14 0.0613877158505263 4
40.16 0.0647833444422614 4
40.1800000000001 0.062946498498686 4
40.2 0.064008647574801 4
40.22 0.064004627029454 4
40.2400000000001 0.0643197502770971 4
40.26 0.0628924655743896 4
40.28 0.0634920149953072 4
40.3000000000001 0.0403118680829679 3
40.32 0.0372021866364919 3
40.34 0.0374827461903497 3
40.36 0.037452557121677 3
40.38 0.0382828412614843 3
40.4 0.0372323434730176 3
40.42 0.0371952235217385 3
40.44 0.0371184310405051 3
40.4600000000001 0.0369921687707924 3
40.48 0.0369492506362512 3
40.5 0.0374833734090847 3
40.52 0.0374790455510003 3
40.54 0.0373186710916943 3
40.56 0.0372773877263299 3
40.5800000000001 0.0373130917924462 3
40.6 0.037207478630908 3
40.62 0.0371625576441592 3
40.64 0.0368667698784559 3
40.66 0.0369436219318941 3
40.68 0.0366200868803424 3
40.7 0.0366611863696177 3
40.72 0.0367218799209823 3
40.7400000000001 0.0365385975232912 3
40.76 0.0366360012907308 3
40.78 0.0362121586503792 3
40.8 0.0367497091649736 3
40.82 0.0362245787393006 3
40.84 0.0358388774054023 3
40.8600000000001 0.0361807438528662 3
40.8800000000001 0.0362256541079053 3
40.9000000000001 0.0352127744148679 2
40.92 0.0351884901939117 2
40.94 0.0349601446615856 2
40.96 0.0353954336923873 2
40.98 0.0349142595306129 2
41 0.0351475700009033 2
41.02 0.0353008481915483 2
41.04 0.0350674379966472 2
41.06 0.0350264357427763 2
41.08 0.0350916879141187 2
41.1 0.0351493009244502 2
41.12 0.0349990309125195 2
41.14 0.0349896917064 2
41.16 0.0349944108652808 2
41.18 0.0349737445684334 2
41.2000000000001 0.0342893289203368 3
41.22 0.0346814575803217 2
41.24 0.0345732497185675 2
41.26 0.0346151866825293 2
41.28 0.0353370245930883 2
41.3 0.0349015741037565 2
41.32 0.0350714913898226 2
41.34 0.0349499021558117 2
41.36 0.0353873008680699 2
41.38 0.0351182505933814 2
41.4 0.0350694716065639 2
41.4200000000001 0.0353845238505567 2
41.44 0.0350524257775887 2
41.4600000000001 0.0352015744778331 2
41.4800000000001 0.0348432889069579 2
41.5000000000001 0.0349703471150603 2
41.52 0.0349297118130848 2
41.54 0.0349113810599943 2
41.56 0.0349443000070928 2
41.58 0.0346779584501643 2
41.6 0.0348384483940557 2
41.62 0.0349272661406579 2
41.6400000000001 0.035389187113555 2
41.66 0.0349048581194326 2
41.68 0.034850379106222 2
41.7000000000001 0.0349010646706121 2
41.72 0.0345428660593472 3
41.74 0.0338038546326902 3
41.76 0.0347159982856265 2
41.78 0.0346545025742859 2
41.8 0.0355999482596241 2
41.8200000000001 0.035998563380126 2
41.84 0.0348390528750282 2
41.86 0.0352011833724737 2
41.88 0.0347576810218422 2
41.9 0.0349670660100006 2
41.92 0.0349551192719388 2
41.94 0.034972917608609 2
41.96 0.0351844051646544 2
41.98 0.0350660743284553 2
42 0.0349360472218551 2
42.0200000000001 0.0349990629159116 2
42.04 0.035249129751244 2
42.06 0.0348959157418349 2
42.08 0.0348560078374537 2
42.1000000000001 0.0350543463734724 2
42.12 0.0346880176655392 2
42.14 0.0349316999355273 2
42.16 0.0347035042715556 2
42.18 0.0348606701777083 2
42.2 0.0350833830218382 2
42.22 0.0351732371856853 2
42.24 0.035158942984072 2
42.26 0.0357958204205224 2
42.28 0.0353941511779331 2
42.3000000000001 0.0352347584022215 2
42.32 0.0352124321868927 2
42.34 0.0350114509568152 2
42.36 0.03530444372999 2
42.38 0.0351690587876066 2
42.4 0.0346242510490002 3
42.42 0.0349501128262312 3
42.44 0.034905976476831 2
42.46 0.0350611891886736 2
42.48 0.0352712869605667 2
42.5 0.0350213790537242 2
42.52 0.0348311041999007 2
42.54 0.0349767077325756 2
42.56 0.0352599224594452 2
42.58 0.0352445574236988 2
42.6 0.0358070653054311 2
42.62 0.0361783350589456 3
42.64 0.0354189301370014 2
42.6600000000001 0.0361794331796621 3
42.68 0.0361515965876264 3
42.7000000000001 0.0355662208131986 2
42.72 0.0368397886196891 3
42.74 0.0363309832065997 3
42.76 0.0367658061084961 3
42.78 0.036002636585186 3
42.8 0.0366490127228607 3
42.82 0.0368682122814732 3
42.84 0.0360516930034402 3
42.86 0.0357180394599632 3
42.88 0.0366414033932798 3
42.9 0.0365450209256251 3
42.92 0.0367484437899771 3
42.94 0.036543501531533 3
42.96 0.0369047927768771 3
42.98 0.0378663773300374 3
43 0.0359452325401324 3
43.02 0.0363604801535436 3
43.04 0.0366899689230081 3
43.06 0.0368338209435746 3
43.08 0.036754162382872 3
43.1 0.0369578675027608 3
43.12 0.0371484137537341 3
43.14 0.0370806460574961 3
43.1600000000001 0.0369590353873959 3
43.18 0.0368207482093921 3
43.2 0.0366380784910001 3
43.22 0.0368132618772988 3
43.24 0.0366332574772807 3
43.26 0.0368549369640047 3
43.28 0.0366413925844704 3
43.3 0.0369505438536517 3
43.32 0.0368608446382011 3
43.34 0.0364807236243507 3
43.36 0.0369811826388787 3
43.38 0.0372976672556198 3
43.4 0.0372735335728631 3
43.42 0.0375093770230163 3
43.44 0.0370844584410716 3
43.46 0.0374116859133517 3
43.48 0.0372914488995812 3
43.5 0.0373101821963671 3
43.52 0.0372418060059128 3
43.54 0.0371288572440985 3
43.56 0.0373032424934097 3
43.58 0.0372641778290602 3
43.6 0.0371826534714523 3
43.62 0.0371639153114046 3
43.64 0.0372876340039524 3
43.66 0.0372228202648813 3
43.68 0.037569934060849 3
43.7 0.0371455429444236 3
43.72 0.0371601241134462 3
43.74 0.0372238892764314 3
43.76 0.0372794380497136 3
43.78 0.0372254136463008 3
43.8 0.0372061064155971 3
43.82 0.0372212525293895 3
43.84 0.0370044369513095 3
43.86 0.0372893070172537 3
43.88 0.0371106332750655 3
43.9 0.0371136745911585 3
43.92 0.0370322039077468 3
43.94 0.0372476014498628 3
43.96 0.0369764323441481 3
43.98 0.0367059747122128 3
44 0.0367803474814004 3
44.02 0.0366767339057926 3
44.04 0.0369038399707272 3
44.06 0.0367680218396098 3
44.08 0.0365076050714523 3
44.1 0.0367911991889395 3
44.1199999999999 0.0368981951509922 3
44.14 0.0365009034892433 3
44.16 0.0372501529440408 3
44.18 0.0361423683484421 3
44.2 0.0370343722708818 3
44.22 0.0344681442124332 2
44.24 0.0349741951547515 3
44.26 0.0365829461276853 3
44.28 0.0360388647290459 3
44.3 0.0363482381369819 3
44.3200000000001 0.0360542858126231 3
44.34 0.0361396175575672 3
44.36 0.0358200109134536 3
44.38 0.0361308734436878 3
44.4 0.0357959952004779 3
44.4200000000001 0.0360020379881016 3
44.44 0.03601387015841 3
44.4600000000001 0.0358135272149505 3
44.4800000000001 0.0356261532139352 3
44.5 0.0364345237592586 3
44.52 0.0361118732736864 3
44.54 0.0362911261432598 3
44.56 0.0351266962649231 3
44.58 0.0338824469407598 2
44.6 0.0366213856047274 3
44.62 0.0361539478599015 3
44.64 0.0366372354952205 3
44.66 0.0363585648106729 3
44.6800000000001 0.0368019570772486 3
44.7 0.0366024091847105 3
44.72 0.0367679989073445 3
44.74 0.0368685124834975 3
44.76 0.0371673850724396 3
44.78 0.0368980278403999 3
44.8 0.0368930665590013 3
44.82 0.0367133483439007 3
44.8400000000001 0.0367283842667366 3
44.86 0.0369338701376518 3
44.88 0.0366233350507691 3
44.9 0.0370136158889435 3
44.92 0.0370295498948632 3
44.94 0.0369884987808095 3
44.96 0.0370332938097467 3
44.98 0.0368488700353935 3
45 0.0371791166172172 3
45.02 0.0368016618551203 3
45.04 0.0372574869140625 3
45.0600000000001 0.0371435543364486 3
45.08 0.0369851495564487 3
45.1 0.0370671552445871 3
45.12 0.0371081982911316 3
45.14 0.037056402230993 3
45.16 0.0369180191802202 3
45.18 0.0369681542907503 3
45.2 0.0372268991402991 3
45.22 0.036512032624463 3
45.24 0.0370108399261926 3
45.26 0.0368192058788739 3
45.28 0.0368356576528333 3
45.3 0.0371769899685647 3
45.32 0.0370763285997786 3
45.34 0.0369332005633425 3
45.36 0.0369234368233143 3
45.38 0.0368265368518045 3
45.4 0.0369215773350436 3
45.42 0.036310424028524 3
45.44 0.0360748321556384 3
45.46 0.0361956237447526 3
45.48 0.0353153320688915 2
45.5 0.0356559163197706 2
45.52 0.0353799018622422 2
45.54 0.0358788807691789 2
45.56 0.0349558844539964 2
45.58 0.0350999416548111 2
45.6 0.0349395071169442 2
45.62 0.035425912007605 2
45.64 0.0352285173937567 2
45.66 0.0349296579545351 2
45.68 0.0352140450458325 2
45.7 0.0350894374396141 2
45.72 0.035345595245464 2
45.74 0.0349188375162607 2
45.76 0.0351253066272899 2
45.78 0.0351908353182231 2
45.8 0.0353682907341722 2
45.82 0.0357068144836143 2
45.84 0.035819039587651 3
45.86 0.0360672503363646 3
45.88 0.0353321503942723 2
45.9 0.0351753639822176 2
45.92 0.0363185401954628 3
45.9400000000001 0.0364401110388148 3
45.96 0.0361264633027851 3
45.98 0.0363375857669042 3
46 0.0363410537684544 3
46.02 0.0364675598159564 3
46.04 0.0364985735829773 3
46.0600000000001 0.0366137478091803 3
46.08 0.0366574820041367 3
46.1000000000001 0.0366221404528506 3
46.12 0.0367355681040672 3
46.14 0.0365655558917315 3
46.16 0.0367543153530104 3
46.18 0.0365333796968158 3
46.2 0.0368036191456168 3
46.22 0.0367647363654454 3
46.24 0.0369079520455438 3
46.26 0.0366996584928149 3
46.2800000000001 0.0366835358806707 3
46.3 0.0365058371848032 3
46.32 0.036427859485341 3
46.34 0.0362004105602 3
46.36 0.0368757017918741 3
46.38 0.0368912510853217 3
46.4 0.0367858154917228 3
46.42 0.0369894500565622 3
46.44 0.0370988840219381 3
46.46 0.0370651261652426 3
46.48 0.0371272951178867 3
46.5 0.036768094827073 3
46.52 0.0376520405955869 3
46.54 0.0368115982208589 3
46.56 0.0373097830964621 3
46.58 0.0375412201711768 3
46.6 0.037439197581307 3
46.62 0.0376689451980407 3
46.64 0.0373321960477068 3
46.66 0.0378139980123442 3
46.68 0.0372152339422865 3
46.7 0.0379948307603082 3
46.72 0.0370315291063464 3
46.74 0.0536222304621765 4
46.76 0.0630308175946281 4
46.78 0.0617668303220011 4
46.8 0.0634938940672418 4
46.82 0.0609519751386089 4
46.8400000000001 0.0667511217823193 4
46.86 0.0596940050096884 4
46.88 0.0456620317503485 4
46.9 0.0641924948393175 4
46.92 0.0625228963878586 4
46.94 0.0625330891282804 4
46.9600000000001 0.0634630252166841 4
46.98 0.0615955967132858 4
47 0.0538692875046601 4
47.02 0.0580881237829335 4
47.04 0.055517486118132 4
47.06 0.0604897204747169 4
47.08 0.0601384627545702 4
47.1 0.061109930725317 4
47.12 0.0621090861232109 4
47.1400000000001 0.061818065466171 4
47.16 0.0665479556014866 4
47.18 0.0634508119172822 4
47.2 0.0647797589471308 4
47.22 0.0626551131310689 4
47.24 0.0550878949696881 4
47.26 0.0641541149086828 4
47.28 0.0565306806074782 4
47.3 0.0632132904470182 4
47.32 0.0584610296565171 4
47.34 0.0594986614434064 4
47.36 0.0643095549670393 4
47.38 0.0618595526227139 4
47.4 0.0574759548008174 4
47.42 0.0639365608122711 4
47.44 0.0643078968346306 4
47.46 0.0627993909659917 4
47.48 0.0622020558870893 4
47.5 0.0417966300803778 3
47.52 0.0366087811800593 3
47.54 0.0381106800616674 3
47.56 0.036975626989248 3
47.58 0.0373033577617327 3
47.6 0.0370353694663415 3
47.62 0.0371051782267576 3
47.64 0.0368142349059954 3
47.66 0.0367820528844732 3
47.68 0.0368838724504707 3
47.7 0.0369835992143499 3
47.72 0.0368355671109463 3
47.74 0.0368856433128978 3
47.76 0.0367569692667921 3
47.78 0.0368216153778462 3
47.8 0.0374574410602387 3
47.82 0.0363561653462098 3
47.84 0.0368544299233875 3
47.86 0.0367728968002613 3
47.88 0.0366190229810934 3
47.9 0.0361079607800854 3
47.92 0.0355468347387851 2
47.94 0.0368513164171782 3
47.96 0.0360635710824208 2
47.98 0.036437261714607 3
48 0.0359992071347585 3
48.02 0.0356245874176065 2
48.04 0.0352865795701289 2
48.06 0.0350246556836735 2
48.08 0.0349087177847977 2
48.1 0.0350406938183716 2
48.12 0.0352778107888961 2
48.14 0.0348493062480514 2
48.16 0.0343484856343011 3
48.18 0.0350379202323303 2
48.2 0.034957119652621 2
48.22 0.0351725058374855 2
48.2400000000001 0.0353180659740001 2
48.26 0.0351394289041228 2
48.28 0.034853662182394 2
48.3 0.0348104427853753 2
48.32 0.0350086273202838 2
48.34 0.035063851717421 2
48.3600000000001 0.0351063658895267 2
48.3800000000001 0.0349998437400062 2
48.4 0.0350385516763352 2
48.4200000000001 0.0348643426865939 2
48.44 0.0349627541230035 2
48.46 0.0351508445685196 2
48.48 0.0352507738096464 2
48.5 0.0349863598085628 2
48.52 0.0350866733622022 2
48.54 0.0351999671893035 2
48.56 0.0349889981212667 2
48.58 0.0350566763167311 2
48.6 0.0350418715062029 2
48.62 0.0349982723114074 2
48.64 0.0350261229514594 2
48.66 0.0349192148550692 2
48.68 0.034996191901226 2
48.7 0.0350275657378425 2
48.7200000000001 0.0351703128571422 2
48.7400000000001 0.0351248167756814 2
48.76 0.0350180016258268 2
48.78 0.0347424773052936 2
48.8 0.0346890291791461 2
48.82 0.0352838240028032 3
48.84 0.0351608384252828 2
48.86 0.0349795990263523 2
48.88 0.0348421938756795 2
48.9 0.034979941316076 2
48.92 0.035054012086009 2
48.94 0.0351235046497865 2
48.96 0.0351492237867865 2
48.98 0.0350325835709497 2
49 0.0350386412561642 2
49.02 0.0351011634456597 2
49.04 0.0349698298270584 2
49.06 0.0350115926159588 2
49.08 0.0351712054836525 2
49.1 0.0350911190960591 2
49.1200000000001 0.0363706047457611 3
49.1400000000001 0.036854636248537 3
49.16 0.0370254934452925 3
49.18 0.0370499011815828 3
49.2 0.0369036031369753 3
49.22 0.0370273075254133 3
49.24 0.0372788309013574 3
49.26 0.037256822360579 3
49.28 0.0373924942096662 3
49.3 0.0370780155146841 3
49.32 0.0373249110407913 3
49.34 0.0373463846550795 3
49.36 0.03725453618273 3
49.38 0.0375112026043658 3
49.4 0.0376348709714553 3
49.42 0.0376166006458269 3
49.44 0.037564465190858 3
49.46 0.0373958927930665 3
49.48 0.0374725945483801 3
49.5 0.0375380802127744 3
49.52 0.0370412670651263 3
49.54 0.0369811982091605 3
49.56 0.0377097303855843 3
49.58 0.0377640644034289 3
49.6 0.0373875215145178 3
49.62 0.0375163055558929 3
49.64 0.0373193896783584 3
49.66 0.0375667620728295 3
49.6800000000001 0.037416027159576 3
49.7 0.0377510216494782 3
49.72 0.0372625654009293 3
49.74 0.0383561839629723 3
49.76 0.0368565710549735 3
49.78 0.0565478119710335 4
49.8 0.0668667205420443 4
49.8200000000001 0.0624556030776266 4
49.84 0.0648769075068568 4
49.86 0.0653383974536197 4
49.88 0.0638396542478948 4
49.9 0.0641937933651452 4
49.9200000000001 0.0655343175967119 4
49.94 0.0650804549279496 4
49.96 0.0653088063655647 4
49.98 0.063928292044754 4
50 0.061080768608124 4
50.02 0.0605647272088288 4
50.04 0.0632940715872168 4
50.06 0.0647808334253643 4
50.0800000000001 0.0648484316171339 4
50.1 0.0557488980796656 4
50.1199999999999 0.0656707119165194 4
50.14 0.049890710429725 4
50.1600000000001 0.0355626801147055 3
50.18 0.0386645367304753 3
50.2 0.0368702363595664 3
50.22 0.0380526224582721 3
50.24 0.0374683116467289 3
50.2600000000001 0.0376403725131321 3
50.2799999999999 0.0373957517450682 3
50.3 0.0377441127095266 3
50.32 0.0376377711600755 3
50.3400000000001 0.0375877524146114 3
50.36 0.0376698132528544 3
50.38 0.037522434745368 3
50.4 0.0373317571411516 3
50.4200000000001 0.0374055792939298 3
50.44 0.0373326135426939 3
50.46 0.03752888946235 3
50.48 0.0372560127776728 3
50.5 0.0368596218123534 3
50.52 0.0374823871666142 3
50.54 0.0368466046216757 3
50.56 0.0368539422094769 3
50.58 0.037215929551785 3
50.6 0.0366097700834441 3
50.6200000000001 0.0369335294800607 3
50.6400000000001 0.0370492480352296 3
50.66 0.0372956814706022 3
50.68 0.0370767467262563 3
50.7 0.0374235005977058 3
50.72 0.0373547650097258 3
50.74 0.0372637052203439 3
50.76 0.0370174086066801 3
50.78 0.0371108165025066 3
50.8 0.0374625317747359 3
50.82 0.0375062558508389 3
50.84 0.0373655189976567 3
50.86 0.037185909132691 3
50.88 0.0373458374301323 3
50.9 0.0367616770315819 3
50.92 0.037249626895966 3
50.94 0.0373794120182795 3
50.9600000000001 0.0370516304856734 3
50.98 0.0373119770305525 3
51 0.0372199876939126 3
51.02 0.036999860030206 3
51.04 0.0376822873054019 3
51.06 0.0375953672973076 3
51.08 0.0376242234041378 3
51.1 0.0374574018840825 3
51.1200000000001 0.0374400892080595 3
51.14 0.0372623747714885 3
51.16 0.0374040480534947 3
51.18 0.0373001674207075 3
51.2000000000001 0.0371723667407384 3
51.2199999999999 0.0370266871197103 3
51.24 0.0374692552598764 3
51.26 0.0373663506339893 3
51.28 0.0373175981139121 3
51.3 0.0370400683955701 3
51.32 0.0371903179682956 3
51.34 0.0369359261097676 3
51.36 0.0373715210605421 3
51.38 0.0372484555201025 3
51.4 0.0372036246394833 3
51.42 0.0369520789416919 3
51.44 0.0368817718846533 3
51.46 0.0371708464205184 3
51.48 0.0370825739812715 3
51.5 0.0368619695288023 3
51.52 0.0372683506842922 3
51.54 0.0371232746203924 3
51.56 0.0371554390800794 3
51.58 0.0367602366724937 3
51.6000000000001 0.0365866750924048 3
51.62 0.0371191088999601 3
51.64 0.0368599284899292 3
51.66 0.0371890280415205 3
51.68 0.0372372215767868 3
51.7 0.0373336758273167 3
51.7200000000001 0.0374959547122563 3
51.74 0.037171248497761 3
51.76 0.0373479429958793 3
51.78 0.037353839318442 3
51.8 0.0374058467504081 3
51.82 0.0373330083263788 3
51.84 0.0376299627206678 3
51.86 0.0376166271263269 3
51.88 0.0374726209123032 3
51.9 0.0374899234799653 3
51.92 0.0375036090551809 3
51.94 0.0374531346885946 3
51.9600000000001 0.0374723225162743 3
51.98 0.0372027170595473 3
52 0.0374483676528721 3
52.02 0.0372136809227625 3
52.04 0.0373465780263288 3
52.06 0.0371433711618689 3
52.08 0.0370350108026949 3
52.1 0.0369660127629564 3
52.12 0.0372973545753792 3
52.14 0.0371600238445726 3
52.16 0.0372160904775952 3
52.18 0.0372542998380939 3
52.2 0.0371310774600949 3
52.22 0.0371481221131461 3
52.24 0.0375061459640101 3
52.26 0.03700703929352 3
52.2800000000001 0.0371223349604283 3
52.3 0.037359766246533 3
52.3200000000001 0.0375771864072448 3
52.34 0.0377822860818925 3
52.36 0.0375324258447913 3
52.38 0.0373762636999206 3
52.4000000000001 0.0374687738081359 3
52.42 0.0378854685756618 3
52.4400000000001 0.0371558207000313 3
52.4600000000001 0.0373128793850936 3
52.48 0.0374908435172236 3
52.5 0.0373866874672165 3
52.52 0.0371119537172485 3
52.54 0.0374044432825311 3
52.56 0.0369080053184464 3
52.58 0.037595095104419 3
52.6 0.0373763538491551 3
52.6200000000001 0.0376196867165509 3
52.64 0.03756297091037 3
52.66 0.037482330700632 3
52.68 0.0377468204608877 3
52.7 0.0375681854454417 3
52.7200000000001 0.0376775026055694 3
52.74 0.0377844965065499 3
52.76 0.0376669172252665 3
52.78 0.0377293057594643 3
52.8 0.0375418541152318 3
52.8200000000001 0.0382974534441604 3
52.84 0.0376638356208693 3
52.86 0.0392560777355939 3
52.88 0.0365061094205792 3
52.9 0.0447051140196237 4
52.92 0.0576456973190124 4
52.94 0.0616347136766547 4
52.96 0.066792377620917 4
52.98 0.0637143747787246 4
53 0.0628582409699026 4
53.02 0.0627483642983508 4
53.04 0.0656126383731871 4
53.06 0.0616895307040067 4
53.08 0.0658821832083429 4
53.1 0.0593614624414138 4
53.12 0.0662389318753306 4
53.14 0.0620649767475388 4
53.16 0.0645875391959753 4
53.18 0.0609964080843083 4
53.2 0.0611343463203221 4
53.22 0.0635181011945345 4
53.24 0.0628047692795995 4
53.26 0.0575126720365483 4
53.28 0.0612039979979166 4
53.3 0.0671110051582877 4
53.32 0.0587447523607437 4
53.34 0.0617841975739343 4
53.3600000000001 0.0647144640399124 4
53.3800000000001 0.0631383236445041 4
53.4 0.0647399221393992 4
53.42 0.0635581565878847 4
53.44 0.0575067259602409 4
53.46 0.060171819318918 4
53.48 0.0662714439945281 4
53.5 0.0549004739156278 4
53.52 0.0626384461866223 4
53.54 0.0651748695268503 4
53.5600000000001 0.0643623687712194 4
53.58 0.0633173123232365 4
53.6 0.0617413110111404 4
53.62 0.063642344133138 4
53.64 0.0643060771625429 4
53.66 0.0613336688572575 4
53.68 0.0668914293241387 4
53.7 0.0554807513481593 4
53.72 0.0578850024573845 4
53.74 0.0642179800083189 4
53.76 0.0592767617010288 4
53.78 0.0654592826224945 4
53.8 0.0610064328981058 4
53.82 0.0541346352846587 4
53.84 0.0636739339887456 4
53.86 0.0621500256309456 4
53.88 0.0665499926848332 4
53.9 0.0560095739482535 4
53.92 0.0363610441700782 3
53.94 0.0386467750071728 3
53.96 0.0374041567801236 3
53.98 0.0386163713453134 3
54 0.0378341179512453 3
54.02 0.0377512122308223 3
54.04 0.037497288476051 3
54.0600000000001 0.037893215064855 3
54.08 0.0376273993858554 3
54.1 0.0375734122888195 3
54.12 0.0374468432995941 3
54.14 0.0376017000263733 3
54.16 0.0377411003939256 3
54.18 0.0375151459119373 3
54.2 0.037335903850445 3
54.22 0.0371999823024793 3
54.24 0.0373085134898497 3
54.26 0.0372313458243257 3
54.28 0.037084062853468 3
54.3 0.0374013327889711 3
54.32 0.036992937345974 3
54.34 0.0371208301356566 3
54.36 0.036898235255637 3
54.3800000000001 0.0368776625851587 3
54.4 0.0365200074343759 3
54.42 0.0370741842389726 3
54.44 0.0368618214545891 3
54.46 0.0363858507712261 3
54.48 0.0352370821462267 2
54.5 0.0357389039462723 2
54.52 0.0353034616654664 2
54.54 0.0354884056976029 2
54.56 0.0357118826662708 2
54.58 0.0353707696052127 2
54.6 0.035318155053999 2
54.62 0.0353960193367624 2
54.64 0.0359450848792576 2
54.66 0.0352249318436176 2
54.68 0.0352274070828307 2
54.7 0.0354036064508679 2
54.72 0.0351963476622743 2
54.74 0.0354691063021889 2
54.76 0.0357908885969635 2
54.78 0.0353057563465354 2
54.8 0.0353526381770704 2
54.82 0.0354392615321825 2
54.84 0.0354057697098895 2
54.86 0.0356284021131062 2
54.88 0.0354652371981487 2
54.9 0.0352786469056666 2
54.92 0.0354451554345297 2
54.9400000000001 0.0355590391125444 2
54.96 0.0354793574243615 2
54.98 0.0353131855670027 2
55 0.0354336701199919 2
55.0200000000001 0.0355718359214155 2
55.04 0.0354207154560256 2
55.0600000000001 0.0353784185402564 2
55.0800000000001 0.0351626626459394 2
55.1 0.0353127201186972 2
55.12 0.0347970060031733 2
55.14 0.0352137780205163 2
55.16 0.0356429190579022 2
55.18 0.035516075028544 2
55.2 0.0352697045476723 2
55.22 0.0353012039390595 2
55.24 0.0354253132329541 2
55.2600000000001 0.0353578996074321 2
55.28 0.0353208615201951 2
55.3 0.0354269820276319 2
55.3199999999999 0.0354763937866893 2
55.34 0.0353465318593927 2
55.36 0.0354651368517977 2
55.38 0.0354642384961304 2
55.4 0.0354591749572646 2
55.42 0.0353974277319814 2
55.44 0.0354636931694158 2
55.46 0.0354910373721255 2
55.4799999999999 0.0354404546814892 2
55.5 0.0353881114742443 2
55.52 0.0354800741130586 2
55.54 0.0360460139645809 2
55.56 0.0356896184265357 2
55.5800000000001 0.0358504250729459 2
55.6 0.0359284349537938 2
55.62 0.0356588010520219 2
55.64 0.0354858184134578 2
55.66 0.0358619710768536 2
55.68 0.0356655850609385 2
55.7 0.0356587957944738 2
55.72 0.0358967056129129 2
55.7399999999999 0.0357328184000399 2
55.7600000000001 0.0356656467545302 2
55.78 0.035873523178294 2
55.8 0.035769445846485 2
55.82 0.0354321280474902 2
55.84 0.0354558245022257 2
55.86 0.0356225024782193 2
55.88 0.0355487873444158 2
55.9000000000001 0.0362309422868861 2
55.92 0.0357610405734584 2
55.94 0.0354496709870243 2
55.96 0.0355864620319194 2
55.98 0.0355018976740643 2
56 0.0355982353605249 2
56.02 0.0355831881467316 2
56.0400000000001 0.0356867937305227 2
56.06 0.0355159570416533 2
56.08 0.035480138205272 2
56.1 0.0356668823816756 2
56.1200000000001 0.0356704408830813 2
56.14 0.0357556593540603 2
56.16 0.0355223796462971 2
56.1800000000001 0.0355063267411397 2
56.2 0.0354666165527969 2
56.22 0.0356470442454796 2
56.24 0.0355769582125871 2
56.26 0.0359060101204303 2
56.28 0.03588923505948 2
56.3 0.0357257609708892 2
56.32 0.0360603938869974 3
56.34 0.0358201781874222 2
56.36 0.0357981457285249 2
56.38 0.0354592123733689 2
56.4 0.0356607626453654 2
56.42 0.0357340933523247 2
56.44 0.0358201042833739 2
56.4600000000001 0.0356359474013997 2
56.48 0.0355471989855172 2
56.5 0.0356666385025887 2
56.52 0.035648113881216 2
56.54 0.0356608372949289 2
56.56 0.0356092399665705 2
56.58 0.0356485170104463 2
56.6000000000001 0.035601650525736 2
56.62 0.0355742963750272 2
56.64 0.0357514242964473 2
56.66 0.035833516287769 2
56.6800000000001 0.0359179004737445 2
56.7 0.0358696902155036 2
56.72 0.0358139102125626 2
56.74 0.0359354866124824 2
56.76 0.035882590661607 2
56.78 0.035680559851134 2
56.8 0.0358075660990508 2
56.82 0.0366687838197311 2
56.84 0.0362711920646497 3
56.86 0.036118586499397 3
56.88 0.0371840165777375 3
56.9 0.0375993226296172 3
56.92 0.037499522047667 3
56.94 0.0376228666729138 3
56.96 0.0377722359224747 3
56.98 0.0380411522850212 3
57 0.0379947154701057 3
57.02 0.0378179526766401 3
57.04 0.0378295741014712 3
57.06 0.0381112819456959 3
57.08 0.0373382445304464 3
57.1 0.0378791902700711 3
57.12 0.03816196304335 3
57.1400000000001 0.0380150553988996 3
57.16 0.0381995069193069 3
57.18 0.0381573414975776 3
57.2 0.0379951332304858 3
57.22 0.0382351065422506 3
57.2400000000001 0.0384517309624034 3
57.26 0.0380929955995408 3
57.28 0.0382562246790825 3
57.3 0.0379387715624429 3
57.32 0.0378543754960958 3
57.34 0.0385257963441892 3
57.36 0.0376293503493072 3
57.38 0.0382151286578822 3
57.4000000000001 0.0375197974161717 3
57.42 0.037769413341919 3
57.44 0.0383628122894447 3
57.46 0.0380602159131159 3
57.48 0.0380333293994124 3
57.5 0.0381652010928977 3
57.52 0.0383482762636421 3
57.54 0.0375841418822071 3
57.56 0.0379520719667674 3
57.58 0.0380450559895014 3
57.6 0.0378273499507813 3
57.6199999999999 0.0377413542855971 3
57.64 0.0374574690901451 3
57.66 0.0375835682909599 3
57.68 0.0377835779897792 3
57.7 0.03780096724761 3
57.72 0.0377076769875003 3
57.74 0.0375641097837369 3
57.76 0.0377403182375506 3
57.78 0.0378281202077715 3
57.8000000000001 0.0379213083652792 3
57.8200000000001 0.0377454271719242 3
57.84 0.0375212868736403 3
57.86 0.0375696985120173 3
57.88 0.03767579932299 3
57.9 0.0372548713753171 3
57.9200000000001 0.0372871490608606 3
57.94 0.0374614068220024 3
57.96 0.037838679313183 3
57.9800000000001 0.0374683083300647 3
58 0.0378007900190151 3
58.02 0.0374705622410254 3
58.04 0.0365734391854759 3
58.0600000000001 0.0374252275800239 3
58.08 0.0369243839920033 3
58.1000000000001 0.0368151576161323 3
58.12 0.0367399023630778 3
58.1400000000001 0.0362232525162818 2
58.16 0.0358560966873971 2
58.18 0.0356839955063176 2
58.2000000000001 0.035481398460744 2
58.22 0.0357683254410287 2
58.24 0.0355183146652342 2
58.26 0.0362713052580857 2
58.28 0.0358663420303621 2
58.3000000000001 0.0354481657301629 2
58.32 0.0357102444283351 2
58.34 0.0354894980675328 2
58.3600000000001 0.0355085366459135 2
58.38 0.0355434882780944 2
58.4 0.0355008709341938 2
58.4200000000001 0.0357445075456065 2
58.4400000000001 0.035240379518945 2
58.46 0.0356058103853166 2
58.4800000000001 0.0357953715483831 2
58.5 0.0354382334994062 2
58.52 0.0356354976982411 2
58.54 0.0356618176784243 2
58.56 0.0356042189126891 2
58.58 0.0356565968675721 2
58.6 0.03572480016147 2
58.62 0.0354036893702932 2
58.64 0.0353035057238619 2
58.66 0.0357049293941067 2
58.68 0.0359249450350607 2
58.7 0.0355226266901961 2
58.72 0.0354430739124111 2
58.74 0.0355621783866347 2
58.76 0.0355491620305337 2
58.78 0.035565251578631 2
58.8 0.0355211878901841 2
58.8200000000001 0.0354026165171658 2
58.84 0.0357468553973792 2
58.86 0.0355568724398598 2
58.88 0.0357056747538318 2
58.9 0.0355859679495755 2
58.92 0.0354503900573266 2
58.94 0.0357063995567488 2
58.96 0.0356359295032751 2
58.9800000000001 0.0354194351141253 2
59 0.0354507058692554 2
59.02 0.0354090149279405 2
59.04 0.0355611292443669 2
59.06 0.0353838447836191 2
59.08 0.0355302781652502 2
59.1 0.0355195467133972 2
59.12 0.0355990097250836 2
59.14 0.0355104455213067 2
59.16 0.0353377461653965 2
59.18 0.0354601209575566 2
59.2 0.0355729194162121 2
59.2200000000001 0.0354419635621274 2
59.24 0.0354805251306887 2
59.26 0.0356008858529765 2
59.28 0.0355055703541728 2
59.3 0.0357040853362093 2
59.32 0.035456175579727 2
59.34 0.0354756086667256 2
59.36 0.0357025078999224 2
59.3800000000001 0.0359213329930418 2
59.4 0.0356599419102597 2
59.42 0.0354508011004859 2
59.44 0.0354239222731422 2
59.46 0.0352969023749342 2
59.48 0.0355076271411349 2
59.5 0.0353418477155103 2
59.52 0.0353101438781645 2
59.54 0.0354776159426949 2
59.56 0.0354093567086128 2
59.58 0.035633421255816 2
59.6 0.0357767634865781 2
59.62 0.0358246226867187 2
59.64 0.0355083947092519 2
59.66 0.0356969602771081 2
59.68 0.0354355077608094 2
59.7 0.0355297552244151 2
59.72 0.0357123893711218 2
59.74 0.0355688911597117 2
59.7600000000001 0.0355240055614498 2
59.78 0.0357804125282913 2
59.8 0.0358218262953272 2
59.82 0.035780901319 2
59.84 0.0356116963407128 2
59.86 0.0355547727506839 2
59.88 0.0363244040240061 3
59.9 0.0361620949510951 3
59.92 0.0374499417071289 3
59.9400000000001 0.0376535264255724 3
59.96 0.0375385478602225 3
59.9800000000001 0.0374921359402852 3
60 0.037481140487507 3
60.02 0.0377872381527311 3
60.04 0.0372719055228603 3
60.06 0.0375320586836381 3
60.08 0.0380544175431446 3
60.1 0.0379465177235087 3
60.12 0.0382087471116675 3
60.14 0.0382060763172972 3
60.16 0.0379968897268949 3
60.1800000000001 0.0384360450380798 3
60.2 0.0382451449808097 3
60.22 0.0378707345668563 3
60.24 0.0379571754041583 3
60.26 0.0381245271011987 3
60.28 0.0382734129805046 3
60.3000000000001 0.0385221038870985 3
60.3200000000001 0.0382899993089653 3
60.34 0.0383860964087876 3
60.36 0.0382866667303888 3
60.38 0.0383762553404212 3
60.4 0.038429312388357 3
60.42 0.0383708602137483 3
60.4400000000001 0.0383694186262986 3
60.46 0.0384260693709998 3
60.48 0.0385102664427274 3
60.5 0.0384014736883617 3
60.52 0.0386129974588797 3
60.54 0.0383715564366891 3
60.56 0.0385399692486567 3
60.58 0.0390103333701171 3
60.6 0.0420987115721389 3
60.62 0.0640812122344264 4
60.64 0.0644351996222781 4
60.66 0.0626519985091673 4
60.6800000000001 0.0660884843683343 4
60.7 0.0633020369208638 4
60.72 0.0640073400492266 4
60.74 0.0681540596428267 4
60.76 0.0633707187382518 4
60.78 0.0638842891917205 4
60.8 0.0660905366344251 4
60.82 0.0624454221434895 4
60.84 0.065897873411245 4
60.86 0.0672521530071278 4
60.88 0.0674911108897202 4
60.9 0.0622259613353521 4
60.92 0.062524685345163 4
60.94 0.0647131326542031 4
60.96 0.0627368506198187 4
60.98 0.0644766603294986 4
61 0.0643338653769065 4
61.02 0.0615791005434361 4
61.0400000000001 0.0647876478169356 4
61.06 0.0665999074558996 4
61.0799999999999 0.0666369425015939 4
61.1 0.0679281042701082 4
61.12 0.0671784371037243 4
61.14 0.0677519808151515 4
61.16 0.0640439894664549 4
61.18 0.0652365384307258 4
61.2 0.0674467264840653 4
61.22 0.0557901768946162 4
61.24 0.0509251121479766 4
61.2599999999999 0.0653342555008093 4
61.28 0.0662352042372932 4
61.3 0.0659196780749166 4
61.3200000000001 0.0631208183956309 4
61.34 0.063073562812372 4
61.36 0.0597087742109736 4
61.38 0.0633740468495934 4
61.4 0.0637160188531679 4
61.4200000000001 0.0662503683961152 4
61.4399999999999 0.0645526347116361 4
61.46 0.0625497089857803 4
61.48 0.0648957096194317 4
61.5000000000001 0.0641488866629867 4
61.52 0.0636247501954725 4
61.5400000000001 0.0631306252024928 4
61.56 0.0551980378168286 4
61.5800000000001 0.0369051176065435 3
61.6 0.0393876147925245 3
61.62 0.0374876078462219 3
61.64 0.0387612579475128 3
61.66 0.0377714450756189 3
61.68 0.0380789126774366 3
61.7 0.0380304041893124 3
61.72 0.0383064433387278 3
61.74 0.0382978243245968 3
61.76 0.0379322736043456 3
61.78 0.0381173195588845 3
61.8000000000001 0.0380914350226524 3
61.82 0.0380438418679138 3
61.84 0.0379363626246035 3
61.86 0.0374979923877902 3
61.88 0.0377494326276578 3
61.9 0.0380953712086461 3
61.92 0.0374959554146228 3
61.94 0.0377473703850778 3
61.96 0.0376483088341808 3
61.98 0.0376662167852711 3
62 0.0378181173229189 3
62.0200000000001 0.0374190254802536 3
62.04 0.0369711844686325 3
62.0600000000001 0.0379390596052952 3
62.08 0.0369741379021359 3
62.1 0.0367586939015017 3
62.12 0.0369088556436155 3
62.1399999999999 0.0371028723086122 3
62.16 0.0371922814635569 3
62.1800000000001 0.036498760853168 3
62.2 0.0362072382508673 2
62.2200000000001 0.0358691062716405 2
62.24 0.0358845075227197 2
62.26 0.0361106982997418 2
62.28 0.0359893084480184 2
62.3 0.0359222718227918 2
62.32 0.0358273837779011 2
62.34 0.035453402542825 2
62.36 0.0358514909435182 2
62.38 0.0361996757541509 2
62.4 0.0356192156404642 2
62.4200000000001 0.0356526105106203 2
62.4400000000001 0.0358473667793142 2
62.46 0.0359270892187317 2
62.48 0.0358524683850391 2
62.5000000000001 0.0360932295122023 2
62.5200000000001 0.0359191581772993 2
62.54 0.0359539699320288 2
62.5600000000001 0.0360834121187158 2
62.5800000000001 0.0358182115744298 2
62.6000000000001 0.0359954871323492 2
62.62 0.0361268951558092 2
62.64 0.0361667519347466 2
62.66 0.0358605260279592 2
62.68 0.036229377281509 2
62.7 0.0361431576738806 2
62.72 0.0359451409212028 2
62.7400000000001 0.0360550067311198 2
62.76 0.0360059930883979 2
62.78 0.0360538222315589 2
62.8 0.0360718748496237 2
62.82 0.0359260127247752 2
62.84 0.0359310439377993 2
62.86 0.0360720459231905 2
62.88 0.0361124968902172 2
62.9 0.0358090483369421 2
62.9200000000001 0.0358526375775256 2
62.9400000000001 0.0363311897926046 2
62.96 0.0362976507502967 2
62.9800000000001 0.0363453720167745 2
63 0.03698157721594 3
63.02 0.0376660854770031 3
63.04 0.0377788588120862 3
63.06 0.037760556675823 3
63.0799999999999 0.0380709718168492 3
63.1 0.0378149960977062 3
63.1200000000001 0.0378866223788602 3
63.14 0.0383454113999453 3
63.16 0.0382047233806914 3
63.1800000000001 0.038396987001998 3
63.2000000000001 0.0383459504856045 3
63.22 0.0384644428349722 3
63.24 0.0385840432795057 3
63.2599999999999 0.0384360168424482 3
63.2800000000001 0.038483752436251 3
63.3 0.0386926003950828 3
63.3200000000001 0.0383696746066911 3
63.3400000000001 0.0383130416491946 3
63.36 0.0383121091781199 3
63.38 0.0384526634321347 3
63.4 0.0385881524718705 3
63.42 0.0382699571279943 3
63.44 0.0385425059533346 3
63.46 0.0383325539258462 3
63.4800000000001 0.0388299808475058 3
63.5 0.0382966054260223 3
63.5200000000001 0.0390363575118759 3
63.54 0.0382457224090069 3
63.56 0.0399630740512568 3
63.58 0.0370180027245968 3
63.6 0.0477404559784927 3
63.62 0.067898997913457 4
63.64 0.0666268818139446 4
63.66 0.0662131319062221 4
63.6800000000001 0.0658449486721387 4
63.7 0.0618083304187412 4
63.72 0.0575131932318002 4
63.7400000000001 0.0613933597121838 4
63.76 0.0641792269643139 4
63.78 0.0658200511351119 4
63.8 0.0625050534810122 4
63.82 0.0649919050512086 4
63.84 0.0677754994677949 4
63.86 0.0679902044145812 4
63.88 0.0675168487404372 4
63.9 0.0664492990596781 4
63.92 0.0647666626349383 4
63.94 0.0684100925648862 4
63.96 0.066617475854477 4
63.98 0.0664533010345683 4
64 0.0647816601481521 4
64.02 0.0680937508575396 4
64.04 0.0574229841608747 4
64.06 0.0363644135210027 3
64.08 0.0399633905630028 3
64.1 0.0372747065050131 3
64.1200000000001 0.0383526896930095 3
64.14 0.0382126961316915 3
64.1600000000001 0.0383515147122296 3
64.1800000000001 0.0384043764358592 3
64.2 0.0385832233383665 3
64.22 0.0384101921391342 3
64.2400000000001 0.0384574476347957 3
64.2600000000001 0.0383583250928567 3
64.28 0.038123825006494 3
64.3000000000001 0.0384198650173444 3
64.3200000000001 0.0382390011114148 3
64.3400000000001 0.038098456855628 3
64.3599999999999 0.0381454810641449 3
64.3800000000001 0.0379721517275061 3
64.3999999999999 0.0377785244170316 3
64.42 0.0376782256397566 3
64.44 0.0377716671606461 3
64.4600000000001 0.0379563056032045 3
64.4799999999999 0.0379412358327347 3
64.5 0.0379802126474196 3
64.52 0.0383305106743909 3
64.5400000000002 0.0380816222020292 3
64.56 0.0380491761768742 3
64.5799999999999 0.0378171560500846 3
64.6000000000001 0.0375499328802025 3
64.62 0.0379008811443624 3
64.64 0.0378958867213772 3
64.66 0.0376148452604865 3
64.6799999999999 0.0374013842370675 3
64.7 0.0376494395380936 3
64.7200000000002 0.037349126740384 3
64.74 0.0379193389277516 3
64.7600000000001 0.037781326846027 3
64.7799999999999 0.0374340063454233 3
64.8 0.037600892641699 3
64.8199999999999 0.0368704381892147 3
64.84 0.0359362426880638 2
64.8600000000001 0.0366203604727298 2
64.88 0.036910119003396 3
64.9000000000001 0.0373238997487895 3
64.92 0.0365583060422294 2
64.94 0.0366827213442117 2
64.96 0.0356715512591272 2
64.98 0.035161762612424 2
65 0.0358213466632491 2
65.0200000000001 0.0373150986830329 3
65.04 0.0361058058563815 2
65.06 0.035773092869777 2
65.0800000000001 0.0362763242190612 3
65.1 0.0366719905702503 2
65.1200000000001 0.0373637032586711 3
65.1399999999999 0.0366923021565084 2
65.16 0.0371340222320736 3
65.1799999999999 0.0379455071863724 3
65.1999999999999 0.0372707776921522 3
65.2200000000001 0.0373693914645913 3
65.2400000000001 0.0377832126725869 3
65.2600000000001 0.0378988045850014 3
65.2799999999999 0.0376253583103904 3
65.3 0.0384373122191409 3
65.3199999999999 0.0325652102013615 1
65.34 0.0353307774259504 2
65.36 0.0383481864103245 3
65.3800000000001 0.0378526452510972 3
65.4 0.038698083375562 3
65.42 0.0381269195359253 3
65.44 0.0381875614144734 3
65.46 0.0382282504188956 3
65.48 0.0387601049802254 3
65.5 0.0380687043131967 3
65.52 0.0383340101713892 3
65.54 0.0386380841470373 3
65.56 0.0383358325062148 3
65.58 0.038751009230454 3
65.6000000000001 0.0384632613336993 3
65.62 0.0387130468856404 3
65.64 0.0383168080235716 3
65.66 0.0389867568658937 3
65.68 0.038449963609709 3
65.7000000000001 0.0392787495701939 3
65.7200000000001 0.038432816915129 3
65.7400000000001 0.0406094700060004 3
65.76 0.0364328166964212 3
65.78 0.0540647003221803 4
65.8 0.0643229355022675 4
65.82 0.0622997327160525 4
65.84 0.0654574084461432 4
65.8600000000001 0.0659633441283447 4
65.8800000000001 0.0665312587929189 4
65.9 0.0673292754350367 4
65.92 0.0617739914771858 4
65.94 0.0407953235681583 3
65.96 0.0386749691013542 3
65.98 0.0388248626236124 3
66 0.0387739934263327 3
66.02 0.0387899915354191 3
66.04 0.0390107089186035 3
66.06 0.038769658087715 3
66.08 0.0385970662997672 3
66.1 0.038550490172082 3
66.12 0.0390177189615555 3
66.14 0.0384713857087944 3
66.1600000000001 0.0386848752845967 3
66.1800000000001 0.0381079144336103 3
66.2 0.0382111041272419 3
66.2200000000001 0.0384482829719098 3
66.24 0.0384552440120079 3
66.2599999999999 0.0384218013611999 3
66.2800000000001 0.0379777437429847 3
66.3 0.0383084970319339 3
66.32 0.0379053615098298 3
66.34 0.0382455150795806 3
66.3600000000001 0.0380177523441236 3
66.3800000000001 0.037974590119053 3
66.4 0.0379396912146568 3
66.42 0.0376028897208279 3
66.4400000000001 0.0380841965218754 3
66.46 0.0380903074133236 3
66.48 0.0379732977326605 3
66.5 0.0377118971071459 3
66.52 0.0377395341946015 3
66.54 0.0382025823809923 3
66.56 0.0379183625704273 3
66.58 0.0378512116372007 3
66.6000000000001 0.0374555840629853 3
66.62 0.0374439143199166 3
66.64 0.0378351445701158 3
66.66 0.0371679793134288 3
66.6800000000001 0.0368693793004457 2
66.7 0.0370259537754147 3
66.72 0.036512065801956 2
66.74 0.0361276540021559 2
66.76 0.0361824969858177 2
66.7800000000001 0.0368452973074239 2
66.8000000000001 0.0367822294018395 2
66.8199999999999 0.0366479185511743 2
66.84 0.0367205281531876 2
66.86 0.0362588866882689 2
66.8800000000001 0.0367843536875586 2
66.9 0.0365306663849625 2
66.92 0.0365599087471604 2
66.94 0.0364976950176431 2
66.9600000000001 0.0361975338329845 2
66.9799999999999 0.0363801912198132 2
67.0000000000001 0.0367285601283754 2
67.0200000000001 0.0367671032942514 2
67.0400000000001 0.0367223260374777 3
67.06 0.0363716646148829 2
67.0800000000001 0.0362063521444626 2
67.1 0.0365509479599984 2
67.12 0.0360442457186522 2
67.14 0.035406934105617 2
67.1599999999999 0.0369990800558929 3
67.18 0.0359946507582771 2
67.2000000000001 0.0361397584830716 2
67.2200000000002 0.0358235962697574 2
67.24 0.0363990031031131 2
67.2600000000001 0.0366424880031064 2
67.28 0.0362984303700115 2
67.3 0.0365763423577912 2
67.3200000000001 0.0367500369934138 2
67.34 0.0362790732332279 2
67.3599999999999 0.0367826321642415 2
67.3800000000001 0.0367270198114389 2
67.4000000000001 0.0373127312444298 2
67.42 0.0378074860703079 3
67.4400000000001 0.0377865471052362 3
67.4600000000002 0.0385153951850567 3
67.48 0.0381467171089093 3
67.5 0.0385463218690848 3
67.5200000000001 0.0387687077665944 3
67.54 0.0380016559292238 3
67.5600000000001 0.0388081929565627 3
67.58 0.0388513535085074 3
67.6000000000001 0.0389490578252926 3
67.62 0.0389739400829087 3
67.6400000000001 0.0391332280525912 3
67.66 0.0391194802598425 3
67.68 0.0387152667072613 3
67.7 0.0405918701214307 3
67.72 0.0625687580814118 4
67.74 0.0666549173283515 4
67.76 0.0627465257231084 4
67.7800000000001 0.0659133635368684 4
67.8000000000001 0.05378707661263 4
67.82 0.0661219699495924 4
67.84 0.0549439043662322 4
67.86 0.0540492609140936 4
67.88 0.0598516438121212 4
67.9 0.0617082688326866 4
67.92 0.058174576233812 4
67.94 0.0558632336722981 4
67.9600000000001 0.0591635540509374 4
67.9799999999999 0.0598049553540406 4
68 0.0593476795154546 4
68.02 0.0624244651895023 4
68.0400000000001 0.0680762805591665 4
68.0600000000001 0.0685297787248546 4
68.08 0.0687719320830995 4
68.1 0.0673408930913606 4
68.1199999999999 0.0539088777854035 4
68.14 0.0669213626294791 4
68.16 0.0649126762065831 4
68.1800000000001 0.0560034058067557 4
68.2 0.0553504892914028 4
68.22 0.0553127165282387 4
68.2399999999999 0.06479798309317 4
68.26 0.0641416537690296 4
68.2800000000001 0.0646830963841906 4
68.3 0.0673480214577884 4
68.32 0.0572972144465431 4
68.34 0.0389576663675093 3
68.3600000000001 0.0399754251116437 3
68.3800000000001 0.0389387699941916 3
68.4 0.0397520406041024 3
68.4200000000001 0.0380678604939794 3
68.44 0.0388918112852191 3
68.46 0.038684609445105 3
68.4799999999999 0.0385826859144572 3
68.4999999999999 0.0386852144569529 3
68.5200000000001 0.0387604244400457 3
68.54 0.0385983496541216 3
68.5600000000001 0.0383982422353287 3
68.58 0.0384232434311548 3
68.6 0.0385593502389546 3
68.6199999999999 0.0383578509399002 3
68.64 0.0386214884116031 3
68.66 0.0387702513465727 3
68.68 0.0382536967466704 3
68.7000000000001 0.0384612369497001 3
68.72 0.0379944386444322 3
68.74 0.0386655584339413 3
68.76 0.0388469742655806 3
68.7800000000001 0.0385325782826608 3
68.8 0.038890800959972 3
68.82 0.0388106459382432 3
68.84 0.0389345595392103 3
68.86 0.038576893918631 3
68.8799999999999 0.0386993538183427 3
68.9 0.0392121304067076 3
68.92 0.0388106893140131 3
68.9400000000001 0.0382745480806606 3
68.96 0.0379492865232749 3
68.9799999999999 0.0383482313656063 3
68.9999999999999 0.0384731894464898 3
69.02 0.0384297613255658 3
69.04 0.0382131691123742 3
69.0600000000001 0.0382988699897951 3
69.0800000000002 0.0382914804202885 3
69.0999999999999 0.0384066180306895 3
69.12 0.0383951839200597 3
69.14 0.0386815020087509 3
69.16 0.0390410983378347 3
69.1799999999999 0.0387398195947097 3
69.2 0.0386473188840835 3
69.22 0.0381803618361579 3
69.2399999999999 0.0383585449106817 3
69.26 0.0382458254154261 3
69.28 0.0387292614166089 3
69.3 0.0380082822308435 3
69.32 0.042194019781293 3
69.34 0.0623398548070023 4
69.36 0.0626667442793173 4
69.3800000000001 0.0643050619948501 4
69.4 0.0626718220722909 4
69.4199999999999 0.0672021634768396 4
69.4399999999999 0.0672419630018833 4
69.4600000000001 0.0639916213603836 4
69.48 0.065628108895136 4
69.5000000000001 0.0646697402260814 4
69.5200000000001 0.0628161561815272 4
69.54 0.0403280368442036 3
69.5600000000001 0.0389116593831975 3
69.5800000000001 0.0388097778997413 3
69.6000000000001 0.0381825617936629 3
69.62 0.0402617377697666 3
69.6400000000001 0.0368220942203013 3
69.66 0.0472857726477911 3
69.68 0.0682183407754149 4
69.7 0.0672941130993084 4
69.7200000000001 0.0680514615862237 4
69.74 0.068592055441423 4
69.76 0.0576269279271596 4
69.78 0.0315633969666269 4
69.8 0.0340442229836501 3
69.8200000000001 0.0314027536808157 1
69.8399999999999 0.0325755049829158 2
69.8599999999999 0.0317405498017291 1
69.88 0.0318930654378658 1
69.9000000000001 0.031257065487334 1
69.92 0.0311099867630678 1
69.94 0.0315923742986976 2
69.9600000000001 0.0316678301892653 1
69.9800000000001 0.0323129027552022 2
70 0.0313759273412948 1
70.0199999999999 0.0317747592490666 1
70.0399999999999 0.0326230321264656 2
70.06 0.032319061910208 2
70.0799999999999 0.0317348976755279 1
70.1 0.0327753336396892 1
70.12 0.0324001708346201 1
70.1400000000001 0.0322765888261385 1
70.1599999999999 0.0325281478906725 1
70.18 0.0332296020630501 1
70.2000000000001 0.0327759813879099 1
70.2199999999999 0.033995099072941 2
70.24 0.0325075249424202 1
70.2600000000001 0.0325094055179686 1
70.28 0.0326444429115842 1
70.3000000000001 0.0329998127434648 1
70.3200000000001 0.0326451267690461 1
70.3400000000001 0.0328908288017939 1
70.3600000000001 0.0333764786506414 2
70.3799999999999 0.0325485800915135 1
70.4000000000001 0.0323226407664852 1
70.42 0.0325223121304023 1
70.44 0.0334024400441418 1
70.46 0.0324604702802159 1
70.48 0.0331230987325319 1
70.4999999999999 0.032779909045044 1
70.5199999999999 0.032160582150477 1
70.54 0.0319317054077387 1
70.5600000000001 0.0319369301789973 1
70.58 0.0311629283644309 1
70.5999999999999 0.0326422220916469 1
70.6200000000001 0.031363280346473 1
70.64 0.0315656688418487 1
70.66 0.032121882793186 1
70.68 0.0322171390431199 1
70.7000000000001 0.0323370975449115 1
70.72 0.0315362132747176 1
70.74 0.032180711412994 1
70.7600000000001 0.0318665168262817 1
70.7800000000001 0.0328160836304075 1
70.8 0.0325351948941518 1
70.8200000000001 0.0325554106529158 1
70.8400000000001 0.0323899162124628 1
70.8599999999999 0.0327691149944016 1
70.88 0.0328779657934188 1
70.9 0.032921687421009 1
70.92 0.0326321369655538 1
70.94 0.0330588743564748 1
70.9600000000001 0.0326097424644666 1
70.98 0.0337831012490991 1
71.0000000000001 0.0341479042406601 1
71.02 0.0323186436851125 1
71.04 0.0329020030477825 1
71.0600000000001 0.0331687964520515 1
71.08 0.0327265945932135 1
71.1 0.0326442171767763 1
71.12 0.0332283009385792 1
71.1400000000001 0.0337347472835758 1
71.1600000000001 0.032607278473869 1
71.1800000000001 0.0328652191569206 1
71.2 0.0325930628800868 1
71.22 0.0328137943743251 1
71.2400000000001 0.0326621692125233 1
71.2600000000001 0.0327988729811793 1
71.28 0.0330148950434916 1
71.2999999999999 0.0330047942182168 1
71.32 0.0337424631798542 1
71.34 0.0337429976596896 1
71.3600000000001 0.0325497688952198 1
71.38 0.0335828451430898 1
71.4 0.0331851566979862 1
71.4200000000001 0.0328981773712226 1
71.44 0.0328918848976644 1
71.46 0.0326417519818718 1
71.4800000000001 0.0336536836459734 1
71.5 0.0332947799059797 1
71.52 0.0324116697609396 1
71.5400000000001 0.0330275925577488 1
71.56 0.0324851232720656 1
71.58 0.0330886076813047 1
71.6000000000002 0.0326336939461862 1
71.62 0.0323587179071941 1
71.64 0.0329882745742451 1
71.66 0.0322751052617164 1
71.68 0.0322277469960743 1
71.7 0.0317347928685784 1
71.72 0.0315637702363816 1
71.7400000000001 0.0315515949873721 1
71.7600000000001 0.0315593602021999 1
71.78 0.0324807060798871 1
71.8 0.0318969289182867 1
71.8200000000001 0.0305621697819459 1
71.8400000000001 0.0320125599318208 1
71.86 0.0329339198771049 1
71.88 0.0324477093662158 1
71.8999999999999 0.0326894307881829 1
71.92 0.0328732618179097 1
71.94 0.0330216554669244 1
71.9600000000001 0.0323700340406693 1
71.9800000000001 0.0331654634806813 1
72 0.0321626981502062 1
72.02 0.0331060725093871 1
72.04 0.0327783004577418 1
72.0600000000001 0.0330449601010403 1
72.08 0.0330581424751462 1
72.1 0.0325066485131322 1
72.1200000000001 0.0329382498051578 1
72.14 0.032500205188459 1
72.16 0.0335172831844313 1
72.18 0.0331595647653891 1
72.1999999999999 0.0323572194315562 1
72.22 0.0322924212088193 1
72.2400000000001 0.0327752122650174 1
72.26 0.0332978344494638 1
72.28 0.0328291328554138 1
72.3000000000001 0.0332462241909513 1
72.32 0.0328972284874366 1
72.3400000000001 0.0326574655702774 1
72.36 0.0325428541875467 1
72.3800000000001 0.0317070893438336 1
72.4 0.0317509609641441 1
72.4200000000001 0.0316976981968158 1
72.44 0.0323648910915535 1
72.46 0.0326651918958705 1
72.48 0.0341092387845023 1
72.5077686805331 0.0335174832726864 1
72.5976720087092 0.0342297840507472 2
72.447875419744 0.0338789477179471 2
72.8019493752732 0.0348911440715762 2
72.2351993216051 0.034273452117709 2
73.2171052587001 0.0346071959850757 2
71.7215649966389 0.0336533070582983 1
74.101047689726 0.034527070720621 2
70.349393408008 0.0332944394310216 2
77.0119488405153 0.0366352617300981 2


==> tail/D1/Data/measResultMuSigma.csv <==
0 0.033930115057966 0.0358137737255044 0.0373823415112231 0.0697382446953543 0.0289873256269447 0.0330617243283599 0.0332153270746902 0.059555704770662 0.0388729044889873 0.0385658231226488 0.041549355947756 0.0799207846200466
0.06 0.0349013920526016 0.0359757607466597 0.0366280141254707 0.0697381432018707 0.031529436860936 0.0358606538313807 0.034450725929563 0.0595555324991182 0.0382733472442673 0.0360908676619388 0.0388053023213785 0.0799207539046233
0.12 0.0331711244443034 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.031876373675491 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0344658752131158 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.18 0.0319902244584605 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0311251037462452 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0328553451706759 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.24 0.0314697432071601 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0305488771083219 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0323906093059983 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.3 0.0313695590961515 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0305940618769598 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0321450563153431 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.36 0.0312974257188629 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0305856939362912 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0320091575014345 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.42 0.0312388979642891 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0305818731693706 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0318959227592076 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.48 0.0311491185035499 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0305122821464346 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0317859548606652 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.54 0.0310509036449429 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0303712144961077 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0317305927937781 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.6 0.0309850477490618 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0303033293620626 0.035854472174842 0.0351789128948155 0.0595555324991182 0.031666766136061 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.66 0.0309294297947153 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0302143037281797 0.035854472174842 0.0351789128948155 0.0595555324991182 0.031644555861251 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.72 0.0309196788515767 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0302226941640113 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0316166635391421 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.78 0.0309682379447613 0.0360346613809979 0.0364164545228805 0.0697381432018707 0.0302815474091439 0.035854472174842 0.0351789128948155 0.0595555324991182 0.0316549284803788 0.0362148505871538 0.0376539961509456 0.0799207539046233
0.84 0.0310424799557339 0.0353904954975202 0.0360337998710299 0.0697381432018707 0.0303369460868368 0.0342805744611259 0.0358529154269073 0.0595555324991182 0.0317480138246309 0.0365004165339145 0.0362146843151524 0.0799207539046233
0.9 0.0310889200532932 0.0353788210222821 0.0360337998710299 0.0697381432018707 0.030392478918813 0.0342624639701271 0.0358529154269073 0.0595555324991182 0.0317853611877735 0.0364951780744371 0.0362146843151524 0.0799207539046233
0.96 0.0311312124486423 0.0349895605789183 0.0360337998710299 0.0697381432018707 0.0304419129663069 0.0338131189657428 0.0358529154269073 0.0595555324991182 0.0318205119309777 0.0361660021920938 0.0362146843151524 0.0799207539046233
1.02 0.0311635517515378 0.0349828151383945 0.0360337998710299 0.0697381432018707 0.0304849991978209 0.0338027126098047 0.0358529154269073 0.0595555324991182 0.0318421043052547 0.0361629176669844 0.0362146843151524 0.0799207539046233
1.08 0.0311879478549327 0.0350831418911558 0.0360353712512501 0.0697381432018707 0.0305173878170135 0.0338453704146564 0.0358541438153926 0.0595555324991182 0.0318585078928519 0.0363209133676552 0.0362165986871076 0.0799207539046233
1.14 0.0312040430187649 0.0350808113061281 0.0360353712512501 0.0697381432018707 0.0305551293066535 0.0338416467685441 0.0358541438153926 0.0595555324991182 0.0318529567308764 0.0363199758437121 0.0362165986871076 0.0799207539046233
1.2 0.0312505997192131 0.0347663996371758 0.0360353712512501 0.0697381432018707 0.0305918697949672 0.0334996731110176 0.0358541438153926 0.0595555324991182 0.031909329643459 0.0360331261633339 0.0362165986871076 0.0799207539046233
1.26 0.0312533438237183 0.0347637315321029 0.0360353712512501 0.0697381432018707 0.0306185237943047 0.033495483802679 0.0358541438153926 0.0595555324991182 0.0318881638531318 0.0360319792615267 0.0362165986871076 0.0799207539046233
1.32 0.0312677651554988 0.0347643387782821 0.0360353313709373 0.0697381432018707 0.0306436743125751 0.0337214506163347 0.0358540738330608 0.0595555324991182 0.0318918559984225 0.0358072269402296 0.0362165889088139 0.0799207539046233
1.38 0.0312717058669835 0.0347480686654896 0.0360353313709373 0.0697381432018707 0.0306628242066656 0.0336981478268237 0.0358540738330608 0.0595555324991182 0.0318805875273015 0.0357979895041555 0.0362165889088139 0.0799207539046233
1.44 0.0312749699267172 0.0347328708165361 0.0360353313709373 0.0697381432018707 0.0306802418965421 0.0336763246220408 0.0358540738330608 0.0595555324991182 0.0318696979568922 0.0357894170110314 0.0362165889088139 0.0799207539046233
1.5 0.0312939803248624 0.0346978871700181 0.0360353313709373 0.0697381432018707 0.0307140621572996 0.033627716443444 0.0358540738330608 0.0595555324991182 0.0318738984924253 0.0357680578965921 0.0362165889088139 0.0799207539046233
1.56 0.0313137671656225 0.0346454751423332 0.0360353313709373 0.0697381432018707 0.0307420538016143 0.033557306120243 0.0358540738330608 0.0595555324991182 0.0318854805296307 0.0357336441644234 0.0362165889088139 0.0799207539046233
1.62 0.0313236799699947 0.0345307506880361 0.0360353313709373 0.0697381432018707 0.0307582128807316 0.0334431306070089 0.0358540738330608 0.0595555324991182 0.0318891470592579 0.0356183707690632 0.0362165889088139 0.0799207539046233
1.68 0.0313374080018614 0.0344752079715929 0.0360353313709373 0.0697381432018707 0.0307802547229383 0.033413947927104 0.0358540738330608 0.0595555324991182 0.0318945612807845 0.0355364680160819 0.0362165889088139 0.0799207539046233
1.74 0.0313482172862225 0.0343877310216554 0.0360353313709373 0.0697381432018707 0.030802614694951 0.0333167052171788 0.0358540738330608 0.0595555324991182 0.0318938198774939 0.0354587568261319 0.0362165889088139 0.0799207539046233
1.8 0.0313523907600407 0.0343458063497908 0.0360353313709373 0.0697381432018707 0.0308263450113541 0.0332732442628586 0.0358540738330608 0.0595555324991182 0.0318784365087273 0.0354183684367231 0.0362165889088139 0.0799207539046233
1.86 0.0313666149238681 0.0342026276181555 0.0360353313708315 0.0697381432018707 0.0308525848885099 0.0331294115732822 0.0358540738328657 0.0595555324991182 0.0318806449592263 0.0352758436630288 0.0362165889087974 0.0799207539046233
1.92 0.0313735645755938 0.0340783283018236 0.0360353313708315 0.0697381432018707 0.0308762284341997 0.0330170614272556 0.0358540738328657 0.0595555324991182 0.031870900716988 0.0351395951763916 0.0362165889087974 0.0799207539046233
1.98 0.0313789859468657 0.0340751856710172 0.0360353313708315 0.0697381432018707 0.0308991977604137 0.0330121958514699 0.0358540738328657 0.0595555324991182 0.0318587741333177 0.0351381754905645 0.0362165889087974 0.0799207539046233
2.04 0.0313783221023509 0.034070058022582 0.0360353313708315 0.0697381432018707 0.0309103319103031 0.0330044451157639 0.0358540738328657 0.0595555324991182 0.0318463122943986 0.0351356709294001 0.0362165889087974 0.0799207539046233
2.1 0.0313783142598052 0.0340366545979245 0.0360353313708315 0.0697381432018707 0.0309188585068164 0.0329645101433419 0.0358540738328657 0.0595555324991182 0.031837770012794 0.0351087990525072 0.0362165889087974 0.0799207539046233
2.16 0.0313855835718612 0.0340359785628602 0.0360361936029727 0.0697381432018707 0.0309326120433364 0.0329602534326178 0.035854303264157 0.0595555324991182 0.0318385551003861 0.0351117036931026 0.0362180839417884 0.0799207539046233
2.22 0.031373939028628 0.0340333907616059 0.0360361936029727 0.0697381432018707 0.0309258147520988 0.0329562161229543 0.035854303264157 0.0595555324991182 0.0318220633051572 0.0351105654002575 0.0362180839417884 0.0799207539046233
2.28 0.0313756661773205 0.0339703403035029 0.0360361936029727 0.0697381432018707 0.0309287172213447 0.0328802177572221 0.035854303264157 0.0595555324991182 0.0318226151332963 0.0350604628497838 0.0362180839417884 0.0799207539046233
2.34 0.0313676457480412 0.0339133803689373 0.0360361936029727 0.0697381432018707 0.0309290812936979 0.0328182758913929 0.035854303264157 0.0595555324991182 0.0318062102023845 0.0350084848464817 0.0362180839417884 0.0799207539046233
2.4 0.0313600696739476 0.0338925830609674 0.0360361936029727 0.0697381432018707 0.0309359063546735 0.0327991534720997 0.035854303264157 0.0595555324991182 0.0317842329932217 0.0349860126498352 0.0362180839417884 0.0799207539046233
2.46 0.0313589846419398 0.0338864996794399 0.0360361936029727 0.0697381432018707 0.0309444872119813 0.0327903879070649 0.035854303264157 0.0595555324991182 0.0317734820718982 0.0349826114518148 0.0362180839417884 0.0799207539046233
2.52 0.0313446153377573 0.0338840182752741 0.0360361936029727 0.0697381432018707 0.0309383819061916 0.0328138974970931 0.035854303264157 0.0595555324991182 0.0317508487693229 0.0349541390534551 0.0362180839417884 0.0799207539046233
2.58 0.0313463201193275 0.0338039620123347 0.0360361936029727 0.0697381432018707 0.0309466967351724 0.032746701990914 0.035854303264157 0.0595555324991182 0.0317459435034826 0.0348612220337554 0.0362180839417884 0.0799207539046233
2.64 0.0313375520564026 0.0338009993881658 0.0360361936029727 0.0697381432018707 0.0309460561448085 0.0327421799225548 0.035854303264157 0.0595555324991182 0.0317290479679967 0.0348598188537768 0.0362180839417884 0.0799207539046233
2.7 0.0313254336463775 0.0337992329672861 0.0360361936029727 0.0697381432018707 0.030944742803286 0.0327393493978524 0.035854303264157 0.0595555324991182 0.031706124489469 0.0348591165367198 0.0362180839417884 0.0799207539046233
2.76 0.0313169193352896 0.0337597535718384 0.0360361936029727 0.0697381432018707 0.0309423236767739 0.0327004283324301 0.035854303264157 0.0595555324991182 0.0316915149938053 0.0348190788112467 0.0362180839417884 0.0799207539046233
2.82 0.0313078626518207 0.0336912668077873 0.0360361936029727 0.0697381432018707 0.0309297599334665 0.0326291508201155 0.035854303264157 0.0595555324991182 0.0316859653701748 0.0347533827954592 0.0362180839417884 0.0799207539046233
2.88 0.0313037543256232 0.0336708056302719 0.0360361936029727 0.0697381432018707 0.030930423339385 0.0326264681375585 0.035854303264157 0.0595555324991182 0.0316770853118615 0.0347151431229852 0.0362180839417884 0.0799207539046233
2.94 0.0312877789256233 0.0336120221029617 0.0360361936029727 0.0697381432018707 0.0309016143080776 0.0325683041860856 0.035854303264157 0.0595555324991182 0.0316739435431691 0.0346557400198378 0.0362180839417884 0.0799207539046233
3 0.0312825454444771 0.0336092770102107 0.0360361936029727 0.0697381432018707 0.0309100036712959 0.0325640035550194 0.035854303264157 0.0595555324991182 0.0316550872176584 0.0346545504654021 0.0362180839417884 0.0799207539046233
3.06 0.0312807151811304 0.0335917158976169 0.0360361936029727 0.0697381432018707 0.030918075244409 0.0325498465671127 0.035854303264157 0.0595555324991182 0.0316433551178518 0.034633585228121 0.0362180839417884 0.0799207539046233
3.12 0.0312721468234564 0.0335760446686546 0.0360361936029727 0.0697381432018707 0.0309128379878731 0.0325301091175232 0.035854303264157 0.0595555324991182 0.0316314556590397 0.034621980219786 0.0362180839417884 0.0799207539046233
3.18 0.0312724951554138 0.0334710029123238 0.0360361936029727 0.0697381432018707 0.0309233766147834 0.0323498642594728 0.035854303264157 0.0595555324991182 0.0316216136960443 0.0345921415651749 0.0362180839417884 0.0799207539046233
3.24 0.0312704347027549 0.0334612145818053 0.0360361936029727 0.0697381432018707 0.0309328750855636 0.0323372533560404 0.035854303264157 0.0595555324991182 0.0316079943199462 0.0345851758075702 0.0362180839417884 0.0799207539046233
3.3 0.0312654377417689 0.0333753141066616 0.0360361936029727 0.0697381432018707 0.0309313771535417 0.0322381717306124 0.035854303264157 0.0595555324991182 0.031599498329996 0.0345124564827107 0.0362180839417884 0.0799207539046233
3.36 0.0312424029656252 0.0331686249469976 0.0360361936029727 0.0697381432018707 0.0308945289383952 0.031934829814887 0.035854303264157 0.0595555324991182 0.0315902769928552 0.0344024200791082 0.0362180839417884 0.0799207539046233
3.42 0.0312421979844544 0.0331172169994272 0.0360413592370226 0.0697381432018707 0.030894694631978 0.0317887118113515 0.0358579466492513 0.0595555324991182 0.0315897013369308 0.034445722187503 0.0362247718247939 0.0799207539046233
3.48 0.0312487089404305 0.0330992283771603 0.0360413592370226 0.0697381432018707 0.0309079535665562 0.0318024739403774 0.0358579466492513 0.0595555324991182 0.0315894643143049 0.0343959828139431 0.0362247718247939 0.0799207539046233
3.54 0.0312561817965135 0.0330932792111404 0.0360413592370226 0.0697381432018707 0.030916995059909 0.0318115290944465 0.0358579466492513 0.0595555324991182 0.031595368533118 0.0343750293278343 0.0362247718247939 0.0799207539046233
3.6 0.0312558581409175 0.0330756823955235 0.0360413592370226 0.0697381432018707 0.0309236043852264 0.0318080402636456 0.0358579466492513 0.0595555324991182 0.0315881118966086 0.0343433245274014 0.0362247718247939 0.0799207539046233
3.66 0.0312572346130154 0.0330236285782091 0.0360413592370226 0.0697381432018707 0.0309338342169362 0.0317443970310071 0.0358579466492513 0.0595555324991182 0.0315806350090945 0.0343028601254111 0.0362247718247939 0.0799207539046233
3.72 0.0312586268358387 0.0330037066054091 0.0360413592370226 0.0697381432018707 0.030942609529567 0.0317376084982798 0.0358579466492513 0.0595555324991182 0.0315746441421105 0.0342698047125385 0.0362247718247939 0.0799207539046233
3.78 0.031260330641781 0.0329971225068001 0.0360413592370226 0.0697381432018707 0.0309580769159958 0.0317293597361806 0.0358579466492513 0.0595555324991182 0.0315625843675662 0.0342648852774196 0.0362247718247939 0.0799207539046233
3.84 0.0312708212400268 0.032983396021876 0.0360413592370226 0.0697381432018707 0.030969984049199 0.0317528938516583 0.0358579466492513 0.0595555324991182 0.0315716584308547 0.0342138981920938 0.0362247718247939 0.0799207539046233
3.9 0.0312755694947062 0.0329603222212949 0.0360413592370226 0.0697381432018707 0.0309819912870101 0.0317405170086887 0.0358579466492513 0.0595555324991182 0.0315691477024023 0.0341801274339011 0.0362247718247939 0.0799207539046233
3.96 0.0312811926828976 0.0329473753734668 0.0360413592370226 0.0697381432018707 0.0309966522270915 0.031727571343979 0.0358579466492513 0.0595555324991182 0.0315657331387037 0.0341671794029547 0.0362247718247939 0.0799207539046233
4.02 0.0312926858585287 0.0329066557797195 0.0360413592370226 0.0697381432018707 0.0310045829580132 0.0317325485976247 0.0358579466492513 0.0595555324991182 0.0315807887590442 0.0340807629618143 0.0362247718247939 0.0799207539046233
4.08 0.0312898407213352 0.0329371738066134 0.0360413592370226 0.0697381432018707 0.0310106542964717 0.0317699704275482 0.0358579466492513 0.0595555324991182 0.0315690271461986 0.0341043771856787 0.0362247718247939 0.0799207539046233
4.14 0.0312962108715214 0.0329286610249594 0.0360413592370226 0.0697381432018707 0.0310238339260043 0.0317736910978892 0.0358579466492513 0.0595555324991182 0.0315685878170384 0.0340836309520297 0.0362247718247939 0.0799207539046233
4.2 0.0312967018567305 0.0329547820734528 0.0360413592209551 0.0697381432018707 0.0310283541199247 0.0317700819116524 0.0358579466191142 0.0595555324991182 0.0315650495935363 0.0341394822352532 0.036224771822796 0.0799207539046233
4.26 0.0313020292369127 0.0329040250668366 0.0360413591575019 0.0697381432018707 0.0310345335955554 0.0317290335810713 0.0358579465042807 0.0595555324991182 0.03156952487827 0.0340790165526019 0.0362247718107232 0.0799207539046233
4.32 0.0312968223333282 0.0328234662806981 0.0360413591254916 0.0697381432018707 0.031027541368895 0.0316207969440124 0.0358579464461828 0.0595555324991182 0.0315661032977613 0.0340261356173838 0.0362247718048003 0.0799207539046233
4.38 0.0312935864239979 0.032554512903928 0.0360474659564346 0.0697381432018707 0.0310228380691086 0.0312142662588237 0.0358627663378056 0.0595555324991182 0.0315643347788873 0.0338947595490323 0.0362321655750637 0.0799207539046233
4.44 0.0312933992126329 0.0322508487266228 0.0360474659564346 0.0697381432018707 0.031021863145448 0.0307697458045711 0.0358627663378056 0.0595555324991182 0.0315649352798178 0.0337319516486744 0.0362321655750637 0.0799207539046233
4.5 0.031289609854403 0.0320963210746022 0.0360474659564346 0.0697381432018707 0.0310155700856466 0.0305746279992061 0.0358627663378056 0.0595555324991182 0.0315636496231594 0.0336180141499983 0.0362321655750637 0.0799207539046233
4.56 0.0312881168711716 0.0319689931340645 0.0360474659564346 0.0697381432018707 0.0310111416867155 0.0304319744300609 0.0358627663378056 0.0595555324991182 0.0315650920556276 0.0335060118380681 0.0362321655750637 0.0799207539046233
4.62 0.0312858635949257 0.0318367816693488 0.036047465909421 0.0697381432018707 0.0310072400366917 0.0302669874254568 0.0358627662525284 0.0595555324991182 0.0315644871531597 0.0334065759132409 0.0362321655663137 0.0799207539046233
4.68 0.0312842695358524 0.0316875989550814 0.036047465909421 0.0697381432018707 0.0310055759804923 0.0300989544185804 0.0358627662525284 0.0595555324991182 0.0315629630912124 0.0332762434915823 0.0362321655663137 0.0799207539046233
4.74 0.031284970756781 0.0315320258164288 0.036047465909421 0.0697381432018707 0.0310064776593756 0.0299137811428448 0.0358627662525284 0.0595555324991182 0.0315634638541864 0.0331502704900129 0.0362321655663137 0.0799207539046233
4.8 0.0312849743480148 0.0314455238858968 0.036047465909421 0.0697381432018707 0.03100694326064 0.0298207734149936 0.0358627662525284 0.0595555324991182 0.0315630054353897 0.0330702743568001 0.0362321655663137 0.0799207539046233
4.86 0.0312841259351485 0.0313912115811585 0.036047465909421 0.0697381432018707 0.0310035221304936 0.0297943339676569 0.0358627662525284 0.0595555324991182 0.0315647297398034 0.0329880891946602 0.0362321655663137 0.0799207539046233
4.92 0.0312799187189354 0.0313182806587458 0.036047465909421 0.0697381432018707 0.0309986580991199 0.0297274210831043 0.0358627662525284 0.0595555324991182 0.0315611793387509 0.0329091402343873 0.0362321655663137 0.0799207539046233
4.98 0.0312637990699351 0.0312758800440086 0.036047465909421 0.0697381432018707 0.0296775540113847 0.0309940042815803 0.0358627662525284 0.0595555324991182 0.0328500441284855 0.0315577558064369 0.0362321655663137 0.0799207539046233
5.04 0.0312624353479363 0.0312668460875432 0.036047465909421 0.0697381432018707 0.0296977529062873 0.0309858997031733 0.0358627662525284 0.0595555324991182 0.0328271177895853 0.0315477924719131 0.0362321655663137 0.0799207539046233
5.1 0.0312597716656031 0.0312600614132339 0.036047465909421 0.0697381432018707 0.0297098029861207 0.0309878676070597 0.0358627662525284 0.0595555324991182 0.0328097403450855 0.0315322552194082 0.0362321655663137 0.0799207539046233
5.16 0.0312651328162507 0.0312710685650585 0.036047465909421 0.0697381432018707 0.030999224971944 0.0297390047985625 0.0358627662525284 0.0595555324991182 0.0315310406605574 0.0328031323315545 0.0362321655663137 0.0799207539046233
5.22 0.0312678705787597 0.0312842485905535 0.036047465909421 0.0697381432018707 0.031004437435816 0.0297740738031603 0.0358627662525284 0.0595555324991182 0.0315313037217034 0.0327944233779467 0.0362321655663137 0.0799207539046233
5.28 0.0312624620788032 0.0312915649325854 0.036047465909421 0.0697381432018707 0.031001346982809 0.0297972233658077 0.0358627662525284 0.0595555324991182 0.0315235771747973 0.0327859064993631 0.0362321655663137 0.0799207539046233
5.34 0.031262891621148 0.0313012012396744 0.036047465909421 0.0697381432018707 0.0310092196254801 0.0298225133900103 0.0358627662525284 0.0595555324991182 0.0315165636168158 0.0327798890893384 0.0362321655663137 0.0799207539046233
5.4 0.0312657003254208 0.0313165314497514 0.036047465909421 0.0697381432018707 0.0310174068400444 0.0298549941626561 0.0358627662525284 0.0595555324991182 0.0315139938107972 0.0327780687368468 0.0362321655663137 0.0799207539046233
5.46 0.0312650682507235 0.0313336642949832 0.036047465621451 0.0697381432018707 0.0310203811513903 0.0298855024670036 0.0358627657327583 0.0595555324991182 0.0315097553500568 0.0327818261229629 0.0362321655101437 0.0799207539046233
5.52 0.0312636343979369 0.0313295102815701 0.036047465621451 0.0697381432018707 0.0310209719691547 0.0298986077552161 0.0358627657327583 0.0595555324991182 0.0315062968267192 0.0327604128079241 0.0362321655101437 0.0799207539046233
5.58 0.03125313721426 0.0312637903802421 0.036047465621451 0.0697381432018707 0.0298263807226499 0.0310211025532455 0.0358627657327583 0.0595555324991182 0.0326798937058702 0.0315064782072387 0.0362321655101437 0.0799207539046233
5.64 0.0312595689221603 0.0312600281924339 0.036047465621451 0.0697381432018707 0.0298498156954732 0.0310190098240469 0.0358627657327583 0.0595555324991182 0.0326693221488473 0.0315010465608209 0.0362321655101437 0.0799207539046233
5.7 0.0312609557174502 0.0312788300519646 0.036047465621451 0.0697381432018707 0.0310242987223948 0.029881192834604 0.0358627657327583 0.0595555324991182 0.0314976127125056 0.0326764672693253 0.0362321655101437 0.0799207539046233
5.76 0.0312645977912735 0.0312943645482149 0.036047465621451 0.0697381432018707 0.0310306484270319 0.0299121658399635 0.0358627657327583 0.0595555324991182 0.0314985471555152 0.0326765632564663 0.0362321655101437 0.0799207539046233
5.82 0.0312686200656813 0.0313217607356544 0.036047465621451 0.0697381432018707 0.0310369175394225 0.0299462004901893 0.0358627657327583 0.0595555324991182 0.03150032259194 0.0326973209811194 0.0362321655101437 0.0799207539046233
5.88 0.0312716054867833 0.0313563418347064 0.036047465621451 0.0697381432018707 0.0310426199015568 0.0299897884990145 0.0358627657327583 0.0595555324991182 0.0315005910720097 0.0327228951703982 0.0362321655101437 0.0799207539046233
5.94 0.0312753942147311 0.0313676717444763 0.036047465621451 0.0697381432018707 0.0310508595499764 0.030013986256565 0.0358627657327583 0.0595555324991182 0.0314999288794859 0.0327213572323876 0.0362321655101437 0.0799207539046233
6 0.031275439021151 0.0313796694954594 0.036047465621451 0.0697381432018707 0.0310553167779524 0.0300408649930109 0.0358627657327583 0.0595555324991182 0.0314955612643495 0.0327184739979078 0.0362321655101437 0.0799207539046233
6.06 0.0312748218828381 0.0313767672962103 0.036047465621451 0.0697381432018707 0.0310601508407565 0.0300521368518998 0.0358627657327583 0.0595555324991182 0.0314894929249196 0.0327013977405208 0.0362321655101437 0.0799207539046233
6.12 0.0312765734192681 0.0313706368717575 0.036047465621451 0.0697381432018707 0.0310693772079622 0.0300529188359118 0.0358627657327583 0.0595555324991182 0.0314837696305739 0.0326883549076032 0.0362321655101437 0.0799207539046233
6.18 0.0312764900234354 0.0313743793883449 0.036047465621451 0.0697381432018707 0.0310752404736599 0.0300697357860899 0.0358627657327583 0.0595555324991182 0.0314777395732109 0.0326790229905999 0.0362321655101437 0.0799207539046233
6.24 0.0312755523153345 0.031377274229196 0.036047465621451 0.0697381432018707 0.031080492905046 0.030083205209533 0.0358627657327583 0.0595555324991182 0.031470611725623 0.0326713432488591 0.0362321655101437 0.0799207539046233
6.3 0.0312787845980222 0.0313794162848347 0.036047465621451 0.0697381432018707 0.0310888172223942 0.0300960745081699 0.0358627657327583 0.0595555324991182 0.0314687519736501 0.0326627580614995 0.0362321655101437 0.0799207539046233
6.36 0.031279511869377 0.0313879174577237 0.036047465621451 0.0697381432018707 0.031090493346078 0.0301226013014957 0.0358627657327583 0.0595555324991182 0.031468530392676 0.0326532336139518 0.0362321655101437 0.0799207539046233
6.42 0.0312817198349282 0.0314037352967647 0.0360474656214507 0.0697381432018707 0.0310961159857322 0.0301452854399642 0.0358627657327577 0.0595555324991182 0.0314673236841243 0.0326621851535651 0.0362321655101437 0.0799207539046233
6.48 0.0312857576856314 0.0314186546812113 0.036047465618039 0.0697381432018707 0.0311018158672022 0.0301685171421935 0.0358627657265 0.0595555324991182 0.0314696995040605 0.0326687922202292 0.036232165509578 0.0799207539046233
6.54 0.0312888593843413 0.031434565591426 0.0360425503225948 0.0697381432018707 0.0311083002893394 0.0301951065020219 0.0358574231313603 0.0595555324991182 0.0314694184793432 0.0326740246808302 0.0362276775138292 0.0799207539046233
6.6 0.0312914744109428 0.0314321333916462 0.0360425503225948 0.0697381432018707 0.0311147591313743 0.0302040333452682 0.0358574231313603 0.0595555324991182 0.0314681896905112 0.0326602334380243 0.0362276775138292 0.0799207539046233
6.66 0.0312944227174711 0.0314405139102126 0.0360425503225948 0.0697381432018707 0.031119513337962 0.030224827446393 0.0358574231313603 0.0595555324991182 0.0314693320969801 0.0326562003740322 0.0362276775138292 0.0799207539046233
6.72 0.0312903505733333 0.0314452592364074 0.0360425503225948 0.0697381432018707 0.0311175147600708 0.030245077613076 0.0358574231313603 0.0595555324991182 0.0314631863865958 0.0326454408597388 0.0362276775138292 0.0799207539046233
6.78 0.0312952632726154 0.0314563752510346 0.0360425503225948 0.0697381432018707 0.0311226425952747 0.0302691521608694 0.0358574231313603 0.0595555324991182 0.0314678839499562 0.0326435983411998 0.0362276775138292 0.0799207539046233
6.84 0.0312929767721692 0.031463511278897 0.0360425503225948 0.0697381432018707 0.0311231907277815 0.0302847115880923 0.0358574231313603 0.0595555324991182 0.0314627628165568 0.0326423109697016 0.0362276775138292 0.0799207539046233
6.9 0.0312918335651769 0.0314629592391524 0.0360425503225948 0.0697381432018707 0.0311239300663476 0.0302987826076948 0.0358574231313603 0.0595555324991182 0.0314597370640062 0.0326271358706101 0.0362276775138292 0.0799207539046233
6.96 0.0312907935955425 0.0314679123520429 0.0360425503225948 0.0697381432018707 0.0311262544218465 0.0303133839459215 0.0358574231313603 0.0595555324991182 0.0314553327692385 0.0326224407581642 0.0362276775138292 0.0799207539046233
7.02 0.0312965126201868 0.0315000644352322 0.0360425503225948 0.0697381432018707 0.0311305531081229 0.0303612774199031 0.0358574231313603 0.0595555324991182 0.0314624721322508 0.0326388514505614 0.0362276775138292 0.0799207539046233
7.08 0.031297634704176 0.0315522053345537 0.0360781545284397 0.0697381432018707 0.0311310095396975 0.0303845632602092 0.0358665731391774 0.0595555324991182 0.0314642598686545 0.0327198474088982 0.036289735917702 0.0799207539046233
7.14 0.031297634704176 0.0315621699034601 0.036154030120355 0.0697381432018707 0.0311310095396975 0.0303878756375453 0.0359204599917771 0.0595555324991182 0.0314642598686545 0.0327364641693749 0.0363876002489328 0.0799207539046233
7.2 0.031297634704176 0.0315641150225741 0.0362266933845921 0.0697381432018707 0.0311310095396975 0.0303884523579944 0.0359635247991343 0.0595555324991182 0.0314642598686545 0.0327397776871538 0.0364898619700499 0.0799207539046233
7.26 0.031297634704176 0.0315840631486401 0.0362560338075453 0.0697381432018707 0.0311310095396975 0.0303938889188776 0.0359883320494291 0.0595555324991182 0.0314642598686545 0.0327742373784026 0.0365237355656616 0.0799207539046233
7.32 0.031297634704176 0.0315841287051838 0.0362818052212099 0.0697381432018707 0.0311310095396975 0.0303939058641861 0.0360227174058777 0.0595555324991182 0.0314642598686545 0.0327743515461815 0.036540893036542 0.0799207539046233
7.38 0.031297634704176 0.0316062900198249 0.0362934460421898 0.0697381432018704 0.0311310095396975 0.0303977997361631 0.0360309038818335 0.0595555324991176 0.0314642598686545 0.0328147803034867 0.0365559882025461 0.0799207539046232
7.44 0.031297634704176 0.0316135346339742 0.0362819971910366 0.0697381432018704 0.0311310095396975 0.0304003484784369 0.0360284162295886 0.0595555324991176 0.0314642598686545 0.0328267207895115 0.0365355781524846 0.0799207539046232
7.5 0.031297634704176 0.0316139853621884 0.0362648354026527 0.0697381432018704 0.0311310095396975 0.0304004818629978 0.0360191898981789 0.0595555324991176 0.0314642598686545 0.0328274888613789 0.0365104809071265 0.0799207539046232
7.56 0.031297634704176 0.0316140722231699 0.0362868399531465 0.0697381432018704 0.0311310095396975 0.030400501842374 0.036044499528889 0.0595555324991176 0.0314642598686545 0.0328276426039657 0.0365291803774041 0.0799207539046232
7.62 0.031297634704176 0.0316280146628129 0.0362899625874318 0.0697381432018704 0.0311310095396975 0.030403354466691 0.036043190181066 0.0595555324991176 0.0314642598686545 0.0328526748589347 0.0365367349937976 0.0799207539046232
7.68 0.031297634704176 0.0316300785952292 0.0362787879237697 0.0697381432018704 0.0311310095396975 0.0304046428860298 0.0360388616867614 0.0595555324991176 0.0314642598686545 0.0328555143044285 0.0365187141607779 0.0799207539046232
7.74 0.031297634704176 0.0316670730436186 0.036279936047411 0.0409498287062024 0.0311310095396975 0.0304141094683652 0.0360434600166381 0.0354958485010645 0.0314642598686545 0.0329200366188719 0.036516412078184 0.0464038089113404
7.8 0.031297634704176 0.03168572561261 0.036281455066556 0.0409498287061975 0.0311310095396975 0.0304179211339147 0.0360514981253743 0.0354958485010635 0.0314642598686545 0.0329535300913053 0.0365114120077378 0.0464038089113316
7.86 0.031297634704176 0.0316936359871786 0.0362732733893398 0.0409498287061975 0.0311310095396975 0.0304206055995594 0.0360473575998144 0.0354958485010635 0.0314642598686545 0.0329666663747978 0.0364991891788652 0.0464038089113316
7.92 0.031297634704176 0.0316937316709415 0.0362771843535862 0.0409498287061975 0.0311310095396975 0.0304206318672362 0.0360549002856408 0.0354958485010635 0.0314642598686545 0.0329668314746467 0.0364994684215316 0.0464038089113316
7.98 0.031297634704176 0.0317017443457366 0.0362781563308937 0.0409498287061975 0.0311310095396975 0.0304234275952848 0.0360604184606717 0.0354958485010635 0.0314642598686545 0.0329800610961883 0.0364958942011157 0.0464038089113316
8.04 0.031297634704176 0.0317198729644017 0.0362763584079715 0.0409498287061975 0.0311310095396975 0.0304274790879683 0.0360559028803127 0.0354958485010635 0.0314642598686545 0.0330122668408351 0.0364968139356304 0.0464038089113316
8.1 0.031297634704176 0.0317396765938758 0.0362948128816312 0.0409498287061975 0.0311310095396975 0.0304328881395784 0.0360647068682063 0.0354958485010634 0.0314642598686545 0.0330464650481733 0.0365249188950561 0.0464038089113315
8.16 0.031297634704176 0.0317481178918646 0.0363197173145551 0.0409498287061975 0.0311310095396975 0.0304348478492567 0.0360764085535103 0.0354958485010634 0.0314642598686545 0.0330613879344725 0.0365630260755998 0.0464038089113315
8.22 0.031297634704176 0.031749295757706 0.036344136486109 0.0548348095594793 0.0311310095396975 0.0304351294558589 0.0360867324160707 0.0471604762475279 0.0314642598686545 0.033063462059553 0.0366015405561472 0.0625091428714307
8.28 0.031297634704176 0.031749295757706 0.036344136486109 0.0565758256134553 0.0311310095396975 0.0304351294558589 0.0360867324160707 0.0499607364471906 0.0314642598686545 0.033063462059553 0.0366015405561472 0.0631909147797199
8.34 0.031297634704176 0.031749295757706 0.036344136486109 0.0583300131196405 0.0311310095396975 0.0304351294558589 0.0360867324160707 0.0526763304566231 0.0314642598686545 0.033063462059553 0.0366015405561472 0.0639836957826578
8.4 0.031297634704176 0.031749295757706 0.036344136486109 0.0579103313096403 0.0311310095396975 0.0304351294558589 0.0360867324160707 0.0524185442906305 0.0314642598686545 0.033063462059553 0.0366015405561472 0.0634021183286502
8.46 0.031297634704176 0.031749295757706 0.036344136486109 0.0581676900651971 0.0311310095396975 0.0304351294558589 0.0360867324160707 0.0529953706587208 0.0314642598686545 0.033063462059553 0.0366015405561472 0.0633400094716733
8.52 0.031297634704176 0.0317751978879989 0.0363492027279652 0.0564291729097438 0.0311310095396975 0.0304409217050943 0.0360884696964018 0.0500338947300634 0.0314642598686545 0.0331094740709035 0.0366099357595286 0.0628244510894241
8.58 0.031297634704176 0.0317768370770388 0.0363961427809181 0.0564291645552041 0.0311310095396975 0.0304413191292409 0.0361050536072074 0.0500338808009877 0.0314642598686545 0.0331123550248368 0.0366872319546288 0.0628244483094205
8.64 0.031297634704176 0.0317771450452971 0.0364322012565908 0.0564291645552041 0.0311310095396975 0.0304413950466384 0.0361230779074751 0.0500338808009877 0.0314642598686545 0.0331128950439558 0.0367413246057066 0.0628244483094205
8.7 0.031297634704176 0.0317773732715879 0.0364672561068031 0.0564291645552041 0.0311310095396975 0.030441450924364 0.0361420337182475 0.0500338808009877 0.0314642598686545 0.0331132956188118 0.0367924784953587 0.0628244483094205
8.76 0.031297634704176 0.0317775175716556 0.0365071637560834 0.0564291645552041 0.0311310095396975 0.0304414861907959 0.0361621401028228 0.0500338808009877 0.0314642598686545 0.0331135489525152 0.0368521874093441 0.0628244483094205
8.82 0.031297634704176 0.0317793163477703 0.0365405976940562 0.0564291645552041 0.0311310095396975 0.0304421256752806 0.0361776205178248 0.0500338808009877 0.0314642598686545 0.03311650702026 0.0369035748702876 0.0628244483094205
8.88 0.031297634704176 0.0317860001268977 0.0365708306659059 0.0564291645552041 0.0311310095396975 0.0304446278621481 0.0361920819593507 0.0500338808009877 0.0314642598686545 0.0331273723916472 0.0369495793724611 0.0628244483094205
8.94 0.031297634704176 0.0317860228712438 0.0365789966883793 0.0567860115044291 0.0311310095396975 0.0304446332460814 0.0361966948098034 0.0503884094212603 0.0314642598686545 0.0331274124964061 0.0369612985669552 0.063183613587598
9 0.031297634704176 0.0317860228712438 0.0365789966883793 0.0563724997897437 0.0311310095396975 0.0304446332460814 0.0361966948098034 0.0500091167969399 0.0314642598686545 0.0331274124964061 0.0369612985669552 0.0627358827825475
9.06 0.031297634704176 0.0317860228712438 0.0365789966883793 0.0565682870977253 0.0311310095396975 0.0304446332460814 0.0361966948098034 0.0502796784404083 0.0314642598686545 0.0331274124964061 0.0369612985669552 0.0628568957550423
9.12 0.031297634704176 0.0317860228712438 0.0365789966883793 0.0570365888376715 0.0311310095396975 0.0304446332460814 0.0361966948098034 0.0508851673222047 0.0314642598686545 0.0331274124964061 0.0369612985669552 0.0631880103531382
9.18 0.031297634704176 0.0317959686192345 0.0365715675742997 0.0567807919040372 0.0311310095396975 0.0304483792089024 0.0361858034589873 0.0504538923442753 0.0314642598686545 0.0331435580295666 0.036957331689612 0.0631076914637991
9.24 0.031297634704176 0.0317998081859989 0.0365665186598391 0.0567807919040372 0.0311310095396975 0.0304497904575301 0.0361892694625318 0.0504538923442753 0.0314642598686545 0.0331498259144677 0.0369437678571464 0.0631076914637991
9.3 0.031297634704176 0.0318006790195503 0.0365535552405868 0.0567807919040372 0.0311310095396975 0.0304500840886442 0.0361812851960615 0.0504538923442753 0.0314642598686545 0.0331512739504564 0.0369258252851121 0.0631076914637991
9.36 0.031297634704176 0.0318017456795152 0.0365274436306644 0.0567807919040372 0.0311310095396975 0.0304504362091008 0.0361506225069701 0.0504538923442753 0.0314642598686545 0.0331530551499297 0.0369042647543587 0.0631076914637991
9.42 0.031297634704176 0.0319136842068117 0.0365092458601516 0.0567807919040372 0.0311310095396975 0.0305040591077697 0.0361232529490624 0.0504538923442753 0.0314642598686545 0.0333233093058536 0.0368952387712408 0.0631076914637991
9.48 0.031297634704176 0.0320544777173564 0.0365092402274457 0.0567807919040372 0.0311310095396975 0.0305903603020838 0.036123242910171 0.0504538923442753 0.0314642598686545 0.0335185951326291 0.0368952375447204 0.0631076914637991
9.54 0.031297634704176 0.0321899774491717 0.0365091054472953 0.0567807919040372 0.0311310095396975 0.0306796147967484 0.036123011525522 0.0504538923442753 0.0314642598686545 0.033700340101595 0.0368951993690687 0.0631076914637991
9.6 0.031297634704176 0.0323230900268568 0.0365090958274659 0.0567807919040372 0.0311310095396975 0.0307716324858497 0.0361229944652998 0.0504538923442753 0.0314642598686545 0.0338745475678639 0.0368951971896319 0.0631076914637991
9.66 0.031297634704176 0.0324509177772089 0.0365090585110382 0.0567807919040372 0.0311310095396975 0.030865844433202 0.0361229296941231 0.0504538923442753 0.0314642598686545 0.0340359911212158 0.0368951873279534 0.0631076914637991
9.72 0.031297634704176 0.032565846829575 0.0365090562782713 0.0567807919040372 0.0311310095396975 0.0309616364527521 0.0361229256987368 0.0504538923442753 0.0314642598686545 0.0341700572063978 0.0368951868578059 0.0631076914637991
9.78 0.031297634704176 0.0326753806944241 0.0365065077773528 0.0567807919040372 0.0311310095396975 0.0310509057008008 0.0361187931279367 0.0504538923442753 0.0314642598686545 0.0342998556880474 0.036894222426769 0.0631076914637991
9.84 0.031297634704176 0.0327784328727875 0.0365065062075131 0.0567807919040372 0.0311310095396975 0.0311485799612433 0.0361187903097068 0.0504538923442753 0.0314642598686545 0.0344082857843317 0.0368942221053195 0.0631076914637991
9.9 0.031297634704176 0.0328727574806206 0.0365053585615915 0.0567807919040372 0.0311310095396975 0.031243422559034 0.0361173454438928 0.0504538923442753 0.0314642598686545 0.0345020924022073 0.0368933716792901 0.0631076914637991
9.96 0.031297634704176 0.0329610724941893 0.0365053408110349 0.0567807919040372 0.0311310095396975 0.0313409816879334 0.036117314666009 0.0504538923442753 0.0314642598686545 0.0345811633004453 0.0368933669560609 0.0631076914637991
10.02 0.031297634704176 0.0330458331302286 0.0365053399695553 0.0567807919040372 0.0311310095396975 0.031438059920074 0.0361173131500255 0.0504538923442753 0.0314642598686545 0.0346536063403832 0.036893366789085 0.0631076914637991
10.08 0.031297634704176 0.0331308482799061 0.0365053245098157 0.0567807919040372 0.0311310095396975 0.0315341873010111 0.0361172861316556 0.0504538923442753 0.0314642598686545 0.0347275092588011 0.0368933628879759 0.0631076914637991
10.14 0.031297634704176 0.0332062629250491 0.0365053236880952 0.0567807919040372 0.0311310095396975 0.031629558194884 0.0361172846536241 0.0504538923442753 0.0314642598686545 0.0347829676552142 0.0368933627225662 0.0631076914637991
10.2 0.031297634704176 0.03327659615213 0.0365053205823804 0.0567807919040372 0.0311310095396975 0.0317234591439521 0.0361172791273903 0.0504538923442753 0.0314642598686545 0.0348297331603079 0.0368933620373705 0.0631076914637991
10.26 0.031297634704176 0.0333548749033251 0.0365053032464587 0.0567807919040372 0.0311310095396975 0.031816264790236 0.0361172487946571 0.0504538923442753 0.0314642598686545 0.0348934850164143 0.0368933576982603 0.0631076914637991
10.32 0.031297634704176 0.0334211449579506 0.0365053011411474 0.0567807919040372 0.0311310095396975 0.0319078568292585 0.036117245033407 0.0504538923442753 0.0314642598686545 0.0349344330866426 0.0368933572488877 0.0631076914637991
10.38 0.031297634704176 0.0334965342264321 0.0365021223994741 0.0567807919040372 0.0311310095396975 0.0319957561746835 0.0361124450660244 0.0504538923442753 0.0314642598686545 0.0349973122781807 0.0368917997329238 0.0631076914637991
10.44 0.031297634704176 0.0335657722273182 0.0365020769117936 0.0567807919040372 0.0311310095396975 0.0320852515338434 0.0361123661037974 0.0504538923442753 0.0314642598686545 0.0350462929207929 0.0368917877197899 0.0631076914637991
10.5 0.031297634704176 0.033625866148426 0.0365020687363083 0.0567807919040372 0.0311310095396975 0.0321732382459452 0.0361123516100175 0.0504538923442753 0.0314642598686545 0.0350784940509068 0.0368917858625992 0.0631076914637991
10.56 0.031297634704176 0.0336896268781201 0.0365010068505255 0.0567807919040372 0.0311310095396975 0.0322570635261932 0.0361111979808638 0.0504538923442753 0.0314642598686545 0.0351221902300471 0.0368908157201873 0.0631076914637991
10.62 0.0312976354017414 0.0337161961207377 0.0364972321908897 0.0567807919040372 0.0311310096952489 0.0322825209837494 0.036109223651573 0.0504538923442753 0.031464261108234 0.0351498712577261 0.0368852407302064 0.0631076914637991
10.68 0.0312993702255674 0.0336504975596845 0.0364988302861671 0.0567807919040372 0.0311323894516203 0.0322182660854216 0.0361104305308213 0.0504538923442753 0.0314663509995146 0.0350827290339475 0.0368872300415129 0.0631076914637991
10.74 0.0312993702255674 0.0336786402766241 0.0365146768402377 0.0567807919040371 0.0311323894516203 0.0322288525211522 0.0361222935590464 0.0504538923442752 0.0314663509995146 0.035128428032096 0.036907060121429 0.0631076914637991
10.8 0.0312993702255674 0.0336879794024448 0.0365420368906555 0.0567807919040371 0.0311323894516203 0.0322326949929648 0.0361452781145428 0.0504538923442752 0.0314663509995146 0.0351432638119248 0.0369387956667682 0.0631076914637991
10.86 0.0312993702255674 0.033749273935812 0.0365717005148853 0.0567807919040371 0.0311323894516203 0.0322546044554527 0.0361622463947424 0.0504538923442752 0.0314663509995146 0.0352439434161712 0.0369811546350282 0.0631076914637991
10.92 0.0312993702255674 0.0337987967693058 0.0366107094454741 0.0567807919040371 0.0311323894516203 0.032274838095033 0.0361817055776459 0.0504538923442752 0.0314663509995146 0.0353227554435786 0.0370397133133023 0.0631076914637991
10.98 0.0312993702255674 0.0338230892969725 0.0366466207284156 0.0567807919040371 0.0311323894516203 0.0322850910365864 0.0362035025835567 0.0504538923442752 0.0314663509995146 0.0353610875573587 0.0370897388732745 0.0631076914637991
11.04 0.0312993702255674 0.0338739157689361 0.0366712340408307 0.0565094710488771 0.0311323894516203 0.0322990293145162 0.0362155794450755 0.0500149869205205 0.0314663509995146 0.0354488022233559 0.037126888636586 0.0630039551772337
11.1 0.0312993702255674 0.0338739157689361 0.0366712340408307 0.0567335468478626 0.0311323894516203 0.0322990293145162 0.0362155794450755 0.0504393377412571 0.0314663509995146 0.0354488022233559 0.037126888636586 0.0630277559544682
11.16 0.0312993702255674 0.0338739157689361 0.0366712340408307 0.0571179113806454 0.0311323894516203 0.0322990293145162 0.0362155794450755 0.0509676269326187 0.0314663509995146 0.0354488022233559 0.037126888636586 0.063268195828672
11.22 0.0312993702255674 0.0338739157689361 0.0366712340408307 0.0569865784800214 0.0311323894516203 0.0322990293145162 0.0362155794450755 0.0508391865483162 0.0314663509995146 0.0354488022233559 0.037126888636586 0.0631339704117266
11.28 0.0312993702255674 0.0338739157689361 0.0366712340408307 0.0571330415314103 0.0311323894516203 0.0322990293145162 0.0362155794450755 0.0509984488086003 0.0314663509995146 0.0354488022233559 0.037126888636586 0.0632676342542202
11.34 0.0312993702255674 0.0338977115955792 0.036678927507465 0.0569541723305086 0.0311323894516203 0.0323080885656614 0.0362181397692446 0.050697919509079 0.0314663509995146 0.0354873346254971 0.0371397152456854 0.0632104251519381
11.4 0.0312993702255674 0.0339370935536489 0.0367278769327736 0.0569541723305086 0.0311323894516203 0.0323290319295489 0.0362412688131804 0.050697919509079 0.0314663509995146 0.035545155177749 0.0372144850523668 0.0632104251519381
11.46 0.0312993702255674 0.0339971139597908 0.036774366704328 0.056954172325335 0.0311323894516203 0.0323490152977336 0.0362673954662837 0.0506979195005972 0.0314663509995146 0.0356452126218481 0.0372813379423723 0.0632104251500727
11.52 0.0312993702255674 0.0340271956959014 0.0368274769253055 0.0569541723253329 0.0311323894516203 0.0323616639377345 0.0362980142681972 0.0506979195005938 0.0314663509995146 0.0356927274540683 0.0373569395824138 0.063210425150072
11.58 0.0312993702255674 0.0340447373847488 0.0368664149818641 0.0569541723253329 0.0311323894516203 0.0323695146369196 0.036327834631014 0.0506979195005938 0.0314663509995146 0.035719960132578 0.0374049953327143 0.063210425150072
11.64 0.0312993702255674 0.0340597098512572 0.036915853241335 0.0569541723253329 0.0311323894516203 0.0323763052306827 0.0363605304880389 0.0506979195005938 0.0314663509995146 0.0357431144718317 0.0374711759946312 0.063210425150072
11.7 0.0312993702255674 0.0340742461985668 0.0369485667802118 0.0569541723253329 0.0311323894516203 0.0323839108497164 0.0363889316610956 0.0506979195005938 0.0314663509995146 0.0357645815474172 0.0375082018993281 0.063210425150072
11.76 0.0312993702255674 0.0340893866812698 0.03698174147776 0.0569541723253329 0.0311323894516203 0.0323956678937775 0.03641799058209 0.0506979195005938 0.0314663509995146 0.035783105468762 0.0375454923734301 0.063210425150072
11.82 0.0312993702255674 0.0341097547788947 0.0370037501928871 0.0569541723253329 0.0311323894516203 0.0324045719654832 0.0364465885570758 0.0506979195005938 0.0314663509995146 0.0358149375923061 0.0375609118286983 0.063210425150072
11.88 0.0312993702255674 0.0341232082988951 0.0370424706940686 0.0569541723253329 0.0311323894516203 0.0324126400158686 0.0364783869910189 0.0506979195005938 0.0314663509995146 0.0358337765819216 0.0376065543971184 0.063210425150072
11.94 0.0312993702255674 0.0341414789927793 0.0370491989142374 0.0569541723253329 0.0311323894516203 0.0324278845860644 0.0364936268579667 0.0506979195005938 0.0314663509995146 0.0358550733994942 0.037604770970508 0.063210425150072
12 0.0312993702255674 0.0341530784208914 0.0370605285049493 0.057073009961351 0.0311323894516203 0.0324367888095352 0.0365063632680252 0.0508372341867708 0.0314663509995146 0.0358693680322476 0.0376146937418735 0.0633087857359313
12.06 0.0312993702255674 0.0341530784208914 0.0370605285049493 0.0572498531668364 0.0311323894516203 0.0324367888095352 0.0365063632680252 0.0511279273972257 0.0314663509995146 0.0358693680322476 0.0376146937418735 0.0633717789364471
12.12 0.0312993702255674 0.0341584868186103 0.0370608354684427 0.0572491463366498 0.0311323894516203 0.0324440744213428 0.0365096628234839 0.0510863913209219 0.0314663509995146 0.0358728992158779 0.0376120081134015 0.0634119013523777
12.18 0.0312993702255674 0.0341866966763521 0.0370739344978335 0.0572491463366498 0.0311323894516203 0.0324589024701459 0.0365357602191412 0.0510863913209219 0.0314663509995146 0.0359144908825583 0.0376121087765258 0.0634119013523777
12.24 0.0312993702255674 0.0342004101045251 0.0370705547704824 0.0572491463366498 0.0311323894516203 0.0324686947180323 0.0365501240756521 0.0510863913209219 0.0314663509995146 0.0359321254910179 0.0375909854653127 0.0634119013523777
12.3 0.0312993702255674 0.0342213429239949 0.0370571903350033 0.0572491463366498 0.0311323894516203 0.0324859595320417 0.0365470791624684 0.0510863913209219 0.0314663509995146 0.0359567263159481 0.0375673015075381 0.0634119013523777
12.36 0.0312993702255674 0.0342690608302209 0.0370396911794741 0.0572491463366498 0.0311323894516203 0.0325594641280297 0.0365247653926075 0.0510863913209219 0.0314663509995146 0.0359786575324121 0.0375546169663407 0.0634119013523777
12.42 0.0312993702255674 0.0343052366793514 0.0370396054877011 0.0572491463366498 0.0311323894516203 0.0326600980099481 0.036524616327432 0.0510863913209219 0.0314663509995146 0.0359503753487547 0.0375545946479701 0.0634119013523777
12.48 0.0312993702255674 0.0343506040371064 0.0370375425635573 0.0572491463366498 0.0311323894516203 0.032754244458459 0.0365221094418354 0.0510863913209219 0.0314663509995146 0.0359469636157539 0.0375529756852792 0.0634119013523777
12.54 0.0312993702255674 0.034390748991722 0.037037334448561 0.0572491463366498 0.0311323894516203 0.0328484385065128 0.0365217513153726 0.0510863913209219 0.0314663509995146 0.0359330594769312 0.0375529175817494 0.0634119013523777
12.6 0.0312993702255674 0.0344260813789067 0.0370372026842791 0.0572491463366498 0.0311323894516203 0.0329393797100312 0.0365215227042172 0.0510863913209219 0.0314663509995146 0.0359127830477822 0.037552882664341 0.0634119013523777
12.66 0.0312993702255674 0.0344613056414311 0.0370370213281047 0.0572491463366498 0.0311323894516203 0.0330267221040564 0.0365212096208812 0.0510863913209219 0.0314663509995146 0.0358958891788058 0.0375528330353282 0.0634119013523777
12.72 0.0312993702255674 0.034500348965769 0.0370357540540433 0.0572491463366498 0.0311323894516203 0.0331112595758422 0.0365192070481981 0.0510863913209219 0.0314663509995146 0.0358894383556958 0.0375523010598884 0.0634119013523777
12.78 0.0312993702255674 0.0345316770478726 0.0370355563930917 0.0572491463366498 0.0311323894516203 0.0331931793608066 0.0365188676190053 0.0510863913209219 0.0314663509995146 0.0358701747349386 0.0375522451671782 0.0634119013523777
12.84 0.0312993702255674 0.034562202691541 0.0370318488802068 0.0572491463366498 0.0311323894516203 0.0332686350799648 0.036513887472013 0.0510863913209219 0.0314663509995146 0.0358557703031173 0.0375498102884005 0.0634119013523777
12.9 0.0312993702255674 0.0345880242629268 0.0370308703451121 0.0572491463366498 0.0311323894516203 0.0333447446379958 0.0365123450747129 0.0510863913209219 0.0314663509995146 0.0358313038878578 0.0375493956155114 0.0634119013523777
12.96 0.0312993702255674 0.0346049922388241 0.0370308212824691 0.0572491463366498 0.0311323894516203 0.0334176217570248 0.0365122593965096 0.0510863913209219 0.0314663509995146 0.0357923627206234 0.0375493831684286 0.0634119013523777
13.02 0.0312993702255674 0.0346219292703001 0.0370306430113398 0.0572491463366498 0.0311323894516203 0.0334810762737635 0.0365119568460672 0.0510863913209219 0.0314663509995146 0.0357627822668368 0.0375493291766125 0.0634119013523777
13.08 0.0312993702255674 0.0346371796758949 0.0370305729834302 0.0572491463366498 0.0311323894516203 0.0335480528596779 0.0365118358386412 0.0510863913209219 0.0314663509995146 0.0357263064921119 0.0375493101282192 0.0634119013523777
13.14 0.0312993702255674 0.0346533455181997 0.0370304702389578 0.0572491463366498 0.0311323894516203 0.0336116752330172 0.0365116600691162 0.0510863913209219 0.0314663509995146 0.0356950158033821 0.0375492804087994 0.0634119013523777
13.2 0.0312993702255674 0.0346544676288568 0.0370304629923289 0.0572491463366498 0.0311323894516203 0.0336686869474609 0.0365116472185095 0.0510863913209219 0.0314663509995146 0.0356402483102527 0.0375492787661484 0.0634119013523777
13.26 0.0312993702255674 0.034657581352828 0.0370304467208026 0.0572491463366498 0.0311323894516203 0.0337217672577474 0.036511618748069 0.0510863913209219 0.0314663509995146 0.0355933954479087 0.0375492746935361 0.0634119013523777
13.32 0.0312993702255674 0.0346601072585504 0.0370304299741653 0.0572491463366498 0.0311323894516203 0.0337702500422027 0.0365115894359625 0.0510863913209219 0.0314663509995146 0.0355499644748981 0.0375492705123682 0.0634119013523777
13.38 0.0312993702255674 0.0346674570574325 0.0370304030591244 0.0572491463366498 0.0311323894516203 0.0338187272209319 0.036511542404009 0.0510863913209219 0.0314663509995146 0.0355161868939331 0.0375492637142399 0.0634119013523777
13.44 0.0312993702255674 0.0346811811323425 0.0370303500124077 0.0572491463366498 0.0311323894516203 0.0338667308230946 0.0365114501494724 0.0510863913209219 0.0314663509995146 0.0354956314415904 0.037549249875343 0.0634119013523777
13.5 0.0312993702255674 0.0346973705369435 0.037030277084529 0.0572491463366498 0.0311323894516203 0.0339141290026221 0.0365113241032737 0.0510863913209219 0.0314663509995146 0.0354806120712648 0.0375492300657843 0.0634119013523777
13.56 0.0312993702255674 0.0347168012593549 0.0370301454301256 0.0572491463366498 0.0311323894516203 0.0339585283573668 0.0365110979451366 0.0510863913209219 0.0314663509995146 0.0354750741613431 0.0375491929151147 0.0634119013523777
13.62 0.0312993702255674 0.0347418805726841 0.0370298920257258 0.0572491463366498 0.0311323894516203 0.0340032759403201 0.0365106659719887 0.0510863913209219 0.0314663509995146 0.0354804852050481 0.037549118079463 0.0634119013523777
13.68 0.0312993702255674 0.0347758311254795 0.0370283053724282 0.0572491463366498 0.0311323894516203 0.0340472923769411 0.0365081275747628 0.0510863913209219 0.0314663509995146 0.0355043698740179 0.0375484831700935 0.0634119013523777
13.74 0.0312993702255674 0.0348086338464502 0.0370244795842539 0.0572491463366498 0.0311323894516203 0.034089270679033 0.0365025126833277 0.0510863913209219 0.0314663509995146 0.0355279970138673 0.0375464464851801 0.0634119013523777
13.8 0.0312993702255674 0.0348393740385423 0.0370215704361955 0.0572491463366498 0.0311323894516203 0.0341316161589498 0.0364980578150743 0.0510863913209219 0.0314663509995146 0.0355471319181348 0.0375450830573167 0.0634119013523777
13.86 0.0312993702255674 0.0348537488236116 0.0370227254550518 0.0572491463366498 0.0311323894516203 0.0341420386200823 0.0365037150626939 0.0510863913209219 0.0314663509995146 0.0355654590271408 0.0375417358474096 0.0634119013523777
13.92 0.0312993702255674 0.0348578731097978 0.0370271984522409 0.0572491463366498 0.0311323894516203 0.0341447859934626 0.0365172993761932 0.0510863913209219 0.0314663509995146 0.0355709602261329 0.0375370975282886 0.0634119013523777
13.98 0.0312993702255674 0.0348580623748529 0.0370509440310079 0.0572491463366498 0.0311323894516203 0.0341448433631347 0.0365469787467888 0.0510863913209219 0.0314663509995146 0.0355712813865711 0.037554909315227 0.0634119013523777
14.04 0.0312993702255674 0.0348581245514831 0.0370966075073586 0.0572491463366498 0.0311323894516203 0.0341448598142729 0.0365775605307367 0.0510863913209219 0.0314663509995146 0.0355713892886933 0.0376156544839806 0.0634119013523777
14.1 0.0312993702255674 0.0348585763283442 0.0371394165384593 0.0572491463366498 0.0311323894516203 0.0341450631962932 0.0366050574003048 0.0510863913209219 0.0314663509995146 0.0355720894603953 0.0376737756766139 0.0634119013523777
14.16 0.0312993702255674 0.0348586000339866 0.0371762842417537 0.0573382415880317 0.0311323894516203 0.0341450694770538 0.0366271741752604 0.0511323778231086 0.0314663509995146 0.0355721305909193 0.0377253943082471 0.0635441053529547
14.22 0.0312993702255674 0.0348586000339866 0.0371762842417537 0.0576842840494525 0.0311323894516203 0.0341450694770538 0.0366271741752604 0.0514919388127184 0.0314663509995146 0.0355721305909193 0.0377253943082471 0.0638766292861866
14.28 0.0312993702255674 0.0348586000339866 0.0371762842417537 0.0577973905127386 0.0311323894516203 0.0341450694770538 0.0366271741752604 0.0516200609625751 0.0314663509995146 0.0355721305909193 0.0377253943082471 0.0639747200629021
14.34 0.0312993702255674 0.0348586000339866 0.0371762842417537 0.0581352249142033 0.0311323894516203 0.0341450694770538 0.0366271741752604 0.0518838829300931 0.0314663509995146 0.0355721305909193 0.0377253943082471 0.0643865668983134
14.4 0.0312993702255674 0.0348586000339866 0.0371762842417537 0.0584144472850188 0.0311323894516203 0.0341450694770538 0.0366271741752604 0.0521973936529364 0.0314663509995146 0.0355721305909193 0.0377253943082471 0.0646315009171011
14.46 0.0312993702255674 0.0348586000339866 0.0371762842417537 0.058787241879013 0.0311323894516203 0.0341450694770538 0.0366271741752604 0.0525622217081929 0.0314663509995146 0.0355721305909193 0.0377253943082471 0.0650122620498331
14.52 0.0312993702255674 0.0348586000339866 0.0371762842417537 0.0589937793468578 0.0311323894516203 0.0341450694770538 0.0366271741752604 0.0528637930394128 0.0314663509995146 0.0355721305909193 0.0377253943082471 0.0651237656543028
14.58 0.0312993702255674 0.0348586013547243 0.0371988057377153 0.058718135657386 0.0311323894516203 0.0341450697423974 0.036637039095105 0.0523920814905332 0.0314663509995146 0.0355721329670513 0.0377605723803256 0.0650441898242389
14.64 0.0312993702255674 0.0348615048051561 0.0372517541420973 0.058718135657386 0.0311323894516203 0.0341470067918235 0.0366643374535688 0.0523920814905332 0.0314663509995146 0.0355760028184887 0.0378391708306258 0.0650441898242389
14.7 0.0312993702255674 0.0348616041584536 0.0373107536922084 0.058718135657386 0.0311323894516203 0.0341470443207839 0.0366984318079924 0.0523920814905332 0.0314663509995146 0.0355761639961233 0.0379230755764244 0.0650441898242389
14.76 0.0312993702255674 0.0348616348668852 0.0373207799356867 0.05882402509305 0.0311323894516203 0.0341470563219423 0.0367044705785834 0.0524961096824558 0.0314663509995146 0.0355762134118282 0.03793708929279 0.0651519405036442
14.82 0.0312993702255674 0.0348616348668852 0.0373207799356867 0.0591072437979277 0.0311323894516203 0.0341470563219423 0.0367044705785834 0.0527948248109718 0.0314663509995146 0.0355762134118282 0.03793708929279 0.0654196627848835
14.88 0.0312993702255674 0.0348616348668852 0.0373207799356867 0.0592658450497736 0.0311323894516203 0.0341470563219423 0.0367044705785834 0.0530147387739127 0.0314663509995146 0.0355762134118282 0.03793708929279 0.0655169513256345
14.94 0.0312993702255674 0.0348616348668852 0.037320779935687 0.0591125693148138 0.0311323894516203 0.0341470563219423 0.0367044705785836 0.0528325887707728 0.0314663509995146 0.0355762134118282 0.0379370892927904 0.0653925498588547
15 0.0312993702255674 0.0348538685257574 0.0373191532152354 0.0589299535758548 0.0311323894516203 0.0341379803210213 0.0367019367962378 0.0526123496187393 0.0314663509995146 0.0355697567304935 0.0379363696342329 0.0652475575329702
15.06 0.0312993702255674 0.0348538685257574 0.0373191532152354 0.0591015734578743 0.0311323894516203 0.0341379803210213 0.0367019367962378 0.052862150602228 0.0314663509995146 0.0355697567304935 0.0379363696342329 0.0653409963135206
15.12 0.0312993702255674 0.0348539995012062 0.0373414163923741 0.0587713227036906 0.0311323894516203 0.0341380281092322 0.0367218390296044 0.0523196534257368 0.0314663509995146 0.0355699708931803 0.0379609937551437 0.0652229919816444
15.18 0.0312993702255674 0.0348576044494403 0.0373620664965216 0.0587713227036906 0.0311323894516203 0.0341401706664737 0.0367460177110613 0.0523196534257368 0.0314663509995146 0.0355750382324068 0.0379781152819818 0.0652229919816444
15.24 0.0312993702255674 0.0348577813407546 0.0373828520706875 0.0587713227036906 0.0311323894516203 0.0341402287136057 0.0367754744483787 0.0523196534257368 0.0314663509995146 0.0355753339679036 0.0379902296929963 0.0652229919816444
15.3 0.0312993702255674 0.0348581605858992 0.0374014642383295 0.0587713227036906 0.0311323894516203 0.0341403722836118 0.0368022449887096 0.0523196534257368 0.0314663509995146 0.0355759488881865 0.0380006834879494 0.0652229919816444
15.36 0.0312993702255674 0.0348615017385913 0.0374027403586654 0.0587713227036906 0.0311323894516203 0.0341422271934066 0.0368193953904798 0.0523196534257368 0.0314663509995146 0.0355807762837761 0.037986085326851 0.0652229919816444
15.42 0.0312993702255674 0.0348616344896537 0.0374169622272239 0.0587713227036906 0.0311323894516203 0.0341422683389131 0.0368492839047822 0.0523196534257368 0.0314663509995146 0.0355810006403943 0.0379846405496655 0.0652229919816444
15.48 0.0312993702255674 0.0348617556015501 0.0374258289831805 0.0587713227036906 0.0311323894516203 0.0341423042989576 0.0368778631242972 0.0523196534257368 0.0314663509995146 0.0355812069041425 0.0379737948420639 0.0652229919816444
15.54 0.0312993702255674 0.0348617995752779 0.0374434307730283 0.0587713227036906 0.0311323894516203 0.0341423159391653 0.0369096791237787 0.0523196534257368 0.0314663509995146 0.0355812832113905 0.0379771824222779 0.0652229919816444
15.6 0.0312993702255674 0.0348624658840363 0.0374445663553074 0.0586024869308142 0.0311323894516203 0.0341425856373794 0.0369234145987236 0.0520402711415665 0.0314663509995146 0.0355823461306932 0.0379657181118912 0.0651647027200618
15.66 0.0312993702255674 0.0348625818506687 0.037456112423423 0.0586024869308142 0.0311323894516203 0.0341426200566061 0.0369475943586649 0.0520402711415665 0.0314663509995146 0.0355825436447314 0.0379646304881811 0.0651647027200618
15.72 0.0312993702255674 0.0348631148532082 0.037457715200218 0.0586024869308142 0.0311323894516203 0.0341428117832764 0.0369577723940323 0.0520402711415665 0.0314663509995146 0.03558341792314 0.0379576580064037 0.0651647027200618
15.78 0.0312993702255674 0.0348635731544753 0.0374513705491072 0.0586024869308142 0.0311323894516203 0.0341429739786236 0.0369684786904996 0.0520402711415665 0.0314663509995146 0.0355841723303271 0.0379342624077149 0.0651647027200618
15.84 0.0312993702255674 0.034872318366063 0.0374394846022411 0.0586024869308142 0.0311323894516203 0.0341476987046984 0.0369703700864021 0.0520402711415665 0.0314663509995146 0.0355969380274276 0.0379085991180801 0.0651647027200618
15.9 0.0312993702255674 0.0348725530696366 0.0374337335838695 0.0586024869308142 0.0311323894516203 0.0341477707339043 0.0369827736078287 0.0520402711415665 0.0314663509995146 0.035597335405369 0.0378846935599102 0.0651647027200618
15.96 0.0312993702255674 0.0348819064254506 0.0374264255798629 0.0586024869308142 0.0311323894516203 0.0341539962207044 0.0369892672255085 0.0520402711415665 0.0314663509995146 0.0356098166301968 0.0378635839342174 0.0651647027200618
16.02 0.0312993702255674 0.0348840731209335 0.0374216857860341 0.0586024869308142 0.0311323894516203 0.0341555701743206 0.037001987597297 0.0520402711415665 0.0314663509995146 0.0356125760675463 0.0378413839747712 0.0651647027200618
16.08 0.0312993702255674 0.034877308627785 0.0374151429473102 0.0586024869308142 0.0311323894516203 0.0341453410976304 0.0369976063143715 0.0520402711415665 0.0314663509995146 0.0356092761579395 0.0378326795802488 0.0651647027200618
16.14 0.0312993702255674 0.034900957957618 0.0374023812551534 0.0586024869308142 0.0311323894516203 0.0341669332941094 0.0369826067166469 0.0520402711415665 0.0314663509995146 0.0356349826211267 0.0378221557936598 0.0651647027200618
16.2 0.0312993702255674 0.034924368032235 0.0374023613202196 0.0586024869308142 0.0311323894516203 0.0342089983968501 0.0369825722746758 0.0520402711415665 0.0314663509995146 0.03563973766762 0.0378221503657635 0.0651647027200618
16.26 0.0312993702255674 0.034939855765232 0.0374023368678049 0.0586024869308142 0.0311323894516203 0.0342408705554692 0.0369825302455651 0.0520402711415665 0.0314663509995146 0.0356388409749948 0.0378221434900446 0.0651647027200618
16.32 0.0312993702255674 0.0349637989011679 0.0374001056624814 0.0586024869308142 0.0311323894516203 0.0342775302825262 0.0369799084734565 0.0520402711415665 0.0314663509995146 0.0356500675198096 0.0378203028515062 0.0651647027200618
16.38 0.0312993702255674 0.0349902839778879 0.0374000999184048 0.0586024869308142 0.0311323894516203 0.0343183201215229 0.0369798983190453 0.0520402711415665 0.0314663509995146 0.0356622478342529 0.0378203015177643 0.0651647027200618
16.44 0.0312993702255674 0.0350163370348002 0.0374000933990006 0.0586024869308142 0.0311323894516203 0.0343582511566537 0.0369798867917889 0.0520402711415665 0.0314663509995146 0.0356744229129468 0.0378203000062124 0.0651647027200618
16.5 0.0312993702255674 0.0350386794089451 0.0374000875872706 0.0586024869308142 0.0311323894516203 0.0343971653054814 0.0369798765288847 0.0520402711415665 0.0314663509995146 0.0356801935124089 0.0378202986456566 0.0651647027200618
16.56 0.0312993702255674 0.0350563299962992 0.0374000852688058 0.0586024869308142 0.0311323894516203 0.0344322284889607 0.036979872403453 0.0520402711415665 0.0314663509995146 0.0356804315036378 0.0378202981341587 0.0651647027200618
16.62 0.0312993702255674 0.0350776577023296 0.0374000383495506 0.0586024869308142 0.0311323894516203 0.0344691029754531 0.0369797919352525 0.0520402711415665 0.0314663509995146 0.035686212429206 0.0378202847638487 0.0651647027200618
16.68 0.0312993702255674 0.035084491748977 0.0374000231031127 0.0586024869308142 0.0311323894516203 0.0344895196305287 0.036979765505704 0.0520402711415665 0.0314663509995146 0.0356794638674253 0.0378202807005215 0.0651647027200618
16.74 0.0312985461002497 0.0350734624935602 0.0374000221144968 0.0586024869308142 0.0311313668599708 0.0344811295404958 0.0369797637457655 0.0520402711415665 0.0314657253405285 0.0356657954466245 0.0378202804832281 0.0651647027200618
16.8 0.0312985461002497 0.0350937418971838 0.0373999596917207 0.0586024869308142 0.0311313668599708 0.0345157890897108 0.0369796567229328 0.0520402711415665 0.0314657253405285 0.0356716947046567 0.0378202626605086 0.0651647027200618
16.86 0.0312985461002497 0.0351073076933283 0.0373987065383383 0.0586024869308142 0.0311313668599708 0.0345474069714805 0.036978375129799 0.0520402711415665 0.0314657253405285 0.0356672084151761 0.0378190379468776 0.0651647027200618
16.92 0.0312985461002497 0.0351166001884871 0.037398671913313 0.0586024869308142 0.0311313668599708 0.0345720506894727 0.036978316033353 0.0520402711415665 0.0314657253405285 0.0356611496875015 0.0378190277932731 0.0651647027200618
16.98 0.0312985461002497 0.0351300081151249 0.0373986682595947 0.0586024869308142 0.0311313668599708 0.0346041628001393 0.0369783096228284 0.0520402711415665 0.0314657253405285 0.0356558534301105 0.0378190268963609 0.0651647027200618
17.04 0.0312985461002497 0.0351419987772274 0.0373986647957795 0.0586024869308142 0.0311313668599708 0.0346296956052953 0.0369783034849336 0.0520402711415665 0.0314657253405285 0.0356543019491595 0.0378190261066254 0.0651647027200618
17.1 0.0312985461002497 0.0351539725420999 0.0373986623858484 0.0586024869308142 0.0311313668599708 0.0346591448398582 0.036978299219643 0.0520402711415665 0.0314657253405285 0.0356488002443416 0.0378190255520539 0.0651647027200618
17.16 0.0312985461002497 0.0351715403770722 0.0373986435445575 0.0586024869308142 0.0311313668599708 0.0346878119538493 0.0369782665829657 0.0520402711415665 0.0314657253405285 0.035655268800295 0.0378190205061493 0.0651647027200618
17.22 0.0312985461002497 0.0351838350085878 0.0373986398070828 0.0586024869308142 0.0311313668599708 0.0347159092068572 0.0369782599927679 0.0520402711415665 0.0314657253405285 0.0356517608103184 0.0378190196213977 0.0651647027200618
17.28 0.0312985461002497 0.0352054900676874 0.0373967685020901 0.0586024869308142 0.0311313668599708 0.0347436028483099 0.0369752701222022 0.0520402711415665 0.0314657253405285 0.0356673772870648 0.0378182668819779 0.0651647027200618
17.34 0.0312985461002497 0.035219558360737 0.0373967555742438 0.0586024869308142 0.0311313668599708 0.0347709596659411 0.0369752477081442 0.0520402711415665 0.0314657253405285 0.0356681570555328 0.0378182634403435 0.0651647027200618
17.4 0.0312985461002497 0.0352321166340981 0.0373967488560504 0.0586024869308142 0.0311313668599708 0.0347927644871988 0.0369752358818637 0.0520402711415665 0.0314657253405285 0.0356714687809975 0.0378182618302371 0.0651647027200618
17.46 0.0312985461002497 0.0352448670812799 0.0373956674128483 0.0586024869308142 0.0311313668599708 0.0348113172568727 0.0369743799523273 0.0520402711415665 0.0314657253405285 0.0356784169056871 0.0378169548733693 0.0651647027200618
17.52 0.0312985461002497 0.0352565256688496 0.0373956590165386 0.0586024869308142 0.0311313668599708 0.034831500477416 0.03697436519275 0.0520402711415665 0.0314657253405285 0.0356815508602831 0.0378169528403272 0.0651647027200618
17.58 0.0312985461002497 0.0352649331797257 0.0373956430084838 0.0586024869308142 0.0311313668599708 0.0348468922324536 0.0369743373736099 0.0520402711415665 0.0314657253405285 0.0356829741269977 0.0378169486433577 0.0651647027200618
17.64 0.0312985461002497 0.0352780854110731 0.037394413194418 0.0586024869308142 0.0311313668599708 0.0348695103117606 0.0369723697804832 0.0520402711415665 0.0314657253405285 0.0356866605103856 0.0378164566083529 0.0651647027200618
17.7 0.0312985461002497 0.0352888756425229 0.0373930779105939 0.0586024869308142 0.0311313668599708 0.0348931411235476 0.0369702140930131 0.0520402711415665 0.0314657253405285 0.0356846101614982 0.0378159417281747 0.0651647027200618
17.76 0.0312985461002497 0.0353016553815586 0.0373930647404334 0.0586024869308142 0.0311313668599708 0.034916276384256 0.0369701910756512 0.0520402711415665 0.0314657253405285 0.0356870343788612 0.0378159384052156 0.0651647027200618
17.82 0.0312985461002497 0.0353116989853631 0.0373930132818122 0.0586024869308142 0.0311313668599708 0.0349366876016849 0.0369701035999587 0.0520402711415665 0.0314657253405285 0.0356867103690413 0.0378159229636658 0.0651647027200618
17.88 0.0312985461002497 0.0353221309050698 0.03739171599997 0.0586024869308142 0.0311313668599708 0.0349566680536214 0.0369687871414347 0.0520402711415665 0.0314657253405285 0.0356875937565181 0.0378146448585054 0.0651647027200618
17.94 0.0312985461002497 0.035319620294351 0.0373917155338687 0.0586024869308142 0.0311313668599708 0.0349704313417172 0.0369687863076448 0.0520402711415665 0.0314657253405285 0.0356688092469848 0.0378146447600926 0.0651647027200618
18 0.0312985461002497 0.0353263479354734 0.0373916919220806 0.0586024869308142 0.0311313668599708 0.0349880510150022 0.0369687458287863 0.0520402711415665 0.0314657253405285 0.0356646448559445 0.0378146380153748 0.0651647027200618
18.06 0.0312985461002497 0.0353180866825722 0.037391691639362 0.0586024869308142 0.0311313668599708 0.0349901067405883 0.0369687453214242 0.0520402711415665 0.0314657253405285 0.035646066624556 0.0378146379572998 0.0651647027200618
18.12 0.0312985461002497 0.035322254683283 0.0373916805750966 0.0586024869308142 0.0311313668599708 0.0350013077861103 0.0369687259954549 0.0520402711415665 0.0314657253405285 0.0356432015804557 0.0378146351547384 0.0651647027200618
18.18 0.0312985461002497 0.0353246548303169 0.0373916716305241 0.0586024869308142 0.0311313668599708 0.0350154125388877 0.0369687105080224 0.0520402711415665 0.0314657253405285 0.0356338971217461 0.0378146327530259 0.0651647027200618
18.24 0.0312985461002497 0.0353327854704797 0.0373916685420312 0.0586024869308142 0.0311313668599708 0.0350328853247023 0.0369687050431672 0.0520402711415665 0.0314657253405285 0.0356326856162572 0.0378146320408951 0.0651647027200618
18.3 0.0312985461002497 0.0353445723597878 0.037391660827555 0.0586024869308142 0.0311313668599708 0.0350503575669743 0.036968691485505 0.0520402711415665 0.0314657253405285 0.0356387871526012 0.0378146301696049 0.0651647027200618
18.36 0.0312985461002497 0.0353534868283398 0.0373916542788768 0.0586024869308142 0.0311313668599708 0.0350639035638594 0.0369686799557065 0.0520402711415665 0.0314657253405285 0.0356430700928203 0.037814628602047 0.0651647027200618
18.42 0.0312985461002497 0.0353656482488473 0.0373915914137392 0.0586024869308142 0.0311313668599708 0.0350810049471261 0.0369685722578918 0.0520402711415665 0.0314657253405285 0.0356502915505685 0.0378146105695867 0.0651647027200618
18.48 0.0312985461002497 0.0353847420817742 0.037374405153983 0.0586024869308142 0.0311313668599708 0.0350936977064405 0.0369417708023107 0.0520402711415665 0.0314657253405285 0.0356757864571078 0.0378070395056552 0.0651647027200618
18.54 0.0312985461002497 0.0353863333244505 0.0373647497977745 0.0586024869308142 0.0311313668599708 0.0350945858804376 0.0369409178719304 0.0520402711415665 0.0314657253405285 0.0356780807684634 0.0377885817236186 0.0651647027200618
18.6 0.0312985461002497 0.0353863333427892 0.0373767622569696 0.0586024869308142 0.0311313668599708 0.0350945858840875 0.0369618361019181 0.0520402711415665 0.0314657253405285 0.035678080801491 0.0377916884120212 0.0651647027200618
18.66 0.0312985461002497 0.0353864624388578 0.0374033622107941 0.0586024869306064 0.0311313668599708 0.0350946251330156 0.0369802925702243 0.0520402711412221 0.0314657253405285 0.0356782997447001 0.0378264318513638 0.0651647027199907
18.72 0.0312985461002497 0.0353864624388578 0.0374340899693724 0.0586024869306064 0.0311313668599708 0.0350946251330156 0.0370058140970753 0.0520402711412221 0.0314657253405285 0.0356782997447001 0.0378623658416695 0.0651647027199907
18.78 0.0312985461002497 0.0353864624399859 0.0374655409215015 0.0586024869306064 0.0311313668599708 0.0350946251332198 0.0370280088386483 0.0520402711412221 0.0314657253405285 0.035678299746752 0.0379030730043547 0.0651647027199907
18.84 0.0312985461002497 0.0353864624399859 0.037502174424951 0.0586024869306064 0.0311313668599708 0.0350946251332198 0.0370546659367696 0.0520402711412221 0.0314657253405285 0.035678299746752 0.0379496829131324 0.0651647027199907
18.9 0.0312985461002497 0.0353864624399859 0.037533019273514 0.0586024869306064 0.0311313668599708 0.0350946251332198 0.0370814102182573 0.0520402711412221 0.0314657253405285 0.0356782997467521 0.0379846283287708 0.0651647027199907
18.96 0.0312985461002497 0.0353864624399859 0.0375686229447775 0.0586024869306064 0.0311313668599708 0.0350946251332198 0.0371087631046705 0.0520402711412221 0.0314657253405285 0.0356782997467521 0.0380284827848845 0.0651647027199907
19.02 0.0312985461002497 0.0353864624399859 0.037601264535091 0.0586024869306064 0.0311313668599708 0.0350946251332198 0.0371365370549992 0.0520402711412221 0.0314657253405285 0.0356782997467521 0.0380659920151827 0.0651647027199907
19.08 0.0312985461002497 0.0353864624401171 0.0376337000696963 0.0586024869306064 0.0311313668599708 0.0350946251332419 0.037161963187666 0.0520402711412221 0.0314657253405285 0.0356782997469923 0.0381054369517265 0.0651647027199907
19.14 0.0312985461002497 0.0353870997914489 0.0376745604341253 0.0586024869306064 0.0311313668599708 0.0350949174470837 0.0371893021989719 0.0520402711412221 0.0314657253405285 0.0356792821358141 0.0381598186692787 0.0651647027199907
19.2 0.0312985461002497 0.0353877363671554 0.0376936510820125 0.0587817874686592 0.0311313668599708 0.0350952100412759 0.0372006127503935 0.052182874826034 0.0314657253405285 0.035680262693035 0.0381866894136315 0.0653807001112844
19.26 0.0312985461002497 0.0353877363671554 0.0376936510820125 0.0592021524122245 0.0311313668599708 0.0350952100412759 0.0372006127503935 0.0525798942595514 0.0314657253405285 0.035680262693035 0.0381866894136315 0.0658244105648976
19.32 0.0312985461002497 0.0353877363671554 0.0376936510820125 0.0594897126446705 0.0311313668599708 0.0350952100412759 0.0372006127503935 0.0529407013306561 0.0314657253405285 0.035680262693035 0.0381866894136315 0.0660387239586849
19.38 0.0312985461002497 0.0353877363671554 0.0376936510820125 0.0598302317347952 0.0311313668599708 0.0350952100412759 0.0372006127503935 0.0533339477228491 0.0314657253405285 0.035680262693035 0.0381866894136315 0.0663265157467412
19.44 0.0312985461002497 0.0353877363671554 0.0376936510820127 0.0599404489192787 0.0311313668599708 0.0350952100412759 0.0372006127503936 0.0533543143757002 0.0314657253405285 0.035680262693035 0.0381866894136317 0.0665265834628572
19.5 0.0312985461002497 0.0353877364008308 0.0377414658958625 0.0598558055145094 0.0311313668599708 0.0350952100479986 0.0372252232120212 0.0532114604911153 0.0314657253405285 0.0356802627536629 0.0382577085797038 0.0665001505379035
19.56 0.0312985461002497 0.035387736401067 0.037786768544026 0.0598558055145094 0.0311313668599708 0.0350952100480389 0.0372536480898911 0.0532114604911153 0.0314657253405285 0.035680262754095 0.038319888998161 0.0665001505379035
19.62 0.0312985461002497 0.035387736401067 0.0378250009365 0.0598558055145094 0.0311313668599708 0.0350952100480389 0.0372858903174738 0.0532114604911153 0.0314657253405285 0.035680262754095 0.0383641115555263 0.0665001505379035
19.68 0.0312985461002497 0.0353877364030907 0.0378655105812917 0.0598558055145094 0.0311313668599708 0.0350952100484041 0.0373138412871391 0.0532114604911153 0.0314657253405285 0.0356802627577773 0.0384171798754443 0.0665001505379035
19.74 0.0312985461002497 0.0353897303205479 0.0378840639588631 0.0598558055145094 0.0311313668599708 0.0350964074811048 0.0373281768034771 0.0532114604911153 0.0314657253405285 0.035683053159991 0.0384399511142491 0.0665001505379035
19.8 0.0312985461002497 0.0353924264061077 0.0379200658216305 0.0598558055145094 0.0311313668599708 0.03509817055109 0.03735212443496 0.0532114604911153 0.0314657253405285 0.0356866822611254 0.0384880072083011 0.0665001505379035
19.86 0.0312985461002497 0.0353924264061077 0.0379388755648547 0.0600278741657972 0.0311313668599708 0.03509817055109 0.0373598234649948 0.0534551964578244 0.0314657253405285 0.0356866822611254 0.0385179276647145 0.0666005518737699
19.92 0.0312985461002497 0.0353924264061077 0.0379388755648547 0.0603229612611177 0.0311313668599708 0.03509817055109 0.0373598234649948 0.0538465994241166 0.0314657253405285 0.0356866822611254 0.0385179276647145 0.0667993230981188
19.98 0.0312985461002497 0.0353924264061077 0.0379388755648547 0.0605063057597614 0.0311313668599708 0.03509817055109 0.0373598234649948 0.0540419916281608 0.0314657253405285 0.0356866822611254 0.0385179276647146 0.066970619891362
20.04 0.0312985461002497 0.0353924264073582 0.0379561727014421 0.0604399036007244 0.0311313668599708 0.035098170551311 0.0373841505263121 0.053928732595857 0.0314657253405285 0.0356866822634053 0.0385281948765721 0.0669510746055918
20.1 0.0312985461002497 0.0353924264073582 0.0379627060434612 0.0604399036007244 0.0311313668599708 0.035098170551311 0.0374110165949212 0.053928732595857 0.0314657253405285 0.0356866822634054 0.0385143954920012 0.0669510746055918
20.16 0.0312985461002497 0.0353924264073582 0.0379744557510698 0.0604399036007244 0.0311313668599708 0.035098170551311 0.0374404031354483 0.053928732595857 0.0314657253405285 0.0356866822634054 0.0385085083666913 0.0669510746055918
20.22 0.0312985461002497 0.0353930019810462 0.0379783245219769 0.0604399036007244 0.0311313668599708 0.0350987613366564 0.0374624639482763 0.053928732595857 0.0314657253405285 0.0356872426254361 0.0384941850956775 0.0669510746055918
20.28 0.0312985461002497 0.0353930020149534 0.0379631897520532 0.0604399036007244 0.0311313668599708 0.0350987613430244 0.0374601023376556 0.053928732595857 0.0314657253405285 0.0356872426868824 0.0384662771664508 0.0669510746055918
20.34 0.0312985461002497 0.0353970973355208 0.0379405320699559 0.0604399036007244 0.0311313668599708 0.0351002370436509 0.0374340366028982 0.053928732595857 0.0314657253405285 0.0356939576273907 0.0384470275370135 0.0669510746055918
20.4 0.0312985461002497 0.0354053645509914 0.037903034624686 0.0604399036007244 0.0311313668599708 0.0351039202033531 0.0373825511886687 0.053928732595857 0.0314657253405285 0.0357068088986298 0.0384235180607034 0.0669510746055918
20.46 0.0312985461002497 0.0354249332800846 0.0379026330095835 0.0604399036007244 0.0311313668599708 0.0351216518503847 0.0373818682499111 0.053928732595857 0.0314657253405285 0.0357282147097846 0.0384233977692559 0.0669510746055918
20.52 0.0312985461002497 0.0354390354693236 0.037902615285626 0.0604399036007244 0.0311313668599708 0.0351393805865637 0.0373818372772047 0.053928732595857 0.0314657253405285 0.0357386903520836 0.0384233932940473 0.0669510746055918
20.58 0.0312985461002497 0.0354520262023318 0.0378963672981174 0.0604399036007244 0.0311313668599708 0.0351550028710878 0.0373720241878556 0.053928732595857 0.0314657253405285 0.0357490495335758 0.0384207104083791 0.0669510746055918
20.64 0.0312985461002497 0.0354682150877741 0.0378882993296297 0.0604399036007244 0.0311313668599708 0.0351714279969268 0.0373589631924108 0.053928732595857 0.0314657253405285 0.0357650021786215 0.0384176354668486 0.0669510746055918
20.7 0.0312985461002497 0.0354869795152091 0.0378853489074439 0.0604399036007244 0.0311313668599708 0.0351889313789691 0.0373541417316885 0.053928732595857 0.0314657253405285 0.035785027651449 0.0384165560831994 0.0669510746055918
20.76 0.0312985461002497 0.0354934538018783 0.0378852735782435 0.0604399036007244 0.0311313668599708 0.0351956018834828 0.0373540129556459 0.053928732595857 0.0314657253405285 0.0357913057202737 0.038416534200841 0.0669510746055918
20.82 0.031298553346201 0.0354774639552095 0.0378852693878616 0.0604058045899541 0.0311313677073855 0.0351716469133363 0.037354005581518 0.0538689251765499 0.0314657389850166 0.0357832809970826 0.0384165331942053 0.0669426840033584
20.88 0.031298553346201 0.0354867939502243 0.0378816537618634 0.0604058045899541 0.0311313677073855 0.0351889229671651 0.0373481089656002 0.0538689251765499 0.0314657389850166 0.0357846649332835 0.0384151985581267 0.0669426840033584
20.94 0.031298553346201 0.035494323672973 0.037877352382032 0.0604058045899541 0.0311313677073855 0.0352021298487215 0.0373417039236582 0.0538689251765499 0.0314657389850166 0.0357865174972245 0.0384130008404059 0.0669426840033584
21 0.031298553346201 0.0355019506701492 0.0378762297030923 0.0604058045899541 0.0311313677073855 0.0352143695897907 0.03733875641182 0.0538689251765499 0.0314657389850166 0.0357895317505077 0.0384137029943647 0.0669426840033584
21.06 0.031298553346201 0.0355037963274953 0.037876222436263 0.0604058045899541 0.0311313677073855 0.0352266391820404 0.0373387436737248 0.0538689251765499 0.0314657389850166 0.0357809534729501 0.0384137011988012 0.0669426840033584
21.12 0.031298553346201 0.0354965885768033 0.0378738328363895 0.0604058045899541 0.0311313677073855 0.0352078137498919 0.0373350933321627 0.0538689251765499 0.0314657389850166 0.0357853634037147 0.0384125723406163 0.0669426840033584
21.18 0.031298553346201 0.0354798282368967 0.0378698264632246 0.0604058045899541 0.0311313677073855 0.0351616581813953 0.0373289964768483 0.0538689251765499 0.0314657389850166 0.0357979982923981 0.0384106564496008 0.0669426840033584
21.24 0.031298553346201 0.035511531315614 0.0378685212908717 0.0604058045899541 0.0311313677073855 0.0351795666938666 0.0373268067003368 0.0538689251765499 0.0314657389850166 0.0358434959373614 0.0384102358814065 0.0669426840033584
21.3 0.031298553346201 0.0355286126441244 0.0378617952435544 0.0604058045899541 0.0311313677073855 0.0351959273901344 0.0373167040951423 0.0538689251765499 0.0314657389850166 0.0358612978981145 0.0384068863919665 0.0669426840033584
21.36 0.031298553346201 0.035552749376736 0.0378612467203652 0.0604058045899541 0.0311313677073855 0.0352160182271394 0.037315781089773 0.0538689251765499 0.0314657389850166 0.0358894805263326 0.0384067123509574 0.0669426840033584
21.42 0.031298553346201 0.0355738420554325 0.0378564146117206 0.0604058045899541 0.0311313677073855 0.0352346753768319 0.0373091616277509 0.0538689251765499 0.0314657389850166 0.0359130087340331 0.0384036675956902 0.0669426840033584
21.48 0.031298553346201 0.0355925678554947 0.0378560332982817 0.0604058045899541 0.0311313677073855 0.0352550487828528 0.0373085218618443 0.0538689251765499 0.0314657389850166 0.0359300869281366 0.038403544734719 0.0669426840033584
21.54 0.031298553346201 0.0356072514035811 0.0378499743841822 0.0604058045899541 0.0311313677073855 0.0352719992835116 0.0372992749981473 0.0538689251765499 0.0314657389850166 0.0359425035236506 0.0384006737702172 0.0669426840033584
21.6 0.031298553346201 0.0356233490670225 0.0378488542979145 0.0604058045899541 0.0311313677073855 0.0352904300140503 0.0372974413088528 0.0538689251765499 0.0314657389850166 0.0359562681199948 0.0384002672869762 0.0669426840033584
21.66 0.031298553346201 0.0356264485691445 0.0378252732684137 0.0604058045899541 0.0311313677073855 0.0352919157335984 0.0372772835062791 0.0538689251765499 0.0314657389850166 0.0359609814046907 0.0383732630305482 0.0669426840033584
21.72 0.031298553346201 0.0356264485861248 0.0378344568500053 0.0604058045899541 0.0311313677073855 0.0352919157369201 0.0373021289746514 0.0538689251765499 0.0314657389850166 0.0359609814353295 0.0383667847253591 0.0669426840033584
21.78 0.031298553346201 0.0356264486136326 0.0378538540978639 0.0604058045899541 0.0311313677073855 0.0352919157425046 0.0373292491893307 0.0538689251765499 0.0314657389850166 0.0359609814847606 0.0383784590063972 0.0669426840033584
21.84 0.031298553346201 0.0356264486204142 0.0378798562338196 0.0604058045899541 0.0311313677073855 0.0352919157438128 0.037357726749872 0.0538689251765499 0.0314657389850166 0.0359609814970155 0.0384019857177673 0.0669426840033584
21.9 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0603650012048291 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0538358195285114 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0668941828811468
21.96 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0605376871181635 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0541882528259602 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0668871214103669
22.02 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0607199328678182 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0544228676835319 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0670169980521045
22.08 0.031298553346201 0.0356264486204142 0.0379220555340059 0.06067835441457 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0545407930237152 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0668159158054249
22.14 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0606787526348552 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.054656826562678 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0667006787070324
22.2 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0607550093649516 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0547793892002531 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0667306295296501
22.26 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0608882706391255 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0550644274801897 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0667121137980612
22.32 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0610518122932713 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0552737149106931 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0668299096758494
22.38 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0613233887610443 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0555982227945743 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0670485547275143
22.44 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0615081137920149 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0558423163311442 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0671739112528856
22.5 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0614347908363053 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0558084976872252 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0670610839853853
22.56 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0614296080299691 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0559569704116691 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.066902245648269
22.62 0.031298553346201 0.0356264486204142 0.0379220555340059 0.0615743894247095 0.0311313677073855 0.0352919157438128 0.0373847496324945 0.0562155440755913 0.0314657389850166 0.0359609814970155 0.0384593614355172 0.0669332347738277
22.68 0.031298553346201 0.0356264491671055 0.0379398894775532 0.0614362844844463 0.0311313677073855 0.0352919158690083 0.0374059376427926 0.0559690523037478 0.0314657389850166 0.0359609824652028 0.0384738413123138 0.0669035166651449
22.74 0.031298553346201 0.0356264492830321 0.0379441089241295 0.0614362844844463 0.0311313677073855 0.035291915893715 0.0374318438856991 0.0559690523037478 0.0314657389850166 0.0359609826723493 0.0384563739625599 0.0669035166651449
22.8 0.031298553346201 0.0356264492830854 0.0379542814300404 0.0614362844844463 0.0311313677073855 0.0352919158937234 0.0374543030174431 0.0559690523037478 0.0314657389850166 0.0359609826724473 0.0384542598426377 0.0669035166651449
22.86 0.031298553346201 0.0356264518028982 0.0379302721881212 0.0614362844844463 0.0311313677073855 0.03529191648554 0.0374316378708296 0.0559690523037478 0.0314657389850166 0.0359609871202563 0.0384289065054127 0.0669035166651449
22.92 0.031298553346201 0.0356333167491462 0.0379137982991681 0.0614362844844463 0.0311313677073855 0.0353022156876003 0.0374063535512851 0.0559690523037478 0.0314657389850166 0.0359644178106922 0.038421243047051 0.0669035166651449
22.98 0.031298553346201 0.0356376592298979 0.0379111571482673 0.0614362844844463 0.0311313677073855 0.0353144397190729 0.0374008344792017 0.0559690523037478 0.0314657389850166 0.035960878740723 0.0384214798173329 0.0669035166651449
23.04 0.031298553346201 0.0356445079555253 0.0379111035650198 0.0614362844844463 0.0311313677073855 0.035331196995074 0.0374007433490245 0.0559690523037478 0.0314657389850166 0.0359578189159767 0.0384214637810151 0.0669035166651449
23.1 0.031298553346201 0.0356534355453969 0.0379110867661851 0.0614362844844463 0.0311313677073855 0.0353483575995648 0.0374007140110593 0.0559690523037478 0.0314657389850166 0.0359585134912289 0.0384214595213109 0.0669035166651449
23.16 0.031298553346201 0.0356602765421793 0.0379054890669638 0.0614362844844463 0.0311313677073855 0.0353604069162495 0.0373922764905917 0.0559690523037478 0.0314657389850166 0.0359601461681091 0.0384187016433358 0.0669035166651449
23.22 0.031298553346201 0.0356678434240689 0.0379054632021599 0.0614362844844463 0.0311313677073855 0.0353750009147137 0.0373922316228827 0.0559690523037478 0.0314657389850166 0.0359606859334241 0.0384186947814371 0.0669035166651449
23.28 0.031298553346201 0.0356763142419067 0.0379017324489161 0.0614362844844463 0.0311313677073855 0.035391352873613 0.0373863364485873 0.0559690523037478 0.0314657389850166 0.0359612756102004 0.0384171284492449 0.0669035166651449
23.34 0.031298553346201 0.0356802933709791 0.0379017106301844 0.0614362844844463 0.0311313677073855 0.0354037273658942 0.0373862986572197 0.0559690523037478 0.0314657389850166 0.035956859376064 0.038417122603149 0.0669035166651449
23.4 0.031298553346201 0.0356846212178378 0.037879239964691 0.0614362844844463 0.0311313677073855 0.0354077723859131 0.0373622514298588 0.0559690523037478 0.0314657389850166 0.0359614700497625 0.0383962284995232 0.0669035166651449
23.46 0.031298553346201 0.0356846227166909 0.037872673005915 0.0614362844844463 0.0311313677073855 0.0354077727309067 0.0373668665533983 0.0559690523037478 0.0314657389850166 0.035961472702475 0.0383784794584316 0.0669035166651449
23.52 0.031298553346201 0.0356846227174097 0.0378787524877801 0.0614362844844463 0.0311313677073855 0.0354077727310305 0.0373841436156888 0.0559690523037478 0.0314657389850166 0.0359614727037888 0.0383733613598715 0.0669035166651449
23.58 0.031298553346201 0.0356859645496838 0.0378847995177821 0.0614362844844463 0.0311313677073855 0.0354083302532085 0.0374032556884429 0.0559690523037478 0.0314657389850166 0.0359635988461591 0.0383663433471213 0.0669035166651449
23.64 0.031298553346201 0.0356859645496858 0.0378930128566274 0.0614362844844463 0.0311313677073855 0.0354083302532088 0.0374268180288576 0.0559690523037478 0.0314657389850166 0.0359635988461629 0.0383592076843971 0.0669035166651449
23.7 0.031298553346201 0.0356859868934721 0.0378972772840696 0.0614362844844463 0.0311313677073855 0.0354083360383013 0.0374428685968374 0.0559690523037478 0.0314657389850166 0.0359636377486429 0.0383516859713017 0.0669035166651449
23.76 0.031298553346201 0.0356859868936976 0.0378910298765859 0.0614362844844463 0.0311313677073855 0.0354083360383379 0.037446971672339 0.0559690523037478 0.0314657389850166 0.0359636377490572 0.0383350880808329 0.0669035166651449
23.82 0.031298553346201 0.0356860136403054 0.037855982045947 0.0614362844844463 0.0311313677073855 0.0354083427528393 0.0374037043711371 0.0559690523037478 0.0314657389850166 0.0359636845277714 0.0383082597207568 0.0669035166651449
23.88 0.0312990989486999 0.0356834834962458 0.0378235736980972 0.0611838382512432 0.0311315354385926 0.0354022682347492 0.0373574577418299 0.0555143102087055 0.0314666624588072 0.0359646987577424 0.0382896896543646 0.066853366293781
23.94 0.0312990989486999 0.0356604762243541 0.0378235733666331 0.0611838382512432 0.0311315354385926 0.0353727723580161 0.037357457150357 0.0555143102087055 0.0314666624588072 0.0359481800906921 0.0382896895829092 0.066853366293781
24 0.0312990989486999 0.0356355475046057 0.0378235723961703 0.0611838382512432 0.0311315354385926 0.03533778383728 0.0373574554405743 0.0555143102087055 0.0314666624588072 0.0359333111719313 0.0382896893517663 0.066853366293781
24.06 0.0312990989486999 0.0356262078465178 0.037823571907129 0.0611838382512432 0.0311315354385926 0.0353355912522196 0.0373574545685266 0.0555143102087055 0.0314666624588072 0.0359168244408159 0.0382896892457314 0.066853366293781
24.12 0.0312990989486999 0.0356184659372618 0.0378235152262998 0.0611838382512432 0.0311315354385926 0.0353331144362961 0.03735735822514 0.0555143102087055 0.0314666624588072 0.0359038174382276 0.0382896722274596 0.066853366293781
24.18 0.0312990989486999 0.035621178306736 0.0378235108882401 0.0611838382512432 0.0311315354385926 0.0353454499120179 0.037357350608397 0.0555143102087055 0.0314666624588072 0.0358969067014541 0.0382896711680832 0.066853366293781
24.24 0.0312990989486999 0.0356324523355474 0.037818763289793 0.0611838382512432 0.0311315354385926 0.0353603424244072 0.0373495205890429 0.0555143102087055 0.0314666624588072 0.0359045622466876 0.0382880059905431 0.066853366293781
24.3 0.0312990989486999 0.0356268321498531 0.0378187584588421 0.0611838382512432 0.0311315354385926 0.0353522736322449 0.0373495120885134 0.0555143102087055 0.0314666624588072 0.0359013906674613 0.0382880048291709 0.066853366293781
24.36 0.0312990989486999 0.0356174729235155 0.0378187566329659 0.0611838382512432 0.0311315354385926 0.0353439655727438 0.0373495088612751 0.0555143102087055 0.0314666624588072 0.0358909802742872 0.0382880044046567 0.066853366293781
24.42 0.0312990989486999 0.0356212390300602 0.0378158694062952 0.0611838369887737 0.0311315354385926 0.0353449277108833 0.0373448435967844 0.0555143079433218 0.0314666624588072 0.0358975503492371 0.0382868952158061 0.0668533660342256
24.48 0.0312990989486999 0.0356163729609227 0.0378123398618055 0.0611838369887737 0.0311315354385926 0.0353275524933923 0.037339208937595 0.0555143079433218 0.0314666624588072 0.035905193428453 0.038285470786016 0.0668533660342256
24.54 0.0312990989486999 0.035561543630181 0.0378123209281209 0.0611838356059061 0.0311315354385926 0.0352275402000502 0.037339176175169 0.0555143054635043 0.0314666624588072 0.0358955470603117 0.0382854656810727 0.0668533657483078
24.6 0.0312990989486999 0.0355823325750483 0.0378092800705688 0.0611838356059061 0.0311315354385926 0.0352469700698714 0.03733430402517 0.0555143054635043 0.0314666624588072 0.0359176950802252 0.0382842561159677 0.0668533657483078
24.66 0.0312990989486999 0.035597295845073 0.037809255210197 0.0611838356059061 0.0311315354385926 0.0352661411507537 0.0373342606492634 0.0555143054635043 0.0314666624588072 0.0359284505393923 0.0382842497711306 0.0668533657483078
24.72 0.0312990989486999 0.0356014985216809 0.0378091569479011 0.0611838356059061 0.0311315354385926 0.0352785807718129 0.0373340943046793 0.0555143054635043 0.0314666624588072 0.0359244162715488 0.0382842195911228 0.0668533657483078
24.78 0.0312990989486999 0.0356133470653353 0.0378080094671175 0.0611838356059061 0.0311315354385926 0.0352924902237405 0.0373321860920595 0.0555143054635043 0.0314666624588072 0.0359342039069301 0.0382838328421756 0.0668533657483078
24.84 0.0312990989486999 0.0356368235694881 0.0377938106834022 0.0611838356059061 0.0311315354385926 0.0353069121417059 0.0373111555873457 0.0555143054635043 0.0314666624588072 0.0359667349972703 0.0382764657794588 0.0668533657483078
24.9 0.0312990989486999 0.0356410877839225 0.0377822965084007 0.0611838356059061 0.0311315354385926 0.0353093337287022 0.0373087660275597 0.0555143054635043 0.0314666624588072 0.0359728418391427 0.0382558269892416 0.0668533657483078
24.96 0.0312990989486999 0.03564181524291 0.0377830119980146 0.0611838356059061 0.0311315354385926 0.0353096660842975 0.0373235499718938 0.0555143054635043 0.0314666624588072 0.0359739644015225 0.0382424740241354 0.0668533657483078
25.02 0.0312990989486999 0.0356418152463509 0.0377918642941297 0.0611838356059061 0.0311315354385926 0.0353096660849414 0.0373465729847772 0.0555143054635043 0.0314666624588072 0.0359739644077605 0.0382371556034823 0.0668533657483078
25.08 0.0312990989486999 0.0356418191419354 0.0378083346782589 0.0611838356059061 0.0311315354385926 0.0353096670548826 0.0373682062460387 0.0555143054635043 0.0314666624588072 0.0359739712289881 0.0382484631104791 0.0668533657483078
25.14 0.0312990989486999 0.0356436016817245 0.0378206260009714 0.0611838356059061 0.0311315354385926 0.0353104343129155 0.0373867220464838 0.0555143054635043 0.0314666624588072 0.0359767690505336 0.0382545299554591 0.0668533657483078
25.2 0.0312990989486999 0.0356436017014654 0.0378372073995053 0.0611838356059061 0.0311315354385926 0.0353104343168273 0.0374073232284896 0.0555143054635043 0.0314666624588072 0.0359767690861035 0.038267091570521 0.0668533657483078
25.26 0.0312990989486999 0.0356436017014806 0.0378584853760732 0.0611838356059061 0.0311315354385926 0.0353104343168297 0.0374321318542331 0.0555143054635043 0.0314666624588072 0.0359767690861315 0.0382848388979132 0.0668533657483078
25.32 0.0312990989486999 0.0356436017014938 0.0378774668443419 0.0611838356059061 0.0311315354385926 0.0353104343168317 0.0374565691576142 0.0555143054635043 0.0314666624588072 0.0359767690861558 0.0382983645310696 0.0668533657483078
25.38 0.0312990989486999 0.0356436017015328 0.0378982853777908 0.0611838356059061 0.0311315354385926 0.0353104343168382 0.0374807496033036 0.0555143054635043 0.0314666624588072 0.0359767690862274 0.0383158211522779 0.0668533657483078
25.44 0.0312990989486999 0.0356436017015386 0.0379162745613204 0.0611838356059061 0.0311315354385926 0.035310434316839 0.0375044926848381 0.0555143054635043 0.0314666624588072 0.0359767690862381 0.0383280564378027 0.0668533657483078
25.5 0.0312990989486999 0.0356436017015386 0.0379511367213 0.0611838356059061 0.0311315354385926 0.035310434316839 0.0375295501602239 0.0555143054635043 0.0314666624588072 0.0359767690862382 0.038372723282376 0.0668533657483078
25.56 0.0312990989486999 0.0356457676103231 0.0379724937447765 0.0610786125604875 0.0311315354385926 0.0353114368966189 0.0375422934691778 0.0553641806738543 0.0314666624588072 0.0359800983240272 0.0384026940203753 0.0667930444471208
25.62 0.0312990989486999 0.0356457676103231 0.0379724937447765 0.0612970346180224 0.0311315354385926 0.0353114368966189 0.0375422934691778 0.055695915940498 0.0314666624588072 0.0359800983240272 0.0384026940203753 0.0668981532955469
25.68 0.0312990989486999 0.0356457676103231 0.0379724937447765 0.0615406123963525 0.0311315354385926 0.0353114368966189 0.0375422934691778 0.0560294587217681 0.0314666624588072 0.0359800983240272 0.0384026940203753 0.067051766070937
25.74 0.0312990989486999 0.0356457676103231 0.0379724937447765 0.0617024906424834 0.0311315354385926 0.0353114368966189 0.0375422934691778 0.056346385269266 0.0314666624588072 0.0359800983240272 0.0384026940203753 0.0670585960157007
25.8 0.0312990989486999 0.0356457676103231 0.0379724937447765 0.0618907361351456 0.0311315354385926 0.0353114368966189 0.0375422934691778 0.0566516408415979 0.0314666624588072 0.0359800983240272 0.0384026940203753 0.0671298314286934
25.86 0.0312990989486999 0.0356457676103231 0.0379739144249064 0.0619183013223964 0.0311315354385926 0.0353114368966189 0.0375461519597736 0.0566418456156796 0.0314666624588072 0.0359800983240273 0.0384016768900392 0.0671947570291133
25.92 0.0312990989486999 0.0356477379312474 0.0379647854350462 0.0619183013223964 0.0311315354385926 0.0353124450748926 0.0375439362667775 0.0566418456156796 0.0314666624588072 0.0359830307876021 0.0383856346033148 0.0671947570291133
25.98 0.0312990989486999 0.0356497224647513 0.0379345087101327 0.0619183013223964 0.0311315354385926 0.0353133491818113 0.0375076394331859 0.0566418456156796 0.0314666624588072 0.0359860957476914 0.0383613779870796 0.0671947570291133
26.04 0.0312990989486999 0.0356497322674993 0.0379035130558533 0.0619183013223964 0.0311315354385926 0.0353133515347853 0.0374706637195628 0.0566418456156796 0.0314666624588072 0.0359861130002134 0.0383363623921438 0.0671947570291133
26.1 0.0312990989486999 0.0356526030697406 0.0378659846267918 0.0619183013223964 0.0311315354385926 0.0353145653596915 0.0374207072393931 0.0566418456156796 0.0314666624588072 0.0359906407797896 0.0383112620141905 0.0671947570291133
26.16 0.0312990989486999 0.0356589019785292 0.0378348554903151 0.0619183013223964 0.0311315354385926 0.0353173089188849 0.0373785808292712 0.0566418456156796 0.0314666624588072 0.0360004950381736 0.0382911301513589 0.0671947570291133
26.22 0.0312990989486999 0.0356631204141763 0.0377975274757704 0.0619183013223964 0.0311315354385926 0.0353194723860143 0.0373296110765569 0.0566418456156796 0.0314666624588072 0.0360067684423383 0.0382654438749839 0.0671947570291133
26.28 0.0312990989486999 0.0356687538474998 0.037756746386124 0.0619183013223964 0.0311315354385926 0.0353226968562628 0.0372730331383122 0.0566418456156796 0.0314666624588072 0.0360148108387368 0.0382404596339358 0.0671947570291133
26.34 0.0312990989486999 0.0356864331040177 0.0377445978172493 0.0619183013223964 0.0311315354385926 0.0353345333265312 0.0372550927940199 0.0566418456156796 0.0314666624588072 0.0360383328815043 0.0382341028404788 0.0671947570291133
26.4 0.0312990989486999 0.035675174331122 0.0377445149909335 0.0619183013223964 0.0311315354385926 0.035327869182131 0.0372549549285157 0.0566418456156796 0.0314666624588072 0.036022479480113 0.0382340750533513 0.0671947570291133
26.46 0.0312990989486999 0.0356648331696206 0.0377445114573896 0.0619183013223964 0.0311315354385926 0.0353265560904787 0.0372549487018392 0.0566418456156796 0.0314666624588072 0.0360031102487624 0.0382340742129399 0.0671947570291133
26.52 0.0312990989486999 0.0356546659988823 0.0377445085970321 0.0619183013223964 0.0311315354385926 0.035325585330098 0.0372549436432957 0.0566418456156796 0.0314666624588072 0.0359837466676666 0.0382340735507685 0.0671947570291133
26.58 0.0312990989486999 0.0356517784469793 0.0377445026025465 0.0619183013223964 0.0311315354385926 0.0353357112235271 0.0372549331011678 0.0566418456156796 0.0314666624588072 0.0359678456704314 0.0382340721039253 0.0671947570291133
26.64 0.0312990989486999 0.0356486731193975 0.037744497505481 0.0619183013223964 0.0311315354385926 0.0353452666223368 0.0372549241197583 0.0566418456156796 0.0314666624588072 0.0359520796164582 0.0382340708912038 0.0671947570291133
26.7 0.0312990989486999 0.0356441150188583 0.0377417515373737 0.0619183013223964 0.0311315354385926 0.0353463964021306 0.0372506212993463 0.0566418456156796 0.0314666624588072 0.035941833635586 0.038232881775401 0.0671947570291133
26.76 0.0312990989486999 0.0356352523635951 0.0377416408494178 0.0619183013223964 0.0311315354385926 0.0353410994164701 0.0372504356677195 0.0566418456156796 0.0314666624588072 0.03592940531072 0.0382328460311162 0.0671947570291133
26.82 0.0312990989486999 0.0356426999656273 0.0377106120829318 0.0619183013223964 0.0311315354385926 0.0353448062702478 0.0372125600960141 0.0566418456156796 0.0314666624588072 0.0359405936610067 0.0382086640698495 0.0671947570291133
26.88 0.0312990989486999 0.0356426999661578 0.0377187309389507 0.0619183013223964 0.0311315354385926 0.035344806270339 0.037233907843969 0.0566418456156796 0.0314666624588072 0.0359405936619766 0.0382035540339323 0.0671947570291133
26.94 0.0312990989486999 0.0356434647960957 0.0377318963358411 0.0619183013223964 0.0311315354385926 0.0353454029132786 0.0372554908333423 0.0566418456156796 0.0314666624588072 0.0359415266789128 0.0382083018383398 0.0671947570291133
27 0.0312990989486999 0.035643464796097 0.037746126437178 0.0619183013223964 0.0311315354385926 0.0353454029132788 0.0372829834740367 0.0566418456156796 0.0314666624588072 0.0359415266789151 0.0382092694003193 0.0671947570291133
27.06 0.0312990989486999 0.0356434647961264 0.0377679289162077 0.0618464161434224 0.0311315354385926 0.0353454029132836 0.0372979486080672 0.056530816138511 0.0314666624588072 0.0359415266789692 0.0382379092243482 0.0671620161483337
27.12 0.0312990989486999 0.0356434647961264 0.0377679289162077 0.0617794253103345 0.0311315354385926 0.0353454029132836 0.0372979486080672 0.0565394180081538 0.0314666624588072 0.0359415266789692 0.0382379092243482 0.0670194326125152
27.18 0.0312990989486999 0.0356434647961264 0.0377679289162077 0.0616997162983116 0.0311315354385926 0.0353454029132836 0.0372979486080672 0.0564631666332233 0.0314666624588072 0.0359415266789692 0.0382379092243482 0.0669362659633999
27.24 0.0312990989486999 0.0356434647961264 0.0377679289162077 0.0618077987318872 0.0311315354385926 0.0353454029132836 0.0372979486080672 0.0566962097766898 0.0314666624588072 0.0359415266789692 0.0382379092243482 0.0669193876870846
27.3 0.0312990989486999 0.035643464815229 0.0377787048114001 0.0616987527849793 0.0311315354385926 0.0353454029170672 0.0373078076709576 0.0565054066421086 0.0314666624588072 0.0359415267133908 0.0382496019518426 0.0668920989278499
27.36 0.0312990989486999 0.0356434648153271 0.0377770283423793 0.0616987527849793 0.0311315354385926 0.0353454029170829 0.0373237566151864 0.0565054066421086 0.0314666624588072 0.0359415267135712 0.0382303000695722 0.0668920989278499
27.42 0.0312990989486999 0.0356434664759149 0.0377563593989397 0.0616987527849793 0.0311315354385926 0.0353454033004279 0.0373094660719854 0.0565054066421086 0.0314666624588072 0.035941529651402 0.0382032527258939 0.0668920989278499
27.48 0.0312990989486999 0.0356442343829578 0.0377459982538266 0.0616987527849793 0.0311315354385926 0.0353462983955101 0.037303795429431 0.0565054066421086 0.0314666624588072 0.0359421703704056 0.0381882010782222 0.0668920989278499
27.54 0.0312990989486999 0.03564423448848 0.0377274443965713 0.0616987527849793 0.0311315354385926 0.0353462984165143 0.0372907638946834 0.0565054066421086 0.0314666624588072 0.0359421705604457 0.0381641248984592 0.0668920989278499
27.6 0.0312990989486999 0.0356445696609296 0.0377034586643215 0.0616987527849793 0.0311315354385926 0.0353463998101423 0.0372686841102402 0.0565054066421086 0.0314666624588072 0.035942739511717 0.0381382332184028 0.0668920989278499
27.66 0.0312990989486999 0.0356446206929352 0.0376876515193455 0.0616987527849793 0.0311315354385926 0.0353464139497083 0.0372593076132809 0.0565054066421086 0.0314666624588072 0.0359428274361621 0.0381159954254101 0.0668920989278499
27.72 0.0312990989486999 0.035644628342326 0.0376775135745306 0.0616987527849793 0.0311315354385926 0.0353464159054229 0.0372638893117059 0.0565054066421086 0.0314666624588072 0.035942840779229 0.0380911378373554 0.0668920989278499
27.78 0.0312990989486999 0.0356446283423775 0.0376866471563342 0.0616987527849793 0.0311315354385926 0.0353464159054313 0.0372857265269953 0.0565054066421086 0.0314666624588072 0.0359428407793237 0.0380875677856732 0.0668920989278499
27.84 0.0312990989486999 0.0356439854483479 0.0377084669279087 0.0616987527849793 0.0311315354385926 0.035345305790011 0.037296832396802 0.0565054066421086 0.0314666624588072 0.0359426651066848 0.0381201014590154 0.0668920989278499
27.9 0.0312990989486999 0.0356439855462032 0.0377293109497801 0.0616987527849793 0.0311315354385926 0.0353453058107344 0.0373149735006072 0.0565054066421086 0.0314666624588072 0.035942665281672 0.038143648398953 0.0668920989278499
27.96 0.0312990989486999 0.035643985553281 0.0377531529940872 0.0616987527849793 0.0311315354385926 0.0353453058121056 0.0373365777521372 0.0565054066421086 0.0314666624588072 0.0359426652944564 0.0381697282360373 0.0668920989278499
28.02 0.0312990989486999 0.035643985553281 0.0377642399686215 0.0610784208875402 0.0311315354385926 0.0353453058121056 0.0373437015370279 0.0554941162264571 0.0314666624588072 0.0359426652944564 0.0381847784002151 0.0666627255486233
28.08 0.0312990989486999 0.035643985553281 0.0377642399686215 0.061307336005741 0.0311315354385926 0.0353453058121056 0.0373437015370279 0.0558012792975464 0.0314666624588072 0.0359426652944564 0.0381847784002151 0.0668133927139355
28.14 0.0312990989486999 0.035643985553281 0.0377642399686215 0.061532152350878 0.0311315354385926 0.0353453058121056 0.0373437015370279 0.0561292708216725 0.0314666624588072 0.0359426652944564 0.0381847784002151 0.0669350338800834
28.2 0.0312990989486999 0.035643985553281 0.0377642399686215 0.0616013640549609 0.0311315354385926 0.0353453058121056 0.0373437015370279 0.0563511077273775 0.0314666624588072 0.0359426652944564 0.0381847784002151 0.0668516203825442
28.26 0.0312990989486999 0.035643985553281 0.0377642399686215 0.0615124230686541 0.0311315354385926 0.0353453058121056 0.0373437015370279 0.0563477374370424 0.0314666624588072 0.0359426652944564 0.0381847784002151 0.0666771087002657
28.32 0.0312990989486999 0.035643985553281 0.0377643145968685 0.0615184328642078 0.0311315354385926 0.0353453058121056 0.0373437515412264 0.0564072212433913 0.0314666624588072 0.0359426652944564 0.0381848776525106 0.0666296444850242
28.38 0.0312990989486999 0.035643985553281 0.0377923105827197 0.0615184290965453 0.0311315354385926 0.0353453058121055 0.0373690802077787 0.0564072145431413 0.0314666624588072 0.0359426652944564 0.0382155409576607 0.0666296436499494
28.44 0.0312990989486999 0.0356440039584952 0.0377942854722329 0.0615184290965453 0.0311315354385926 0.0353453106248692 0.0373806611629373 0.0564072145431413 0.0314666624588072 0.0359426972921212 0.0382079097815286 0.0666296436499494
28.5 0.0312990989486999 0.0356449153489987 0.0377870862483495 0.0615184290965453 0.0311315354385926 0.0353456031559751 0.0373836103144604 0.0564072145431413 0.0314666624588072 0.0359442275420223 0.0381905621822386 0.0666296436499494
28.56 0.0312990989486999 0.0356560544303432 0.0377688887381942 0.0615184290965453 0.0311315354385926 0.0353524075998911 0.0373603317140536 0.0564072145431413 0.0314666624588072 0.0359597012607953 0.0381774457623349 0.0666296436499494
28.62 0.0312990989486999 0.0356554004679294 0.0377657543997502 0.0615184290965453 0.0311315354385926 0.0353564768338226 0.037355208068233 0.0564072145431413 0.0314666624588072 0.0359543241020362 0.0381763007312674 0.0666296436499494
28.68 0.0312990989486999 0.0356543315231012 0.0377657415690645 0.0615184290965453 0.0311315354385926 0.0353641026251241 0.0373551858871308 0.0564072145431413 0.0314666624588072 0.0359445604210784 0.0381762972509982 0.0666296436499494
28.74 0.0312990989486999 0.0356523161019363 0.0377639836590228 0.0615184290965453 0.0311315354385926 0.035370849758336 0.0373525987081905 0.0564072145431413 0.0314666624588072 0.0359337824455366 0.038175368609855 0.0666296436499494
28.8 0.0312990989486999 0.0356501415938327 0.03776398335764 0.0615184290965453 0.0311315354385926 0.0353778173972022 0.0373525981697462 0.0564072145431413 0.0314666624588072 0.0359224657904632 0.0381753685455338 0.0666296436499494
28.86 0.0312990989486999 0.0356528078224081 0.0377639829791663 0.0615184290965453 0.0311315354385926 0.0353912530410117 0.0373525974931132 0.0564072145431413 0.0314666624588072 0.0359143626038045 0.0381753684652194 0.0666296436499494
28.92 0.0312990989486999 0.0356572409654475 0.0377639822595114 0.0615184290965453 0.0311315354385926 0.0354038509864034 0.0373525962101249 0.0564072145431413 0.0314666624588072 0.0359106309444916 0.0381753683088979 0.0666296436499494
28.98 0.0312990989486999 0.0356561185825593 0.0377606862434301 0.0615184290965453 0.0311315354385926 0.0354109589876937 0.0373472433632102 0.0564072145431413 0.0314666624588072 0.0359012781774249 0.03817412912365 0.0666296436499494
29.04 0.0312990989486999 0.0356631725542393 0.0377606851154746 0.0615184290965453 0.0311315354385926 0.0354240065698621 0.0373472413557688 0.0564072145431413 0.0314666624588072 0.0359023385386166 0.0381741288751805 0.0666296436499494
29.1 0.0312990989486999 0.0356742209110882 0.0377548176428253 0.0615184290965453 0.0311315354385926 0.035436139314269 0.0373374730828945 0.0564072145431413 0.0314666624588072 0.0359123025079074 0.0381721622027561 0.0666296436499494
29.16 0.0312990989486999 0.0356779999864557 0.0377527006736605 0.0615184290965453 0.0311315354385926 0.0354453272517419 0.0373339225304418 0.0564072145431413 0.0314666624588072 0.0359106727211695 0.0381714788168791 0.0666296436499494
29.22 0.0312990989486999 0.0356801471422897 0.0377471942492976 0.0615184290965453 0.0311315354385926 0.0354527226950977 0.037325238916388 0.0564072145431413 0.0314666624588072 0.0359075715894816 0.0381691495822072 0.0666296436499494
29.28 0.0312990989486999 0.0356785427032575 0.0377397959412098 0.0615184290965453 0.0311315354385926 0.0354555191995974 0.0373138402537124 0.0564072145431413 0.0314666624588072 0.0359015662069177 0.0381657516287072 0.0666296436499494
29.34 0.0312990989486999 0.0356786027575285 0.0377200802644266 0.0615184290965453 0.0311315354385926 0.0354555349514885 0.0372948811545735 0.0564072145431413 0.0314666624588072 0.0359016705635684 0.0381452793742796 0.0666296436499494
29.4 0.0312990989486999 0.0356797407555157 0.0377181243685625 0.0615184290965453 0.0311315354385926 0.035455982184799 0.0372968658512924 0.0564072145431413 0.0314666624588072 0.0359034993262324 0.0381393828858326 0.0666296436499494
29.46 0.0312990989486999 0.0356797407555161 0.0377366942227883 0.0614643263885203 0.0311315354385926 0.035455982184799 0.0373123664885324 0.0563603475671632 0.0314666624588072 0.0359034993262332 0.0381610219570441 0.0665683052098773
29.52 0.0312990989486999 0.0356797407555161 0.0377366942227883 0.0614765687444543 0.0311315354385926 0.035455982184799 0.0373123664885324 0.0564904603640785 0.0314666624588072 0.0359034993262332 0.0381610219570441 0.0664626771248301
29.58 0.0312990989486999 0.0356797407555161 0.0377366942227883 0.0615053057823168 0.0311315354385926 0.035455982184799 0.0373123664885324 0.0566209765638006 0.0314666624588072 0.0359034993262332 0.0381610219570441 0.0663896350008329
29.64 0.0312990989486999 0.0356797407555161 0.0377366942227883 0.0614102113377194 0.0311315354385926 0.035455982184799 0.0373123664885324 0.0565846391098713 0.0314666624588072 0.0359034993262332 0.0381610219570441 0.0662357835655676
29.7 0.0312990989486999 0.0356797407555161 0.0377631692840949 0.0611811202085131 0.0311315354385926 0.035455982184799 0.0373299942523714 0.0562104287539657 0.0314666624588072 0.0359034993262332 0.0381963443158185 0.0661518116630605
29.76 0.0312990989486999 0.0356797407555163 0.0378122756535758 0.0611811202085131 0.0311315354385926 0.0354559821847991 0.0373535210450783 0.0562104287539657 0.0314666624588072 0.0359034993262336 0.0382710302620734 0.0661518116630605
29.82 0.0312990989486999 0.0356797407555163 0.0378507832699044 0.0611811202085131 0.0311315354385926 0.0354559821847991 0.0373789367110417 0.0562104287539657 0.0314666624588072 0.0359034993262336 0.0383226298287671 0.0661518116630605
29.88 0.0312990989486999 0.0356797427524437 0.0378716238617613 0.0611811202085131 0.0311315354385926 0.0354559826318082 0.0374008434969958 0.0562104287539657 0.0314666624588072 0.0359035028730793 0.0383424042265268 0.0661518116630605
29.94 0.0312990989486999 0.0356777777867465 0.0378877424938109 0.0611811202085131 0.0311315354385926 0.0354523535821464 0.0374151453144454 0.0562104287539657 0.0314666624588072 0.0359032019913466 0.0383603396731763 0.0661518116630605
30 0.0312990989486999 0.0356777777867465 0.0379062968658188 0.0611811202085131 0.0311315354385926 0.0354523535821464 0.0374431299646732 0.0562104287539657 0.0314666624588072 0.0359032019913466 0.0383694637669644 0.0661518116630605
30.06 0.0312990989486999 0.0356777777867465 0.037929291139826 0.0611811202085131 0.0311315354385926 0.0354523535821464 0.037467901354384 0.0562104287539657 0.0314666624588072 0.0359032019913466 0.0383906809252681 0.0661518116630605
30.12 0.0312990989486999 0.0356777777867465 0.0379332030486616 0.0611828729621614 0.0311315354385926 0.0354523535821464 0.0374714889662441 0.0563097811481282 0.0314666624588072 0.0359032019913466 0.0383949171310792 0.0660559647761947
30.18 0.0312990989486999 0.0356777777867465 0.0379332030486616 0.0610169612230847 0.0311315354385926 0.0354523535821464 0.037471488966244 0.0560878147786484 0.0314666624588072 0.0359032019913466 0.0383949171310792 0.0659461076675211
30.24 0.0312990989486999 0.0356777777867465 0.0379332030486616 0.0611529704757116 0.0311315354385926 0.0354523535821464 0.037471488966244 0.0563130120038911 0.0314666624588072 0.0359032019913466 0.0383949171310792 0.0659929289475322
30.3 0.0312990989486999 0.0356777777867465 0.0379391037716005 0.0611736576014429 0.0311315354385926 0.0354523535821464 0.0374829750012795 0.0563302278620096 0.0314666624588072 0.0359032019913466 0.0383952325419216 0.0660170873408762
30.36 0.0312990989486999 0.0356777777867466 0.0379268697448884 0.0611736576014429 0.0311315354385926 0.0354523535821464 0.0374851412594952 0.0563302278620096 0.0314666624588072 0.0359032019913467 0.0383685982302815 0.0660170873408762
30.42 0.0312990989486999 0.0356777804408775 0.0379134984369814 0.0611736576014429 0.0311315354385926 0.0354523541567606 0.0374759711975373 0.0563302278620096 0.0314666624588072 0.0359032067249943 0.0383510256764256 0.0660170873408762
30.48 0.0312990989486999 0.0356777805216677 0.0378878633634323 0.0611736576014429 0.0311315354385926 0.0354523541723234 0.0374498807327232 0.0563302278620096 0.0314666624588072 0.035903206871012 0.0383258459941415 0.0660170873408762
30.54 0.0312990989486999 0.0356787028996921 0.0378444015018161 0.0611736576014429 0.0311315354385926 0.0354528172181155 0.0373889263187819 0.0563302278620096 0.0314666624588072 0.0359045885812687 0.0382998766848504 0.0660170873408762
30.6 0.0312990989486999 0.0356775776688776 0.0378387559379996 0.0611736576014429 0.0311315354385926 0.0354498270578429 0.0373804799742105 0.0563302278620096 0.0314666624588072 0.0359053282799123 0.0382970319017887 0.0660170873408762
30.66 0.0312990989486999 0.0356678931639368 0.0378387556413222 0.0611736576014429 0.0311315354385926 0.0354430653916957 0.0373804794431972 0.0563302278620096 0.0314666624588072 0.0358927209361779 0.0382970318394471 0.0660170873408762
30.72 0.0312990989486999 0.0356570302360588 0.03783875547147 0.0611736576014429 0.0311315354385926 0.035434740977769 0.0373804791376916 0.0563302278620096 0.0314666624588072 0.0358793194943485 0.0382970318052483 0.0660170873408762
30.78 0.0312990989486999 0.0356460677741763 0.0378387553424256 0.0611736576014429 0.0311315354385926 0.0354259825707615 0.0373804789053965 0.0563302278620096 0.0314666624588072 0.0358661529775912 0.0382970317794547 0.0660170873408762
30.84 0.0312990989486999 0.035637550783369 0.0378387551009812 0.0611736576014429 0.0311315354385926 0.0354214162078369 0.0373804784719563 0.0563302278620096 0.0314666624588072 0.035853685358901 0.0382970317300061 0.0660170873408762
30.9 0.0312990989486999 0.0356357218003232 0.0378368995418035 0.0602160159086232 0.0311315354385926 0.0354191754280762 0.0373776889660794 0.0546038077809673 0.0314666624588072 0.0358522681725702 0.0382961101175276 0.0658282240362791
30.96 0.0312990989486999 0.0356325053031563 0.0378366672416253 0.0592185098724645 0.0311315354385926 0.0354128113129466 0.037377293039914 0.0528443726456782 0.0314666624588072 0.0358521992933659 0.0382960414433367 0.0655926470992507
31.02 0.0312990989491649 0.0356229241365068 0.0378250042333592 0.0592148767354499 0.0311315354386415 0.0354004896011556 0.0373583655670265 0.0528380769300444 0.0314666624596882 0.0358453586718581 0.0382916428996919 0.0655916765408553
31.08 0.0312990989491649 0.035616840861646 0.0378249927949974 0.0592148767354499 0.0311315354386415 0.0353967081653643 0.0373583457654261 0.0528380769300444 0.0314666624596882 0.0358369735579277 0.0382916398245686 0.0655916765408553
31.14 0.0312990989491649 0.0355982234971153 0.0378249926855665 0.0592148767354499 0.0311315354386415 0.0353726435749544 0.0373583455684657 0.0528380769300444 0.0314666624596882 0.0358238034192761 0.0382916398026673 0.0655916765408553
31.2 0.0312990989491649 0.0355910786084107 0.0378249526351103 0.0592148767354499 0.0311315354386415 0.0353657036977153 0.0373582766570027 0.0528380769300444 0.0314666624596882 0.0358164535191061 0.0382916286132179 0.0655916765408553
31.26 0.0312990989491649 0.0355848582954021 0.0378225723068777 0.0592148767354499 0.0311315354386415 0.0353605767493995 0.0373549106289187 0.0528380769300444 0.0314666624596882 0.0358091398414046 0.0382902339848368 0.0655916765408553
31.32 0.0312990989491649 0.0355777128669648 0.037822572080796 0.0592148767354499 0.0311315354386415 0.0353590211550053 0.0373549102232567 0.0528380769300444 0.0314666624596882 0.0357964045789244 0.0382902339383354 0.0655916765408553
31.38 0.0312990989491649 0.0355726974078875 0.0378225718221498 0.0592148767354499 0.0311315354386415 0.0353606050113576 0.0373549097597962 0.0528380769300444 0.0314666624596882 0.0357847898044174 0.0382902338845034 0.0655916765408553
31.44 0.0312990989491649 0.0355619725870231 0.0378225716981329 0.0592148767354499 0.0311315354386415 0.0353516092465484 0.0373549095367028 0.0528380769300444 0.0314666624596882 0.0357723359274977 0.0382902338595629 0.0655916765408553
31.5 0.0312990989491649 0.035569910804616 0.0377920662207646 0.0592148767354499 0.0311315354386415 0.0353566810799761 0.0373103530874841 0.0528380769300444 0.0314666624596882 0.0357831405292558 0.0382737793540451 0.0655916765408553
31.56 0.0312990989491649 0.0355699142186446 0.0377595362541948 0.0592148767354499 0.0311315354386415 0.0353566818247061 0.037274344965265 0.0528380769300444 0.0314666624596882 0.0357831466125831 0.0382447275431246 0.0655916765408553
31.62 0.0312990989491649 0.0355709299433614 0.037751116135539 0.0592148767354499 0.0311315354386415 0.0353571097675467 0.0372720005672637 0.0528380769300444 0.0314666624596882 0.035784750119176 0.0382302317038143 0.0655916765408553
31.68 0.0312990989491649 0.0355709299433614 0.0377594356760716 0.0592932897536978 0.0311315354386415 0.0353571097675467 0.0372877833360063 0.0529275132528464 0.0314666624596882 0.035784750119176 0.0382310880161369 0.0656590662545493
31.74 0.0312990989491649 0.0355709299433614 0.0377594356760716 0.0595988701715026 0.0311315354386415 0.0353571097675467 0.0372877833360063 0.0533061850418812 0.0314666624596882 0.035784750119176 0.0382310880161369 0.065891555301124
31.8 0.0312990989491649 0.0355709299433614 0.0377594356760716 0.0598388880773869 0.0311315354386415 0.0353571097675467 0.0372877833360063 0.0536402790789495 0.0314666624596882 0.035784750119176 0.0382310880161369 0.0660374970758243
31.86 0.0312990989491649 0.0355709299433614 0.0377594356760716 0.059917856873993 0.0311315354386415 0.0353571097675467 0.0372877833360063 0.0538399269305814 0.0314666624596882 0.035784750119176 0.0382310880161369 0.0659957868174046
31.92 0.0312990989491649 0.0355709299433614 0.0377594356760716 0.0600767900262922 0.0311315354386415 0.0353571097675467 0.0372877833360063 0.0540705502964296 0.0314666624596882 0.035784750119176 0.0382310880161369 0.0660830297561547
31.98 0.0312990989491649 0.035570929943366 0.0377797141878833 0.0599040938137438 0.0311315354386415 0.0353571097675474 0.0373075161596823 0.0537751295987941 0.0314666624596882 0.0357847501191847 0.0382519122160842 0.0660330580286934
32.04 0.0312990989491649 0.0355709199169848 0.0377976732612543 0.0599040938137438 0.0311315354386415 0.0353562757960459 0.0373257333984892 0.0537751295987941 0.0314666624596882 0.0357855640379236 0.0382696131240194 0.0660330580286934
32.1 0.0312990989491649 0.0355709199169848 0.0378311648625691 0.0599040938137438 0.0311315354386415 0.0353562757960459 0.0373541324616232 0.0537751295987941 0.0314666624596882 0.0357855640379236 0.0383081972635149 0.0660330580286934
32.16 0.0312990989491649 0.0355709199169848 0.0378620925738029 0.0598027440544961 0.0311315354386415 0.0353562757960459 0.0373806580119788 0.0536030217777194 0.0314666624596882 0.0357855640379236 0.038343527135627 0.0660024663312729
32.22 0.0312990989491649 0.035571829699425 0.037874780029616 0.0598852916626736 0.0311315354386415 0.0353567062274851 0.0373900486847476 0.0537349929635027 0.0314666624596882 0.0357869531713649 0.0383595113744845 0.0660355903618446
32.28 0.0312990989491649 0.035571829699425 0.037874780029616 0.0600010828228012 0.0311315354386415 0.0353567062274851 0.0373900486847476 0.0540069590511447 0.0314666624596882 0.0357869531713649 0.0383595113744845 0.0659952065944577
32.34 0.0312990989491649 0.035571829699425 0.037874780029616 0.0601354213209323 0.0311315354386415 0.0353567062274851 0.0373900486847476 0.054218127774072 0.0314666624596882 0.0357869531713649 0.0383595113744845 0.0660527148677926
32.4 0.0312990989491649 0.035571829699425 0.037874780029616 0.0603464710639334 0.0311315354386415 0.0353567062274851 0.0373900486847476 0.0545057237899149 0.0314666624596882 0.0357869531713649 0.0383595113744845 0.066187218337952
32.46 0.0312990989491649 0.0355718316592743 0.0378736911390012 0.0602195240388538 0.0311315354386415 0.0353567066523068 0.0374011640829724 0.054287169251988 0.0314666624596882 0.0357869566662418 0.0383462181950299 0.0661518788257197
32.52 0.0312990989491649 0.0355718316592743 0.0378608780360906 0.0602195240388538 0.0311315354386415 0.0353567066523068 0.0374021038575942 0.054287169251988 0.0314666624596882 0.0357869566662418 0.0383196522145869 0.0661518788257197
32.58 0.0312990989491649 0.0355723820681103 0.0378332060776812 0.0602195240388538 0.0311315354386415 0.035356863393969 0.0373734584375505 0.054287169251988 0.0314666624596882 0.0357879007422516 0.038292953717812 0.0661518788257197
32.64 0.0312990989491649 0.0355754468312139 0.0377991982997907 0.0602195240388538 0.0311315354386415 0.0353582226497659 0.0373205508472738 0.054287169251988 0.0314666624596882 0.0357926710126618 0.0382778457523076 0.0661518788257197
32.7 0.0312990989491649 0.0355708292499708 0.0377876824759753 0.0602195240388538 0.0311315354386415 0.035348323532834 0.0373017020276651 0.054287169251988 0.0314666624596882 0.0357933349671076 0.0382736629242854 0.0661518788257197
32.76 0.0312990989491649 0.0355586800817827 0.037787200681465 0.0602195240388538 0.0311315354386415 0.0353328599759723 0.0373008880353184 0.054287169251988 0.0314666624596882 0.0357845001875932 0.0382735133276115 0.0661518788257197
32.82 0.0312990989491649 0.0355586164883669 0.0377841514046446 0.0602195240388538 0.0311315354386415 0.0353395063367992 0.0372958136188728 0.054287169251988 0.0314666624596882 0.0357777266399346 0.0382724891904164 0.0661518788257197
32.88 0.0312990989491649 0.0355561487208455 0.0377816315863034 0.0602195240388538 0.0311315354386415 0.0353419438113565 0.0372918047234225 0.054287169251988 0.0314666624596882 0.0357703536303344 0.0382714584491843 0.0661518788257197
32.94 0.0312990989491649 0.035549908135799 0.037781630946792 0.0602195240388538 0.0311315354386415 0.035341774107605 0.0372918035818479 0.054287169251988 0.0314666624596882 0.035758042163993 0.0382714583117361 0.0661518788257197
33 0.0312990989491649 0.0355496737298283 0.0377778860345939 0.0602195240388538 0.0311315354386415 0.035346514429616 0.037285537225395 0.054287169251988 0.0314666624596882 0.0357528330300406 0.0382702348437928 0.0661518788257197
33.06 0.0312990989491649 0.0355479037911073 0.0377778765252959 0.0602195240388538 0.0311315354386415 0.035348465662918 0.0372855206714552 0.054287169251988 0.0314666624596882 0.0357473419192966 0.0382702323791367 0.0661518788257197
33.12 0.0312990989491649 0.0355448566656262 0.0377778753521275 0.0602195240388538 0.0311315354386415 0.035351619593384 0.0372855185876003 0.054287169251988 0.0314666624596882 0.0357380937378684 0.0382702321166547 0.0661518788257197
33.18 0.0312990989491649 0.0355461892951334 0.0377750384095355 0.0602195240388538 0.0311315354386415 0.0353541683853525 0.0372809793224057 0.054287169251988 0.0314666624596882 0.0357382102049143 0.0382690974966653 0.0661518788257197
33.24 0.0312990989491649 0.0355438313722101 0.0377749523639796 0.0602195240388538 0.0311315354386415 0.0353507965792016 0.0372808312860238 0.054287169251988 0.0314666624596882 0.0357368661652186 0.0382690734419355 0.0661518788257197
33.3 0.0312990989491649 0.0355396370898348 0.037767143816812 0.0602195240388538 0.0311315354386415 0.0353483236003206 0.0372680897463583 0.054287169251988 0.0314666624596882 0.035730950579349 0.0382661978872658 0.0661518788257197
33.36 0.0312990989491649 0.0355380784597637 0.0377632372258548 0.0602195240388538 0.0311315354386415 0.0353488375135868 0.0372617833480701 0.054287169251988 0.0314666624596882 0.0357273194059406 0.0382646911036395 0.0661518788257197
33.42 0.0312990989491649 0.0355384334676003 0.0377589517717562 0.0602195240388538 0.0311315354386415 0.0353555126171511 0.0372547123371502 0.054287169251988 0.0314666624596882 0.0357213543180494 0.0382631912063623 0.0661518788257197
33.48 0.0312990989491649 0.0355365870630591 0.0377481303013348 0.0602195240388538 0.0311315354386415 0.0353549949175816 0.0372371328692557 0.054287169251988 0.0314666624596882 0.0357181792085365 0.0382591277334138 0.0661518788257197
33.54 0.0312990989491649 0.035536770445941 0.0377481221550035 0.0602195240388538 0.0311315354386415 0.0353600682133335 0.0372371186502966 0.054287169251988 0.0314666624596882 0.0357134726785484 0.0382591256597104 0.0661518788257197
33.6 0.0312990989491649 0.0355378623428066 0.0377406241884081 0.0602195240388538 0.0311315354386415 0.0353637905599451 0.0372254698410697 0.054287169251988 0.0314666624596882 0.0357119341256682 0.0382557785357465 0.0661518788257197
33.66 0.0312990989491649 0.0355333184716251 0.0377352467630612 0.0602195240388538 0.0311315354386415 0.0353612181126458 0.0372173004854219 0.054287169251988 0.0314666624596882 0.0357054188306045 0.0382531930407005 0.0661518788257197
33.72 0.0312990989491649 0.0355268924603948 0.0377308941352986 0.0602195240388538 0.0311315354386415 0.0353571287867379 0.037210154555267 0.054287169251988 0.0314666624596882 0.0356966561340516 0.0382516337153303 0.0661518788257197
33.78 0.0312990989491649 0.0355174561604956 0.0377269445278329 0.0602195240388538 0.0311315354386415 0.0353462473878624 0.0372036184378144 0.054287169251988 0.0314666624596882 0.0356886649331287 0.0382502706178513 0.0661518788257197
33.84 0.0312990989491649 0.0355097785874605 0.0377226251112878 0.0602195240388538 0.0311315354386415 0.0353373081075693 0.037196427219397 0.054287169251988 0.0314666624596882 0.0356822490673516 0.0382488230031786 0.0661518788257197
33.9 0.0312990989491649 0.0355016111362953 0.0377226225966288 0.0602195240388538 0.0311315354386415 0.0353304251134905 0.0371964227672669 0.054287169251988 0.0314666624596882 0.0356727971591002 0.0382488224259906 0.0661518788257197
33.96 0.0312990989491649 0.0354849883003473 0.0377226209088894 0.0602195240388538 0.0311315354386415 0.0353076564682981 0.0371964197470408 0.054287169251988 0.0314666624596882 0.0356623201323965 0.0382488220707379 0.0661518788257197
34.02 0.0312990989491649 0.0354682461264748 0.0377183068616712 0.0602195240388538 0.0311315354386415 0.0352826452978841 0.0371896955141983 0.054287169251988 0.0314666624596882 0.0356538469550655 0.0382469182091442 0.0661518788257197
34.08 0.0312990989491649 0.0354479775858867 0.0377183057383917 0.0602195240388538 0.0311315354386415 0.0352535017205919 0.0371896934981478 0.054287169251988 0.0314666624596882 0.0356424534511814 0.0382469179786356 0.0661518788257197
34.14 0.0312990989491649 0.0354272209316442 0.0377183048008364 0.0602195240388538 0.0311315354386415 0.0352237242911717 0.0371896918154603 0.054287169251988 0.0314666624596882 0.0356307175721167 0.0382469177862124 0.0661518788257197
34.2 0.0312990989491649 0.0354007297163946 0.0377183031198051 0.0602195240388538 0.0311315354386415 0.0351822121309247 0.0371896888438857 0.054287169251988 0.0314666624596882 0.0356192473018645 0.0382469173957246 0.0661518788257197
34.26 0.0312990989491649 0.03537676786759 0.0377183023246348 0.0602195240388538 0.0311315354386415 0.0351469824332508 0.0371896874310148 0.054287169251988 0.0314666624596882 0.0356065533019293 0.0382469172182547 0.0661518788257197
34.32 0.0312990989491649 0.0353446311677028 0.0377181704739304 0.0601477667713153 0.0311315354386415 0.0350960315089483 0.0371894396196033 0.054159692965349 0.0314666624596882 0.0355932308264573 0.0382469013282574 0.0661358405772817
34.38 0.0312990989491649 0.0353446056065892 0.0377181132927359 0.0590220713625408 0.0311315354386415 0.035096254886978 0.0371893420334335 0.0521916183443526 0.0314666624596882 0.0355929563262004 0.0382468845520383 0.0658525243807291
34.44 0.0312990989491649 0.0353335846881987 0.0377181126983336 0.0590220713625408 0.0311315354386415 0.0350890145406448 0.0371893409706102 0.0521916183443526 0.0314666624596882 0.0355781548357527 0.038246884426057 0.0658525243807291
34.5 0.0312990989491649 0.0353280375902663 0.0377181086443047 0.0590220713625408 0.0311315354386415 0.0350871852409144 0.0371893338637113 0.0521916183443526 0.0314666624596882 0.0355688899396182 0.0382468834248982 0.0658525243807291
34.56 0.0312990989491649 0.0353258893657414 0.0377181059871849 0.0590220713625408 0.0311315354386415 0.0350908836088735 0.0371893291714724 0.0521916183443526 0.0314666624596882 0.0355608951226093 0.0382468828028975 0.0658525243807291
34.62 0.0312990989491649 0.0353275188901077 0.0377146862445608 0.0590220713625408 0.0311315354386415 0.0350948449122497 0.0371840953137072 0.0521916183443526 0.0314666624596882 0.0355601928679658 0.0382452771754143 0.0658525243807291
34.68 0.0312990989491649 0.0353389885681318 0.037706612717047 0.0590220713625408 0.0311315354386415 0.0351001772648613 0.037171179235343 0.0521916183443526 0.0314666624596882 0.0355777998714023 0.0382420461987509 0.0658525243807291
34.74 0.0312990989491649 0.035347815030169 0.0377026192243599 0.0590220713625408 0.0311315354386415 0.0351116748764299 0.037165350198962 0.0521916183443526 0.0314666624596882 0.0355839551839081 0.0382398882497577 0.0658525243807291
34.8 0.0312990989491649 0.0353598287503357 0.0376988496765033 0.0590220713625408 0.0311315354386415 0.0351253284101837 0.0371591246952861 0.0521916183443526 0.0314666624596882 0.0355943290904878 0.0382385746577205 0.0658525243807291
34.86 0.0312990989491649 0.0353674290504606 0.0376977098147168 0.0589460581155766 0.0311315354386415 0.0351363215273971 0.0371547002923075 0.0520672124154485 0.0314666624596882 0.0355985365735242 0.0382407193371261 0.0658249038157048
34.92 0.0312990989491649 0.0353751143668738 0.0376846821966309 0.0589460581155766 0.0311315354386415 0.0351454770518203 0.0371339266833812 0.0520672124154485 0.0314666624596882 0.0356047516819272 0.0382354377098806 0.0658249038157048
34.98 0.0312990989491649 0.035381157259262 0.0376840088683452 0.0589460581155766 0.0311315354386415 0.0351563021621041 0.0371328008727417 0.0520672124154485 0.0314666624596882 0.0356060123564199 0.0382352168639486 0.0658249038157048
35.04 0.0312990989491649 0.0353903752829029 0.0376839464300729 0.0589460581155766 0.0311315354386415 0.035165228307183 0.0371326932902635 0.0520672124154485 0.0314666624596882 0.0356155222586228 0.0382351995698823 0.0658249038157048
35.1 0.0312990989491649 0.03540307410013 0.0376838646512491 0.0589460581155766 0.0311315354386415 0.0351787204523829 0.0371325527752877 0.0520672124154485 0.0314666624596882 0.0356274277478771 0.0382351765272106 0.0658249038157048
35.16 0.0312990989491649 0.0354168181163914 0.0376786795839119 0.0589460581155766 0.0311315354386415 0.035191661253212 0.0371241491794403 0.0520672124154485 0.0314666624596882 0.0356419749795707 0.0382332099883835 0.0658249038157048
35.22 0.0312990989491649 0.0354259582337527 0.0376744293902637 0.0589460581155766 0.0311315354386415 0.0352041145481242 0.0371173810266959 0.0520672124154485 0.0314666624596882 0.0356478019193812 0.0382314777538315 0.0658249038157048
35.28 0.0312990989491649 0.0354268503735701 0.037670096468405 0.0589460581155766 0.0311315354386415 0.0352097105393422 0.0371103563078992 0.0520672124154485 0.0314666624596882 0.035643990207798 0.0382298366289109 0.0658249038157048
35.34 0.0312990989491649 0.035424410393323 0.0376699411234975 0.0589460581155766 0.0311315354386415 0.0352076047631582 0.0371100935025988 0.0520672124154485 0.0314666624596882 0.0356412160234877 0.0382297887443962 0.0658249038157048
35.4 0.0312990989491649 0.0354338231779399 0.037669653618447 0.0589460581155766 0.0311315354386415 0.0352163429737536 0.037109606840352 0.0520672124154485 0.0314666624596882 0.0356513033821261 0.038229700396542 0.0658249038157048
35.46 0.0312990989491649 0.0354400279385389 0.0376496128984017 0.058946058087263 0.0311315354386415 0.0352195255602608 0.0370777435162883 0.0520672123691628 0.0314666624596882 0.0356605303168169 0.038221482280515 0.0658249038053631
35.52 0.0312990989491649 0.0354400279385888 0.0376462226234257 0.058946058087263 0.0311315354386415 0.0352195255602688 0.0370942215986483 0.0520672123691628 0.0314666624596882 0.0356605303169087 0.0381982236482032 0.0658249038053631
35.58 0.0312990989491649 0.0354400352612571 0.0376470772787749 0.058946058087263 0.0311315354386415 0.035219527288144 0.0371091319780252 0.0520672123691628 0.0314666624596882 0.0356605432343702 0.0381850225795247 0.0658249038053631
35.64 0.0312990989491649 0.03544039213709 0.0376539412216136 0.058946058087263 0.0311315354386415 0.0352189013872143 0.0371230088570569 0.0520672123691628 0.0314666624596882 0.0356618828869658 0.0381848735861703 0.0658249038053631
35.7 0.0312990989491649 0.0354405485169098 0.0376773982230317 0.0588466030359091 0.0311315354386415 0.035219344404965 0.0371387962447436 0.0519728134830441 0.0314666624596882 0.0356617526288547 0.0382160002013199 0.065720392588774
35.76 0.0312990989491649 0.0354405485169098 0.0376773982230317 0.0590853036953059 0.0311315354386415 0.035219344404965 0.0371387962447436 0.0523458601927125 0.0314666624596882 0.0356617526288547 0.0382160002013199 0.0658247471978993
35.82 0.0312990989491649 0.0354405485169098 0.0376773982230317 0.0592851818571537 0.0311315354386415 0.035219344404965 0.0371387962447436 0.0526597361952652 0.0314666624596882 0.0356617526288547 0.0382160002013199 0.0659106275190423
35.88 0.0312990989491649 0.0354405485169098 0.0376773982230317 0.0595673832344085 0.0311315354386415 0.035219344404965 0.0371387962447436 0.0530226001463877 0.0314666624596882 0.0356617526288547 0.0382160002013199 0.0661121663224294
35.94 0.0312990989491649 0.0354405485169098 0.0376773982230317 0.0597744513696177 0.0311315354386415 0.035219344404965 0.0371387962447436 0.0533088602713482 0.0314666624596882 0.0356617526288547 0.0382160002013199 0.0662400424678873
36 0.0312990989491649 0.0354406139135187 0.0376758614160935 0.0596686015424667 0.0311315354386415 0.035219361716052 0.0371477479528266 0.0531288238952551 0.0314666624596882 0.0356618661109853 0.0382039748793605 0.0662083791896783
36.06 0.0312990989491649 0.0354406139135187 0.0376604461122309 0.0596686015424667 0.0311315354386415 0.035219361716052 0.0371481920818181 0.0531288238952551 0.0314666624596882 0.0356618661109854 0.0381727001426438 0.0662083791896783
36.12 0.0312990989491649 0.035440614002712 0.0376486097368909 0.0596685953845818 0.0311315354386415 0.035219361733659 0.0371354158367409 0.0531288136533523 0.0314666624596882 0.0356618662717651 0.0381618036370408 0.0662083771158112
36.18 0.0312990989491649 0.0354418292632609 0.0376064679578489 0.0596685953845818 0.0311315354386415 0.0352206068677876 0.0370781087118479 0.0531288136533523 0.0314666624596882 0.0356630516587341 0.0381348272038498 0.0662083771158112
36.24 0.0312990989491649 0.0354460398620744 0.0375590990836435 0.0596685953845818 0.0311315354386415 0.0352227999083407 0.0370061894534076 0.0531288136533523 0.0314666624596882 0.0356692798158081 0.0381120087138795 0.0662083771158112
36.3 0.0312990989491649 0.035422684065724 0.0375590878670891 0.0596685953845818 0.0311315354386415 0.0351884491655469 0.0370061697492263 0.0531288136533523 0.0314666624596882 0.0356569189659012 0.038112005984952 0.0662083771158112
36.36 0.0312990989491649 0.0354044691889588 0.0375530097504159 0.0596685953845816 0.0311315354386415 0.0351657466771024 0.0369949186327993 0.053128813653352 0.0314666624596882 0.0356431917008152 0.0381111008680326 0.0662083771158112
36.42 0.0312990989491649 0.0353874173793752 0.0375530039208321 0.0596685953845816 0.0311315354386415 0.0351460773067533 0.0369949083187332 0.053128813653352 0.0314666624596882 0.035628757451997 0.038111099522931 0.0662083771158112
36.48 0.0312990989491649 0.0353774661620414 0.0375494873285275 0.0596685953845816 0.0311315354386415 0.0351373696792796 0.0369894081326329 0.053128813653352 0.0314666624596882 0.0356175626448031 0.0381095665244221 0.0662083771158112
36.54 0.0312990989491649 0.0353697047042624 0.0375492504104288 0.0596685953845816 0.0311315354386415 0.0351312329147467 0.0369890147959299 0.053128813653352 0.0314666624596882 0.035608176493778 0.0381094860249276 0.0662083771158112
36.6 0.0312990989491649 0.0353606863953652 0.0375492306774045 0.0596685953845816 0.0311315354386415 0.0351231793600561 0.036988980518121 0.053128813653352 0.0314666624596882 0.0355981934306743 0.0381094808366881 0.0662083771158112
36.66 0.0312990989491649 0.0353582427686234 0.0375442774795597 0.0596685953845816 0.0311315354386415 0.0351240711393184 0.0369818830164811 0.053128813653352 0.0314666624596882 0.0355924143979283 0.0381066719426384 0.0662083771158112
36.72 0.0312990989491649 0.0353595795864226 0.0375442460049996 0.0596685953845816 0.0311315354386415 0.0351328904457372 0.0369818286445681 0.053128813653352 0.0314666624596882 0.035586268727108 0.0381066633654312 0.0662083771158112
36.78 0.0312990989491649 0.0353629838037106 0.0375442018643885 0.0596685953845816 0.0311315354386415 0.0351427898539504 0.0369817527527008 0.053128813653352 0.0314666624596882 0.0355831777534708 0.0381066509760761 0.0662083771158112
36.84 0.0312990989491649 0.035367576062549 0.0375410050973761 0.0596685953845816 0.0311315354386415 0.0351525524193328 0.0369776346765774 0.053128813653352 0.0314666624596882 0.0355825997057652 0.0381043755181748 0.0662083771158112
36.9 0.0312990989491649 0.0353653154497222 0.0375264638804463 0.0596685953845024 0.0311315354386415 0.0351546087608494 0.0369514381347463 0.0531288136532135 0.0314666624596882 0.0355760221385949 0.0381014896261463 0.0662083771157913
36.96 0.0312990989491649 0.0353676534345363 0.0375128915772602 0.0596685953845024 0.0311315354386415 0.0351563523096695 0.0369316476091506 0.0531288136532135 0.0314666624596882 0.035578954559403 0.0380941355453698 0.0662083771157913
37.02 0.0312990989491649 0.0353698132543384 0.0374832947485707 0.0596685953845024 0.0311315354386415 0.0351572351756491 0.0369005029926036 0.0531288136532135 0.0314666624596882 0.0355823913330276 0.0380660865045378 0.0662083771157913
37.08 0.0312990989491649 0.0353698132543384 0.037480359484455 0.0596685953845024 0.0311315354386415 0.0351572351756491 0.0369209897611839 0.0531288136532135 0.0314666624596882 0.0355823913330277 0.0380397292077261 0.0662083771157913
37.14 0.0312990989491649 0.0353698132543533 0.0374947938861996 0.0596685953845023 0.0311315354386415 0.0351572351756514 0.0369462769492603 0.0531288136532133 0.0314666624596882 0.0355823913330551 0.0380433108231389 0.0662083771157913
37.2 0.0312990989491649 0.0353698132543533 0.0375025187704342 0.0596685953845023 0.0311315354386415 0.0351572351756514 0.0369758456938628 0.0531288136532133 0.0314666624596882 0.0355823913330551 0.0380291918470057 0.0662083771157913
37.26 0.0312990989491649 0.0353694864109897 0.0375099634209122 0.0596685953845023 0.0311315354386415 0.0351554256343675 0.0369857647990256 0.0531288136532133 0.0314666624596882 0.0355835471876119 0.0380341620427987 0.0662083771157913
37.32 0.0312990989491649 0.0353684816294023 0.0375380407057464 0.0596685953845023 0.0311315354386415 0.0351535155822958 0.0370096645884226 0.0531288136532133 0.0314666624596882 0.0355834476765089 0.0380664168230703 0.0662083771157913
37.38 0.0312990989491649 0.0353684816294023 0.0375565605505193 0.0594783219115904 0.0311315354386415 0.0351535155822958 0.0370337885786551 0.0528276381919305 0.0314666624596882 0.0355834476765089 0.0380793325223835 0.0661290056312504
37.44 0.0312990989491649 0.0353684816294023 0.0375796837536789 0.0592013614942564 0.0311315354386415 0.0351535155822958 0.0370579968483363 0.0523681049399058 0.0314666624596882 0.0355834476765089 0.0381013706590215 0.066034618048607
37.5 0.0312990989491649 0.0353685119965381 0.0375736480212731 0.0592013614942564 0.0311315354386415 0.0351535232349305 0.0370633978893551 0.0523681049399058 0.0314666624596882 0.0355835007581457 0.0380838981531912 0.066034618048607
37.56 0.0312990989491649 0.035368511996539 0.0375674301550883 0.0592013614942564 0.0311315354386415 0.0351535232349307 0.0370776655946421 0.0523681049399058 0.0314666624596882 0.0355835007581473 0.0380571947155344 0.066034618048607
37.62 0.0312990989491649 0.035368511996539 0.0375564262594716 0.0592013614942564 0.0311315354386415 0.0351535232349307 0.0370837917647446 0.0523681049399058 0.0314666624596882 0.0355835007581473 0.0380290607541986 0.066034618048607
37.68 0.0312990989491649 0.0353685124849898 0.0375331535744586 0.0592013614942564 0.0311315354386415 0.0351535233372283 0.0370605844255127 0.0523681049399058 0.0314666624596882 0.0355835016327512 0.0380057227234044 0.066034618048607
37.74 0.0312990989491649 0.0353685124849899 0.0375152682505694 0.0592013614942564 0.0311315354386415 0.0351535233372283 0.0370455299321411 0.0523681049399058 0.0314666624596882 0.0355835016327516 0.0379850065689978 0.066034618048607
37.8 0.0312990989491649 0.0353685624490328 0.0374741323361179 0.0592013614942564 0.0311315354386415 0.035153536362781 0.036991722523707 0.0523681049399058 0.0314666624596882 0.0355835885352845 0.0379565421485287 0.066034618048607
37.86 0.0312990989491649 0.0353694343807764 0.0374379445165735 0.0592013614942555 0.0311315354386415 0.0351528130529222 0.0369288886340675 0.0523681049399043 0.0314666624596882 0.0355860557086305 0.0379470003990794 0.0660346180486067
37.92 0.0312990989491649 0.0353622843402782 0.0374255178877589 0.0592013614942555 0.0311315354386415 0.0351373836846954 0.0369097383841387 0.0523681049399043 0.0314666624596882 0.0355871849958609 0.0379412973913791 0.0660346180486067
37.98 0.0312990989491649 0.0353386346229499 0.037425515566904 0.0592013614942555 0.0311315354386415 0.0351038812706659 0.0369097342363782 0.0523681049399043 0.0314666624596882 0.0355733879752338 0.0379412968974299 0.0660346180486067
38.04 0.0312990989491649 0.0353230961001039 0.0374255109803305 0.0592013614942555 0.0311315354386415 0.0350863331505088 0.036909726150838 0.0523681049399043 0.0314666624596882 0.0355598590496991 0.037941295809823 0.0660346180486067
38.1 0.0312990989491649 0.0353001577313255 0.0374255094483043 0.0592013614942555 0.0311315354386415 0.035054955361284 0.0369097234123381 0.0523681049399043 0.0314666624596882 0.035545360101367 0.0379412954842705 0.0660346180486067
38.16 0.0312990989491649 0.03528241229971 0.0374255075767635 0.0592013614942555 0.0311315354386415 0.0350342986699991 0.0369097200671316 0.0523681049399043 0.0314666624596882 0.0355305259294209 0.0379412950863954 0.0660346180486067
38.22 0.0312990989491649 0.0352690608185422 0.0374255055166223 0.0592013614942555 0.0311315354386415 0.035022399232321 0.0369097164095369 0.0523681049399043 0.0314666624596882 0.0355157224047634 0.0379412946237076 0.0660346180486067
38.28 0.0312990989491649 0.0352502424092635 0.0374255036569162 0.0592013614942555 0.0311315354386415 0.0349989482510569 0.0369097131193779 0.0523681049399043 0.0314666624596882 0.03550153656747 0.0379412941944544 0.0660346180486067
38.34 0.0312990989491649 0.0352383003091707 0.0374250771209682 0.0592013614942555 0.0311315354386415 0.0349861582797134 0.0369090079498677 0.0523681049399043 0.0314666624596882 0.035490442338628 0.0379411462920686 0.0660346180486067
38.4 0.0312990989491649 0.0352269806906547 0.0374227024168702 0.0592013614942555 0.0311315354386415 0.0349766140533642 0.0369051508834498 0.0523681049399043 0.0314666624596882 0.0354773473279452 0.0379402539502907 0.0660346180486067
38.46 0.0312990989491649 0.0352186758951111 0.0374200091029534 0.0592013614942555 0.0311315354386415 0.0349714575333151 0.0369013219669872 0.0523681049399043 0.0314666624596882 0.0354658942569072 0.0379386962389195 0.0660346180486067
38.52 0.0312990989491649 0.035202403500075 0.0374200079917808 0.0592013614942555 0.0311315354386415 0.0349537806013989 0.0369013199844721 0.0523681049399043 0.0314666624596882 0.035451026398751 0.0379386959990894 0.0660346180486067
38.58 0.0312990989491649 0.0351959844782038 0.0374199983333344 0.0592013614942555 0.0311315354386415 0.0349514560318924 0.0369013032235689 0.0523681049399043 0.0314666624596882 0.0354405129245152 0.0379386934430998 0.0660346180486067
38.64 0.0312990989491649 0.0351807224611283 0.0374199971123766 0.0592013614942555 0.0311315354386415 0.0349354640298669 0.0369013010496648 0.0523681049399043 0.0314666624596882 0.0354259808923896 0.0379386931750884 0.0660346180486067
38.7 0.0312990989491649 0.0351646510984284 0.0374199955443649 0.0592013614942555 0.0311315354386415 0.0349172339597934 0.036901298275163 0.0523681049399043 0.0314666624596882 0.0354120682370633 0.0379386928135667 0.0660346180486067
38.76 0.0312990989491649 0.0351557135608681 0.0374166000406018 0.0592013614942555 0.0311315354386415 0.0349069844979552 0.036896108698143 0.0523681049399043 0.0314666624596882 0.035404442623781 0.0379370913830607 0.0660346180486067
38.82 0.0312990989491649 0.0351508719286015 0.0374165965857397 0.0592013614942555 0.0311315354386415 0.0349085535816489 0.0368961026105325 0.0523681049399043 0.0314666624596882 0.0353931902755542 0.0379370905609468 0.0660346180486067
38.88 0.0312990989491649 0.0351440487665723 0.0374165920230307 0.0592013614942555 0.0311315354386415 0.0349057569485985 0.036896094618213 0.0523681049399043 0.0314666624596882 0.0353823405845461 0.0379370894278484 0.0660346180486067
38.94 0.0312990989491649 0.0351348702777615 0.0374165903584317 0.0592013614942555 0.0311315354386415 0.0348999417913829 0.0368960916714166 0.0523681049399043 0.0314666624596882 0.0353697987641402 0.0379370890454468 0.0660346180486067
39 0.0312990989491649 0.035129353617141 0.0374165888041904 0.0592013614942555 0.0311315354386415 0.0349022266924088 0.0368960889107396 0.0523681049399043 0.0314666624596882 0.0353564805418732 0.0379370886976412 0.0660346180486067
39.06 0.0312990989491649 0.035126382916773 0.0374162664168582 0.0592013614942555 0.0311315354386415 0.0349012210252936 0.0368955449979175 0.0523681049399043 0.0314666624596882 0.0353515448082524 0.0379369878357989 0.0660346180486067
39.12 0.0312990989491649 0.03513187507143 0.0373907296555865 0.0592013614942555 0.0311315354386415 0.034906332963866 0.0368568290604235 0.0523681049399043 0.0314666624596882 0.035357417178994 0.0379246302507495 0.0660346180486067
39.18 0.0312990989491649 0.0351297474215415 0.0373713653015273 0.0592013603628315 0.0311315354386415 0.0349033091126643 0.036816002877435 0.052368103078025 0.0314666624596882 0.0353561857304188 0.0379267277256196 0.0660346176476379
39.24 0.0312990989491649 0.0351297474215556 0.0373519683052306 0.0592013603628315 0.0311315354386415 0.0349033091126664 0.0368084948807827 0.052368103078025 0.0314666624596882 0.0353561857304448 0.0378954417296786 0.0660346176476379
39.3 0.0312990989491649 0.0351297474215556 0.0373450410351379 0.0592013603628315 0.0311315354386415 0.0349033091126665 0.0368238933981193 0.052368103078025 0.0314666624596882 0.0353561857304448 0.0378661886721565 0.0660346176476379
39.36 0.0312990989491649 0.0351297474215556 0.0373409566645158 0.0592013603628315 0.0311315354386415 0.0349033091126665 0.036843526262968 0.052368103078025 0.0314666624596882 0.0353561857304448 0.0378383870660636 0.0660346176476379
39.42 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0591619520060737 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0523170983203708 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0660068056917767
39.48 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0594988912127841 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0527260838744875 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0662716985510806
39.54 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0597089338013981 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0530821831983917 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0663356844044044
39.6 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0598853192454982 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0534295387212582 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0663410997697383
39.66 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.060109472609035 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0537772425337635 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0664417026843065
39.72 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0603647138306816 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0541538277354783 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0665755999258848
39.78 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.060437834211963 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0544426466561287 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0664330217677974
39.84 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0596546496366478 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0532286925670015 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0660806067062941
39.9 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0597253421027935 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.053463931276075 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0659867529295119
39.96 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0594269188490359 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.053222078661023 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0656317590370489
40.02 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0587603176084929 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0522389858474535 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0652816493695323
40.08 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0588395133904007 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0524898658219532 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0651891609588481
40.14 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0588537541371158 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.052638614272816 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0650688940014156
40.2 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0591411739078168 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0530096488017891 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.0652726990138444
40.26 0.0312990989491649 0.0351297474215556 0.0373605016642403 0.0594168134922492 0.0311315354386415 0.0349033091126665 0.0368696685999638 0.0533731420504025 0.0314666624596882 0.0353561857304448 0.0378513347285167 0.065460484934096
40.32 0.0312990989491649 0.0351297474215565 0.0373680172914099 0.0593969286450641 0.0311315354386415 0.0349033091126666 0.0368801827896376 0.0533098685360638 0.0314666624596882 0.0353561857304464 0.0378558517931822 0.0654839887540644
40.38 0.0312990989491649 0.0351297490579727 0.0373734092277885 0.0592979218621619 0.0311315354386415 0.0349033094615651 0.0368890363163226 0.0531425117019837 0.0314666624596882 0.0353561886543804 0.0378577821392544 0.0654533320223401
40.44 0.0312990989491649 0.0351297490579728 0.0373671987989935 0.0592762463941178 0.0311315354386415 0.0349033094615651 0.0369008909491112 0.0531053420037204 0.0314666624596882 0.0353561886543805 0.0378335066488758 0.0654471507845153
40.5 0.0312990989491649 0.0351296033560375 0.0373579314349909 0.0592762463941178 0.0311315354386415 0.0349022886894194 0.0369055953840538 0.0531053420037204 0.0314666624596882 0.0353569180226557 0.0378102674859281 0.0654471507845153
40.56 0.0312990989491649 0.0351296033560375 0.0373600731401848 0.0592762463941178 0.0311315354386415 0.0349022886894194 0.036924937408639 0.0531053420037204 0.0314666624596882 0.0353569180226557 0.0377952088717306 0.0654471507845153
40.62 0.0312990989491649 0.0351296033560376 0.0373543515363026 0.0592762463941178 0.0311315354386415 0.0349022886894194 0.036937810374968 0.0531053420037204 0.0314666624596882 0.0353569180226558 0.0377708926976372 0.0654471507845153
40.68 0.0312990989491649 0.0351314770161633 0.0373315253644059 0.0592762463941178 0.0311315354386415 0.0349029834382611 0.0369155165426855 0.0531053420037204 0.0314666624596882 0.0353599705940656 0.0377475341861263 0.0654471507845153
40.74 0.0312990989491649 0.0351314970882414 0.0372927687762223 0.0592762463941178 0.0311315354386415 0.0349029880521741 0.0368633814527674 0.0531053420037204 0.0314666624596882 0.0353600061243086 0.0377221560996771 0.0654471507845153
40.8 0.0312990989491649 0.0351333919860167 0.0372688275857307 0.0592762463941178 0.0311315354386415 0.034903461643772 0.036826291333047 0.0531053420037203 0.0314666624596882 0.0353633223282614 0.0377113638384144 0.0654471507845153
40.86 0.0312990989491649 0.0351382342840583 0.0372397954298308 0.0592762463941178 0.0311315354386415 0.0349064475301497 0.0367861928117912 0.0531053420037203 0.0314666624596882 0.0353700210379669 0.0376933980478704 0.0654471507845153
40.92 0.0312990989491649 0.035140818664807 0.0372201816173386 0.0592762463941178 0.0311315354386415 0.0349100347980671 0.0367582704398148 0.0531053420037203 0.0314666624596882 0.0353716025315468 0.0376820927948624 0.0654471507845153
40.98 0.0312990989491649 0.0351335000972503 0.037213460782548 0.0592762463941178 0.0311315354386415 0.0349030733537372 0.036747967201429 0.0531053420037203 0.0314666624596882 0.0353639268407633 0.037678954363667 0.0654471507845153
41.04 0.0312990989491649 0.0351310711270023 0.0372102882720474 0.0592762463941178 0.0311315354386415 0.0349033721814142 0.0367430340675898 0.0531053420037203 0.0314666624596882 0.0353587700725904 0.037677542476505 0.0654471507845153
41.1 0.0312990989491649 0.0351272568049853 0.0372102862660134 0.0592762463941178 0.0311315354386415 0.0349059965814243 0.0367430305219276 0.0531053420037203 0.0314666624596882 0.0353485170285464 0.0376775420100992 0.0654471507845153
41.16 0.0312990989491649 0.0351208804289675 0.0372102843497605 0.0592762463941178 0.0311315354386415 0.0349037194176927 0.0367430271396405 0.0531053420037203 0.0314666624596882 0.0353380414402423 0.0376775415598805 0.0654471507845153
41.22 0.0312991049628499 0.0351009790492764 0.0372102268788451 0.0590962476684899 0.031131536147622 0.0348735136996175 0.0367429194487584 0.0527908382173417 0.0314666737780778 0.0353284443989354 0.0376775343089319 0.0654016571196382
41.28 0.0312991049655851 0.0350934893713316 0.0372101675920039 0.0589236763855462 0.0311315361479139 0.0348648743374127 0.036742815053374 0.0524904167513073 0.0314666737832564 0.0353221044052506 0.0376775201306338 0.065356936019785
41.34 0.0312991049655851 0.0350873307380191 0.0372075838261523 0.0589236763855462 0.0311315361479139 0.0348631223292768 0.0367390536489926 0.0524904167513073 0.0314666737832564 0.0353115391467614 0.0376761140033121 0.065356936019785
41.4 0.0312991049655851 0.0350833464710084 0.0372009356682119 0.0589236763855462 0.0311315361479139 0.0348578458734896 0.036729034034814 0.0524904167513073 0.0314666737832564 0.0353088470685272 0.0376728373016099 0.065356936019785
41.46 0.0312991049655851 0.0350772098484857 0.0371883957754427 0.0589236763855462 0.0311315361479139 0.034853588493104 0.036710055743845 0.0524904167513073 0.0314666737832564 0.0353008312038673 0.0376667358070404 0.065356936019785
41.52 0.0312991049655851 0.0350703194128743 0.0371883932655375 0.0589236763855462 0.0311315361479139 0.0348514130326372 0.0367100513323597 0.0524904167513073 0.0314666737832564 0.0352892257931114 0.0376667351987152 0.065356936019785
41.58 0.0312991049655851 0.035056814603454 0.0371883850575654 0.0589236763855462 0.0311315361479139 0.0348369611167335 0.0367100361058916 0.0524904167513073 0.0314666737832564 0.0352766680901745 0.0376667340092393 0.065356936019785
41.64 0.0312991049655851 0.0350469765681896 0.0371846896454605 0.0589236763855462 0.0311315361479139 0.0348276621919789 0.0367046720831166 0.0524904167513073 0.0314666737832564 0.0352662909444003 0.0376647072078044 0.065356936019785
41.7 0.0312991049655851 0.0350387053005571 0.0371815147576601 0.0589236763855462 0.0311315361479139 0.0348201085059794 0.0366997693808646 0.0524904167513073 0.0314666737832564 0.0352573020951349 0.0376632601344555 0.065356936019785
41.76 0.0312991079123097 0.0350311788205387 0.0371814721606596 0.0583531157176659 0.0311315364943596 0.0348095008719533 0.0366996899144576 0.0515026015631845 0.0314666793302597 0.0352528567691241 0.0376632544068616 0.0652036298721472
41.82 0.0312991079123097 0.0350247920049758 0.0371833429222517 0.0582748530678877 0.0311315364943596 0.0348055411284753 0.0367001565331988 0.0513740461176539 0.0314666793302597 0.0352440428814763 0.0376665293113046 0.0651756600181216
41.88 0.0312991079123097 0.035021796583655 0.037180305685392 0.0582748530678877 0.0311315364943596 0.0348092896862128 0.0366955368868857 0.0513740461176539 0.0314666793302597 0.0352343034810972 0.0376650744838984 0.0651756600181216
41.94 0.0312991079123097 0.0350173190754944 0.037180302712568 0.0582748530678877 0.0311315364943596 0.0348092324792499 0.0366955316645699 0.0513740461176539 0.0314666793302597 0.035225405671739 0.0376650737605661 0.0651756600181216
42 0.0312991079123097 0.0350148296734666 0.0371786665176777 0.0582748530678877 0.0311315364943596 0.0348122579175401 0.0366937305822173 0.0513740461176539 0.0314666793302597 0.0352174014293931 0.037663602453138 0.0651756600181216
42.06 0.0312991079123097 0.0350177033853609 0.0371786431639664 0.0582748530678877 0.0311315364943596 0.0348173436362066 0.036693690088512 0.0513740461176539 0.0314666793302597 0.0352180631345153 0.0376635962394208 0.0651756600181216
42.12 0.0312991079123097 0.0350107094954499 0.0371771983271478 0.0582748530678876 0.0311315364943596 0.0348097906108935 0.0366909927315349 0.0513740461176537 0.0314666793302597 0.0352116283800063 0.0376634039227607 0.0651756600181215
42.18 0.0312991079123097 0.0349988464203631 0.0371771970657714 0.0582748530678876 0.0311315364943596 0.0347962799763951 0.0366909904850159 0.0513740461176537 0.0314666793302597 0.0352014128643311 0.0376634036465269 0.0651756600181215
42.24 0.0312991079123097 0.0350034970102731 0.0371771884585125 0.0582748530678876 0.0311315364943596 0.0348047190432759 0.0366909754133065 0.0513740461176537 0.0314666793302597 0.0352022749772704 0.0376634015037185 0.0651756600181215
42.3 0.0312991079123097 0.0350207589249791 0.0371632122291716 0.0582748530678876 0.0311315364943596 0.0348118597899806 0.0366688678094844 0.0513740461176537 0.0314666793302597 0.0352296580599776 0.0376575566488588 0.0651756600181215
42.36 0.0312991079123097 0.0350290364291821 0.0371630848135665 0.0582748530678876 0.0311315364943596 0.0348228075218522 0.0366686503937791 0.0513740461176537 0.0314666793302597 0.035235265336512 0.0376575192333539 0.0651756600181215
42.42 0.0312991079123097 0.0350213398632393 0.0371592210120655 0.0582748530678869 0.0311315364943596 0.034804899770055 0.0366629491173866 0.0513740461176524 0.0314666793302597 0.0352377799564236 0.0376554929067444 0.0651756600181213
42.48 0.0312991079123097 0.0350214074504606 0.0371578637446233 0.0582748530678869 0.0311315364943596 0.0348084010204161 0.0366607356397719 0.0513740461176524 0.0314666793302597 0.035234413880505 0.0376549918494746 0.0651756600181213
42.54 0.0312991079123097 0.0350183585859156 0.0371578548074194 0.0582748530678869 0.0311315364943596 0.0348084857646286 0.0366607200658642 0.0513740461176524 0.0314666793302597 0.0352282314072026 0.0376549895489746 0.0651756600181213
42.6 0.0312991079123097 0.0350298046080185 0.0371491847760387 0.0582748530678869 0.0311315364943596 0.034816271045774 0.0366472087592711 0.0513740461176524 0.0314666793302597 0.035243338170263 0.0376511607928064 0.0651756600181213
42.66 0.0312991079123097 0.0350370723904904 0.0371223820654267 0.0582748530678869 0.0311315364943596 0.0348207436535602 0.036610743440648 0.0513740461176524 0.0314666793302597 0.0352534011274205 0.0376340206902055 0.0651756600181213
42.72 0.0312991079123097 0.0350387267655617 0.0370968730693989 0.0582748530678869 0.0311315364943596 0.0348219403908259 0.0365815180103099 0.0513740461176524 0.0314666793302597 0.0352555131402974 0.0376122281284878 0.0651756600181213
42.78 0.0312991079123097 0.0350394873445434 0.0370684188488643 0.0582748530678869 0.0311315364943596 0.0348228068510677 0.036550401860506 0.0513740461176524 0.0314666793302597 0.035256167838019 0.0375864358372226 0.0651756600181213
42.84 0.0312991079123097 0.0350412529433627 0.0370455805151355 0.0582748530678869 0.0311315364943596 0.034823768413831 0.0365334954400104 0.0513740461176524 0.0314666793302597 0.0352587374728944 0.0375576655902607 0.0651756600181213
42.9 0.0312991079123097 0.0350406759089117 0.037015627800193 0.0582748530678869 0.0311315364943596 0.034821354787995 0.0364992438406406 0.0513740461176524 0.0314666793302597 0.0352599970298285 0.0375320117597455 0.0651756600181213
42.96 0.0312991079123097 0.0350406759089626 0.0369950988044565 0.0582748530678869 0.0311315364943596 0.0348213547880029 0.0364889112111958 0.0513740461176524 0.0314666793302597 0.0352599970299222 0.0375012863977171 0.0651756600181213
43.02 0.0312991079123097 0.0350390347149496 0.0369859206042453 0.0580445735366895 0.0311315364943596 0.0348173224212032 0.0364771346841943 0.0509934313124264 0.0314666793302597 0.0352607470086961 0.0374947065242962 0.0650957157609525
43.08 0.0312991079123097 0.0350390354784628 0.0369683364280277 0.0580445735366895 0.0311315364943596 0.0348173225927203 0.0364659751253951 0.0509934313124264 0.0314666793302597 0.0352607483642053 0.0374706977306603 0.0650957157609525
43.14 0.0312991079123097 0.0350390354784628 0.0369718637543476 0.0580445735366895 0.0311315364943596 0.0348173225927203 0.0364906413916598 0.0509934313124264 0.0314666793302597 0.0352607483642053 0.0374530861170354 0.0650957157609525
43.2 0.0312991079123097 0.0350390354792575 0.0369651723825538 0.0580445735366895 0.0311315364943596 0.034817322592858 0.0365013439691169 0.0509934313124264 0.0314666793302597 0.0352607483656571 0.0374290007959906 0.0650957157609525
43.26 0.0312991079123097 0.0350388331853602 0.03695910473138 0.0580445735366895 0.0311315364943596 0.0348169218037837 0.0365093502265219 0.0509934313124264 0.0314666793302597 0.0352607445669367 0.037408859236238 0.0650957157609525
43.32 0.0312991079123097 0.0350388331853922 0.0369503748386446 0.0580445735366895 0.0311315364943596 0.0348169218037887 0.0365149901751418 0.0509934313124264 0.0314666793302597 0.0352607445669956 0.0373857595021475 0.0650957157609525
43.38 0.0312991079123097 0.0350388265654505 0.0369517386402221 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0365253956889003 0.0509934313124264 0.0314666793302597 0.0352610314779723 0.0373780815915439 0.0650957157609525
43.44 0.0312991079123097 0.0350388265654506 0.036971811084404 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0365479598145076 0.0509934313124264 0.0314666793302597 0.0352610314779725 0.0373956623543005 0.0650957157609525
43.5 0.0312991079123097 0.0350388265654506 0.0369920869255633 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0365703034398721 0.0509934313124264 0.0314666793302597 0.0352610314779726 0.0374138704112545 0.0650957157609525
43.56 0.0312991079123097 0.0350388265654506 0.0370055426786504 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0365944945542745 0.0509934313124264 0.0314666793302597 0.0352610314779726 0.0374165908030263 0.0650957157609525
43.62 0.0312991079123097 0.0350388265654506 0.0370180232898664 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0366171865148744 0.0509934313124264 0.0314666793302597 0.0352610314779726 0.0374188600648583 0.0650957157609525
43.68 0.0312991079123097 0.0350388265654506 0.0370338952213357 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0366409535775472 0.0509934313124264 0.0314666793302597 0.0352610314779726 0.0374268368651241 0.0650957157609525
43.74 0.0312991079123097 0.0350388265654506 0.0370457057046811 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0366597771326585 0.0509934313124264 0.0314666793302597 0.0352610314779726 0.0374316342767037 0.0650957157609525
43.8 0.0312991079123097 0.0350388265654506 0.0370567899282406 0.0580445735366895 0.0311315364943596 0.0348166216529286 0.0366819185150458 0.0509934313124264 0.0314666793302597 0.0352610314779726 0.0374316613414353 0.0650957157609525
43.86 0.0312991079123097 0.0350388265654952 0.0370631136878428 0.0580445735366895 0.0311315364943596 0.0348166216529358 0.0366971098971599 0.0509934313124264 0.0314666793302597 0.0352610314780547 0.0374291174785258 0.0650957157609525
43.92 0.0312991079123097 0.0350388265654952 0.0370673227839382 0.0580445735366895 0.0311315364943596 0.0348166216529358 0.0367129064613744 0.0509934313124264 0.0314666793302597 0.0352610314780547 0.0374217391065019 0.0650957157609525
43.98 0.0312991079123097 0.0350397290104706 0.0370682075849304 0.0580445735366895 0.0311315364943596 0.0348172898661043 0.0367173604234688 0.0509934313124264 0.0314666793302597 0.035262168154837 0.037419054746392 0.0650957157609525
44.04 0.0312991079123097 0.0350397290898362 0.0370503305724508 0.0580445735366895 0.0311315364943596 0.0348172898811925 0.0367025502517752 0.0509934313124264 0.0314666793302597 0.0352621682984799 0.0373981108931265 0.0650957157609525
44.1 0.0312991079123097 0.0350397330265147 0.0370307921535674 0.0580445735366895 0.0311315364943596 0.0348172907395323 0.0366811905395016 0.0509934313124264 0.0314666793302597 0.0352621753134972 0.0373803937676332 0.0650957157609525
44.16 0.0312991079123097 0.035039733026653 0.0370158388147495 0.0580073693098618 0.0311315364943596 0.0348172907395548 0.0366650932091158 0.0509331736969561 0.0314666793302597 0.0352621753137511 0.0373665844203832 0.0650815649227676
44.22 0.0312991079123097 0.0350409449407956 0.0369931428156286 0.0579409268904531 0.0311315364943596 0.0348177683949367 0.0366374907640827 0.0508224875765798 0.0314666793302597 0.0352641214866546 0.0373487948671746 0.0650593662043264
44.28 0.0312997776066108 0.0350429979384583 0.0369716057307733 0.0575469455739087 0.0311317047354719 0.0348182936113504 0.0366065617598331 0.0501569234429235 0.0314678504777498 0.0352677022655662 0.0373366497017134 0.0649369677048939
44.34 0.0312997776066108 0.0350458137895829 0.0369298284652658 0.0575469455739087 0.0311317047354719 0.0348193543263292 0.0365445065211637 0.0501569234429235 0.0314678504777498 0.0352722732528367 0.0373151504093679 0.0649369677048939
44.4 0.0312997776066108 0.0350513382357964 0.0368899368569493 0.0575469455739087 0.0311317047354719 0.0348216436225141 0.0364838551809275 0.0501569234429235 0.0314678504777498 0.0352810328490787 0.0372960185329711 0.0649369677048939
44.46 0.0312997776066108 0.0350607180060034 0.0368511108406308 0.0575469455739087 0.0311317047354719 0.0348255524810328 0.0364263241262383 0.0501569234429235 0.0314678504777498 0.035295883530974 0.0372758975550234 0.0649369677048939
44.52 0.0312997776066108 0.0350633644699945 0.0368192723476514 0.0575469455739087 0.0311317047354719 0.03482623836431 0.0363836034861078 0.0501569234429235 0.0314678504777498 0.0353004905756789 0.0372549412091951 0.0649369677048939
44.58 0.0312984612296251 0.0350649413091155 0.0368060397933513 0.0573904146560883 0.0311294093477175 0.0348240071884103 0.0363702924661245 0.0498886583556645 0.0314675131115327 0.0353058754298207 0.037241787120578 0.0648921709565121
44.64 0.0312984612296251 0.0350633577656651 0.0367899315038397 0.0571618329060035 0.0311294093477175 0.034821561172703 0.0363580294251817 0.0495141039839893 0.0314675131115327 0.0353051543586272 0.0372218335824977 0.0648095618280178
44.7 0.0312984612296251 0.0350635998826989 0.0367777819687232 0.0571618329060035 0.0311294093477175 0.0348216405385982 0.0363518714898965 0.0495141039839893 0.0314675131115327 0.0353055592267997 0.0372036924475499 0.0648095618280178
44.76 0.0312984612296251 0.035063599887002 0.0367808037832382 0.0571618329060035 0.0311294093477175 0.0348216405393871 0.0363657459573599 0.0495141039839893 0.0314675131115327 0.035305559234617 0.0371958616091164 0.0648095618280178
44.82 0.0312984612296251 0.0350636064646226 0.0367886436281774 0.0571618329060035 0.0311294093477175 0.0348216422397196 0.0363793131994505 0.0495141039839893 0.0314675131115327 0.0353055706895256 0.0371979740569043 0.0648095618280178
44.88 0.0312984612296251 0.0350636064647498 0.0367884547757308 0.0571618329060035 0.0311294093477175 0.0348216422397405 0.0363950471898966 0.0495141039839893 0.0314675131115327 0.0353055706897592 0.0371818623615649 0.0648095618280178
44.94 0.0312984612296251 0.0350646534395091 0.0367970144016508 0.0571618329060035 0.0311294093477175 0.0348220370875564 0.0364116594317946 0.0495141039839893 0.0314675131115327 0.0353072697914618 0.037182369371507 0.0648095618280178
45 0.0312984612296251 0.035064653440077 0.0368095815696009 0.0571618329060035 0.0311294093477175 0.0348220370876575 0.0364324262784829 0.0495141039839893 0.0314675131115327 0.0353072697924965 0.0371867368607189 0.0648095618280178
45.06 0.0312984612296251 0.035064697429992 0.0368245680303591 0.0571618329060035 0.0311294093477175 0.0348220495599848 0.0364455865059157 0.0495141039839893 0.0314675131115327 0.0353073452999992 0.0372035495548025 0.0648095618280178
45.12 0.0312984612296251 0.0350646974303458 0.036839904187475 0.0571618329060035 0.0311294093477175 0.034822049560047 0.036465700716754 0.0495141039839893 0.0314675131115327 0.0353073453006447 0.0372141076581961 0.0648095618280178
45.18 0.0312984612296251 0.0350651608772495 0.0368476086556192 0.0571618329060035 0.0311294093477175 0.0348221986990234 0.0364781274052616 0.0495141039839893 0.0314675131115327 0.0353081230554755 0.0372170899059769 0.0648095618280178
45.24 0.0312984612296251 0.0350652569662183 0.0368495313512173 0.0571618329060035 0.0311294093477175 0.0348222258289251 0.0364838780358745 0.0495141039839893 0.0314675131115327 0.0353082881035114 0.0372151846665601 0.0648095618280178
45.3 0.0312984612296251 0.0350661299752887 0.0368579759599745 0.0571618329060035 0.0311294093477175 0.0348227160779352 0.0364949290198185 0.0495141039839893 0.0314675131115327 0.0353095438726422 0.0372210229001305 0.0648095618280178
45.36 0.0312984612296251 0.0350661387967808 0.0368677614641825 0.0571618329060035 0.0311294093477175 0.0348227183363812 0.0365069572379986 0.0495141039839893 0.0314675131115327 0.0353095592571804 0.0372285656903664 0.0648095618280178
45.42 0.0312984612296251 0.0350661388111493 0.0368646248962649 0.0571618329060035 0.0311294093477175 0.0348227183391737 0.03651449140669 0.0495141039839893 0.0314675131115327 0.035309559283125 0.0372147583858399 0.0648095618280178
45.48 0.0312984612296251 0.0350747656433321 0.0368410639278495 0.0571618329060035 0.0311294093477175 0.0348272860597768 0.0364818093187041 0.0495141039839893 0.0314675131115327 0.0353222452268873 0.0372003185369948 0.0648095618280178
45.54 0.0312984612296251 0.0350779350413467 0.0368360357479137 0.0571618329060035 0.0311294093477175 0.0348301623515265 0.0364759213289594 0.0495141039839893 0.0314675131115327 0.0353257077311668 0.037196150166868 0.0648095618280178
45.6 0.0312984612296251 0.0350745508131933 0.0368400816905535 0.0571618328828579 0.0311294093477175 0.0348350119664502 0.0364752291517911 0.0495141039473692 0.0314675131115327 0.0353140896599364 0.0372049342293159 0.0648095618183466
45.66 0.0312984612296251 0.0350694066883431 0.0368420829376399 0.0571618328828579 0.0311294093477175 0.034834786240357 0.0364756629112307 0.0495141039473692 0.0314675131115327 0.0353040271363292 0.037208502964049 0.0648095618183466
45.72 0.0312984612296251 0.0350732625771385 0.0368412053509863 0.0571618328828579 0.0311294093477175 0.0348436898202901 0.0364746579041406 0.0495141039473692 0.0314675131115327 0.0353028353339869 0.037207752797832 0.0648095618183466
45.78 0.0312984612296251 0.0350738206373023 0.0368370752352525 0.0571618328828579 0.0311294093477175 0.0348464058834314 0.0364679379161252 0.0495141039473692 0.0314675131115327 0.0353012353911732 0.0372062125543799 0.0648095618183466
45.84 0.0312984612296251 0.0350813625825023 0.0368216962878289 0.0571618328828579 0.0311294093477175 0.0348513107341184 0.0364440458879809 0.0495141039473692 0.0314675131115327 0.0353114144308863 0.0371993466876769 0.0648095618183466
45.9 0.0312984612296251 0.0350898941304056 0.0368120648443409 0.0571618328828579 0.0311294093477175 0.0348585066500154 0.0364328008083544 0.0495141039473692 0.0314675131115327 0.0353212816107958 0.0371913288803273 0.0648095618183466
45.96 0.0312984612296251 0.0350977027146934 0.0368002584558836 0.0571618328828579 0.0311294093477175 0.0348636028629761 0.0364228778368599 0.0495141039473692 0.0314675131115327 0.0353318025664108 0.0371776390749072 0.0648095618183466
46.02 0.0312984612296251 0.0350985034309509 0.036776717217377 0.0571618328828579 0.0311294093477175 0.0348643096652244 0.0363974097778777 0.0495141039473692 0.0314675131115327 0.0353326971966774 0.0371560246568763 0.0648095618183466
46.08 0.0312984612296251 0.0350985052254412 0.0367641784603828 0.0571618328828579 0.0311294093477175 0.0348643100976702 0.0363928425373384 0.0495141039473692 0.0314675131115327 0.0353327003532122 0.0371355143834272 0.0648095618183466
46.14 0.0312984612296251 0.0350985213721751 0.0367575867166596 0.0571618328828579 0.0311294093477175 0.0348643143874157 0.0363981689633659 0.0495141039473692 0.0314675131115327 0.0353327283569346 0.0371170044699532 0.0648095618183466
46.2 0.0312984612296251 0.0350984636864428 0.0367552150796351 0.0571618328828579 0.0311294093477175 0.0348643470951081 0.0364057262758973 0.0495141039473692 0.0314675131115327 0.0353325802777775 0.0371047038833729 0.0648095618183466
46.26 0.0312984612296251 0.0350984636864972 0.036760239742941 0.0571618328828579 0.0311294093477175 0.0348643470951168 0.0364206204406433 0.0495141039473692 0.0314675131115327 0.0353325802778775 0.0370998590452386 0.0648095618183466
46.32 0.0312984612296251 0.0350996332542202 0.0367507312385404 0.0571618328828579 0.0311294093477175 0.0348649646814 0.0364208713566418 0.0495141039473692 0.0314675131115327 0.0353343018270404 0.037080591120439 0.0648095618183466
46.38 0.0312984612296251 0.0350994824806359 0.0367574619486281 0.0571618328828579 0.0311294093477175 0.0348647978218545 0.0364248622628087 0.0495141039473692 0.0314675131115327 0.0353341671394173 0.0370900616344475 0.0648095618183466
46.44 0.0312984612296251 0.0350994824806368 0.0367666633949674 0.0571618328828579 0.0311294093477175 0.0348647978218546 0.0364438089104741 0.0495141039473692 0.0314675131115327 0.035334167139419 0.0370895178794608 0.0648095618183466
46.5 0.0312984612296251 0.0351006281009983 0.0367820238926957 0.0571618328828579 0.0311294093477175 0.0348651925084414 0.0364584385699968 0.0495141039473692 0.0314675131115327 0.0353360636935552 0.0371056092153946 0.0648095618183466
46.56 0.0312984612296251 0.0351018228711662 0.0368095301923427 0.0571618328828579 0.0311294093477175 0.0348659006249042 0.0364722796801244 0.0495141039473692 0.0314675131115327 0.0353377451174281 0.0371467807045609 0.0648095618183466
46.62 0.0312984612296251 0.0351018228711663 0.0368498622268203 0.0571618328828576 0.0311294093477175 0.0348659006249042 0.0364924854357757 0.0495141039473687 0.0314675131115327 0.0353377451174285 0.0372072390178648 0.0648095618183465
46.68 0.0312984612296251 0.0351018228711663 0.0368907864419036 0.0571444696292353 0.0311294093477175 0.0348659006249042 0.0365142476701709 0.0494867436196667 0.0314675131115327 0.0353377451174285 0.0372673252136362 0.064802195638804
46.74 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0570262320771786 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0493221026034505 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0647303615509068
46.8 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0573167333166816 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0497661543884388 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0648673122449243
46.86 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0576753444104839 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0502139323869814 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0651367564339863
46.92 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.057617721599583 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0501024509909906 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0651329922081754
46.98 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0578968714597794 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0505131277577979 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.065280615161761
47.04 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0578623371710862 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0505654831158443 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0651591912263281
47.1 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0579486668123857 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0507388228963927 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0651585107283787
47.16 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0582261912362955 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0511423309543326 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0653100515182583
47.22 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0585820867509935 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0515624880354633 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0656016854665236
47.28 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.058688507559457 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0518120916560097 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0655649234629043
47.34 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0586806625216473 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0518553076225023 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0655060174207923
47.4 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0588688194031826 0.0311294093477175 0.0348659006249042 0.036532235088004 0.0521779554845081 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0655596833218571
47.46 0.0312984612296251 0.0351018228711663 0.0369262904921144 0.0591042409647578 0.0311294093477175 0.0348659006249042 0.036532235088004 0.052516424963869 0.0314675131115327 0.0353377451174285 0.0373203458962248 0.0656920569656466
47.52 0.0312984612296251 0.0351018228711667 0.0369371172670849 0.0589366617738238 0.0311294093477175 0.0348659006249043 0.0365371292186215 0.0522732236696504 0.0314675131115327 0.0353377451174291 0.0373371053155482 0.0656000998779972
47.58 0.0312984612296251 0.0351018228711941 0.036964630116953 0.0589366617738238 0.0311294093477175 0.0348659006249087 0.036558512683278 0.0522732236696504 0.0314675131115327 0.0353377451174795 0.0373707475506279 0.0656000998779972
47.64 0.0312984612296251 0.0351028141769857 0.0369725077069571 0.0589366617738238 0.0311294093477175 0.034866545640108 0.0365723637495046 0.0522732236696504 0.0314675131115327 0.0353390827138634 0.0373726516644096 0.0656000998779972
47.7 0.0312984612296251 0.0351039852843473 0.0369722768148663 0.0589366617738238 0.0311294093477175 0.0348672214414701 0.0365804789773732 0.0522732236696504 0.0314675131115327 0.0353407491272244 0.0373640746523595 0.0656000998779972
47.76 0.0312984612296251 0.0351039990414832 0.036964691478685 0.0589366617738238 0.0311294093477175 0.0348672249619206 0.0365799920707976 0.0522732236696504 0.0314675131115327 0.0353407731210459 0.0373493908865724 0.0656000998779972
47.82 0.0312984612296251 0.0351039990422614 0.0369606656353287 0.0588085199177409 0.0311294093477175 0.0348672249620601 0.0365812266760081 0.0520569736426679 0.0314675131115327 0.0353407731224628 0.0373401045946493 0.0655600661928138
47.88 0.0312984612296251 0.035103874488891 0.0369518512038286 0.0588085199177409 0.0311294093477175 0.0348661233847645 0.0365820653985545 0.0520569736426679 0.0314675131115327 0.0353416255930175 0.0373216370091027 0.0655600661928138
47.94 0.0312984612296251 0.0351083589171753 0.0369383787659431 0.0588085199177409 0.0311294093477175 0.0348678061746202 0.0365663774558757 0.0520569736426679 0.0314675131115327 0.0353489116597305 0.0373103800760104 0.0655600661928138
48 0.0312984612296251 0.0351165727421577 0.0369296025370259 0.0586599729465958 0.0311294093477175 0.0348698615122155 0.0365471549786766 0.0518071069402272 0.0314675131115327 0.0353632839721 0.0373120500953752 0.0655128389529644
48.06 0.0312984612296251 0.0351219072152246 0.0369191305577894 0.0586599729465958 0.0311294093477175 0.0348745170291513 0.0365320603085697 0.0518071069402272 0.0314675131115327 0.0353692974012979 0.0373062008070092 0.0655128389529644
48.12 0.0312984612296251 0.0351163867956287 0.0369188621792141 0.0586599729465958 0.0311294093477175 0.0348684293111722 0.0365316098746331 0.0518071069402272 0.0314675131115327 0.0353643442800852 0.037306114483795 0.0655128389529644
48.18 0.0312984612296251 0.0350953535663122 0.0369188610612603 0.0586591955359873 0.0311294093477175 0.0348396722154508 0.0365316079143849 0.0518057662654952 0.0314675131115327 0.0353510349171736 0.0373061142081356 0.0655126248064795
48.24 0.0312984612296251 0.035090737757209 0.0369161714563053 0.0586591955359873 0.0311294093477175 0.0348397333356615 0.0365277831251931 0.0518057662654952 0.0314675131115327 0.0353417421787564 0.0373045597874175 0.0655126248064795
48.3 0.0312984612296251 0.0350848632489194 0.0369136588037606 0.0586591955359873 0.0311294093477175 0.0348325012571803 0.0365237700304639 0.0518057662654952 0.0314675131115327 0.0353372252406584 0.0373035475770574 0.0655126248064795
48.36 0.0312984612296251 0.0350822482102425 0.0369136502029242 0.0586591955359873 0.0311294093477175 0.0348383317638599 0.0365237551944063 0.0518057662654952 0.0314675131115327 0.0353261646566251 0.037303545211442 0.0655126248064795
48.42 0.0312984612296251 0.0350771325032213 0.036913649379067 0.0586591955359873 0.0311294093477175 0.0348402627002503 0.0365237537345074 0.0518057662654952 0.0314675131115327 0.0353140023061923 0.0373035450236265 0.0655126248064795
48.48 0.0312984612296251 0.0350763804091515 0.0369136330343844 0.0586591955359873 0.0311294093477175 0.0348437251023925 0.036523725460653 0.0518057662654952 0.0314675131115327 0.0353090357159104 0.0373035406081159 0.0655126248064795
48.54 0.0312984612296251 0.0350778271163797 0.0369128851903164 0.0586591955359873 0.0311294093477175 0.0348493412835485 0.0365224822360021 0.0518057662654952 0.0314675131115327 0.035306312949211 0.0373032881446307 0.0655126248064795
48.6 0.0312984612296251 0.0350760002113723 0.0369109646271436 0.0586591955359873 0.0311294093477175 0.0348515551019469 0.0365193034787733 0.0518057662654952 0.0314675131115327 0.0353004453207977 0.037302625775514 0.0655126248064795
48.66 0.0312984612296251 0.0350714536110182 0.0369109289886884 0.0586591955359873 0.0311294093477175 0.0348508062037549 0.0365192423853377 0.0518057662654952 0.0314675131115327 0.0352921010182816 0.0373026155920392 0.0655126248064795
48.72 0.0312984612296251 0.0350694291641972 0.0369109251029037 0.0586591955359873 0.0311294093477175 0.0348544060846884 0.0365192355852027 0.0518057662654952 0.0314675131115327 0.035284452243706 0.0373026146206047 0.0655126248064795
48.78 0.0312984612296251 0.0350674669958301 0.0369109243070699 0.0586591955359873 0.0311294093477175 0.0348594092022183 0.0365192341684153 0.0518057662654952 0.0314675131115327 0.0352755247894419 0.0373026144457244 0.0655126248064795
48.84 0.0312984612296251 0.0350549490223419 0.0369062941105797 0.0586591955359873 0.0311294093477175 0.0348379519690987 0.0365124082955176 0.0518057662654952 0.0314675131115327 0.0352719460755851 0.0373001799256418 0.0655126248064795
48.9 0.0312984612296251 0.0350494274311053 0.036906293663359 0.0586591955359873 0.0311294093477175 0.0348384261516762 0.0365124074975107 0.0518057662654952 0.0314675131115327 0.0352604287105344 0.0373001798292074 0.0655126248064795
48.96 0.0312984612296251 0.0350517533956924 0.0369062358765396 0.0586591955359873 0.0311294093477175 0.0348434105958092 0.0365123081212537 0.0518057662654952 0.0314675131115327 0.0352600961955755 0.0373001636318254 0.0655126248064795
49.02 0.0312984612296251 0.0350519241805191 0.0369062347970081 0.0586591955359873 0.0311294093477175 0.0348512118127694 0.036512306205187 0.0518057662654952 0.0314675131115327 0.0352526365482689 0.0373001633888293 0.0655126248064795
49.08 0.0312984612296251 0.0350521943560229 0.036904023093026 0.0586591955359873 0.0311294093477175 0.0348516620468131 0.0365086436639669 0.0518057662654952 0.0314675131115327 0.0352527266652328 0.0372994025220852 0.0655126248064795
49.14 0.0312984612296251 0.0350552868842782 0.0368963748464555 0.0586591955359873 0.0311294093477175 0.0348516200555353 0.0365031293332913 0.0518057662654952 0.0314675131115327 0.0352589537130212 0.0372896203596198 0.0655126248064795
49.2 0.0312984612296251 0.0350552868842782 0.0369024237825786 0.0586591955359873 0.0311294093477175 0.0348516200555353 0.036519509425084 0.0518057662654952 0.0314675131115327 0.0352589537130212 0.0372853381400732 0.0655126248064795
49.26 0.0312984612296251 0.0350552868842782 0.036914961920505 0.0586591955359873 0.0311294093477175 0.0348516200555353 0.0365396008987841 0.0518057662654952 0.0314675131115327 0.0352589537130212 0.0372903229422259 0.0655126248064795
49.32 0.0312984612296251 0.0350552868842782 0.0369286673497706 0.0585741580867869 0.0311294093477175 0.0348516200555353 0.0365570769053584 0.0516638759846577 0.0314675131115327 0.0352589537130212 0.0373002577941829 0.0654844401889162
49.38 0.0312984612296251 0.0350552868842783 0.0369510842238565 0.0585741580867869 0.0311294093477175 0.0348516200555353 0.0365768876956451 0.0516638759846577 0.0314675131115327 0.0352589537130213 0.037325280752068 0.0654844401889162
49.44 0.0312984612296251 0.0350552868842783 0.036991116428758 0.0585741580867869 0.0311294093477175 0.0348516200555353 0.0365998993450228 0.0516638759846577 0.0314675131115327 0.0352589537130213 0.0373823335124932 0.0654844401889162
49.5 0.0312984612296251 0.0350552868842783 0.0370185622754656 0.0585741580867869 0.0311294093477175 0.0348516200555353 0.0366204243111677 0.0516638759846577 0.0314675131115327 0.0352589537130213 0.0374167002397635 0.0654844401889162
49.56 0.0312984612296251 0.0350565099771541 0.0370338222715495 0.0585741580867869 0.0311294093477175 0.0348522332608705 0.0366367960367961 0.0516638759846577 0.0314675131115327 0.0352607866934377 0.0374308485063029 0.0654844401889162
49.62 0.0312984612296251 0.0350565099771541 0.0370644262292081 0.0585383469698287 0.0311294093477175 0.0348522332608705 0.0366604611332818 0.0516050415972338 0.0314675131115327 0.0352607866934377 0.0374683913251343 0.0654716523424236
49.68 0.0312984612296251 0.0350565099771541 0.0370879853445522 0.0585383469698287 0.0311294093477175 0.0348522332608705 0.0366846593102185 0.0516050415972338 0.0314675131115327 0.0352607866934377 0.0374913113788859 0.0654716523424236
49.74 0.0312984612296251 0.0350565099771541 0.0371181789273681 0.0585383469698287 0.0311294093477175 0.0348522332608705 0.0367090034770297 0.0516050415972338 0.0314675131115327 0.0352607866934377 0.0375273543777064 0.0654716523424236
49.8 0.0312984612296251 0.0350565099771541 0.0371414375411058 0.0586253749537702 0.0311294093477175 0.0348522332608705 0.0367222657188557 0.0517331379765374 0.0314675131115327 0.0352607866934377 0.0375606093633559 0.065517611931003
49.86 0.0312984612296251 0.0350565099771541 0.0371414375411058 0.0589649572068641 0.0311294093477175 0.0348522332608705 0.0367222657188557 0.0521447021109491 0.0314675131115327 0.0352607866934377 0.0375606093633559 0.0657852123027791
49.92 0.0312984612296251 0.0350565099771541 0.0371414375411058 0.0592862242541585 0.0311294093477175 0.0348522332608705 0.0367222657188557 0.0525499789179774 0.0314675131115327 0.0352607866934377 0.0375606093633559 0.0660224695903397
49.98 0.0312984612296251 0.0350565099771541 0.0371414375411058 0.0596230474305306 0.0311294093477175 0.0348522332608705 0.0367222657188557 0.0529528872367757 0.0314675131115327 0.0352607866934377 0.0375606093633559 0.0662932076242855
50.04 0.0312984612296251 0.0350565099771541 0.0371414375411058 0.0597472396088112 0.0311294093477175 0.0348522332608705 0.0367222657188557 0.0532821969149327 0.0314675131115327 0.0352607866934377 0.0375606093633559 0.0662122823026897
50.1 0.0312984612296251 0.0350565099771541 0.0371414375411058 0.0599372929159115 0.0311294093477175 0.0348522332608705 0.0367222657188557 0.0536030453618925 0.0314675131115327 0.0352607866934377 0.0375606093633559 0.0662715404699306
50.16 0.0312984612296251 0.0350565099771541 0.037151518320446 0.0598351974690948 0.0311294093477175 0.0348522332608705 0.0367277658992037 0.0534726818509516 0.0314675131115327 0.0352607866934377 0.0375752707416883 0.066197713087238
50.22 0.0312984612296251 0.0350565099771541 0.0371762018068448 0.0598351974690948 0.0311294093477175 0.0348522332608705 0.0367521256536107 0.0534726818509516 0.0314675131115327 0.0352607866934377 0.0376002779600789 0.066197713087238
50.28 0.0312984612296251 0.035056522476618 0.0371998706877187 0.0598351974690948 0.0311294093477175 0.0348522361867823 0.03676840305464 0.0534726818509516 0.0314675131115327 0.0352608087664537 0.0376313383207974 0.066197713087238
50.34 0.0312984612296251 0.035056522476618 0.0372274349793258 0.0598351974690948 0.0311294093477175 0.0348522361867823 0.0367935159837034 0.0534726818509516 0.0314675131115327 0.0352608087664537 0.0376613539749483 0.066197713087238
50.4 0.0312984612296251 0.035056522476618 0.0372450393315802 0.0598351974690948 0.0311294093477175 0.0348522361867823 0.0368183726013155 0.0534726818509516 0.0314675131115327 0.0352608087664537 0.037671706061845 0.066197713087238
50.46 0.0312984612296251 0.035056522476618 0.0372533372918904 0.0598351974690948 0.0311294093477175 0.0348522361867823 0.0368428261251629 0.0534726818509516 0.0314675131115327 0.0352608087664537 0.037663848458618 0.066197713087238
50.52 0.0312984612296251 0.0350579368055014 0.0372560354390408 0.0598351974690948 0.0311294093477175 0.0348528510425663 0.0368530764886147 0.0534726818509516 0.0314675131115327 0.0352630225684364 0.0376589943894669 0.066197713087238
50.58 0.0312984612296251 0.0350587963701572 0.0372498450383238 0.0598351974690948 0.0311294093477175 0.0348531620693684 0.0368580294075167 0.0534726818509516 0.0314675131115327 0.0352644306709459 0.0376416606691309 0.066197713087238
50.64 0.0312984612296251 0.0350625640545878 0.0372393828115904 0.0598351974690948 0.0311294093477175 0.0348546144837442 0.0368503080373608 0.0534726818509516 0.0314675131115327 0.0352705136254315 0.03762845758582 0.066197713087238
50.7 0.0312984612296251 0.0350625640545962 0.0372375867317345 0.0598351974690948 0.0311294093477175 0.0348546144837454 0.036857867714228 0.0534726818509516 0.0314675131115327 0.0352705136254469 0.037617305749241 0.066197713087238
50.76 0.0312984612296251 0.0350625640545962 0.0372404164342581 0.0598351974690948 0.0311294093477175 0.0348546144837454 0.0368753772684086 0.0534726818509516 0.0314675131115327 0.0352705136254469 0.0376054556001075 0.066197713087238
50.82 0.0312984612296251 0.0350625640545962 0.0372418592352161 0.0598351974690948 0.0311294093477175 0.0348546144837454 0.0368837097701694 0.0534726818509516 0.0314675131115327 0.0352705136254469 0.0376000087002629 0.066197713087238
50.88 0.0312984612296251 0.035064321973679 0.0372515966368744 0.0598351974690948 0.0311294093477175 0.0348552413074855 0.0369023050131009 0.0534726818509516 0.0314675131115327 0.0352734026398726 0.0376008882606479 0.066197713087238
50.94 0.0312984612296251 0.0350643222928769 0.0372444645559613 0.0598351974690948 0.0311294093477175 0.0348552413685026 0.0368983010233168 0.0534726818509516 0.0314675131115327 0.0352734032172513 0.0375906280886057 0.066197713087238
51 0.0312984612296251 0.0350644099788867 0.0372438163608609 0.0598351974690948 0.0311294093477175 0.0348552613687358 0.0369019213133769 0.0534726818509516 0.0314675131115327 0.0352735585890376 0.0375857114083449 0.066197713087238
51.06 0.0312984612296251 0.0350653648130298 0.0372588629134367 0.0598351974690948 0.0311294093477175 0.0348549915491405 0.0369181221102077 0.0534726818509516 0.0314675131115327 0.0352757380769191 0.0375996037166658 0.066197713087238
51.12 0.0312984612296251 0.0350653648130298 0.0372758324871085 0.0598351974690948 0.0311294093477175 0.0348549915491405 0.0369385559329882 0.0534726818509516 0.0314675131115327 0.0352757380769191 0.0376131090412289 0.066197713087238
51.18 0.0312984612296251 0.0350653648130298 0.0372788308158088 0.0598351974690948 0.0311294093477175 0.0348549915491405 0.0369554161750994 0.0534726818509516 0.0314675131115327 0.0352757380769191 0.0376022454565183 0.066197713087238
51.24 0.0312984612296251 0.0350653648130383 0.037274005843057 0.0598351974690948 0.0311294093477175 0.0348549915491417 0.0369576698843216 0.0534726818509516 0.0314675131115327 0.0352757380769349 0.0375903418017924 0.066197713087238
51.3 0.0312984612296251 0.0350653648130383 0.0372759224722089 0.0598351974690948 0.0311294093477175 0.0348549915491417 0.0369687780822856 0.0534726818509516 0.0314675131115327 0.0352757380769349 0.0375830668621323 0.066197713087238
51.36 0.0312984612296251 0.0350653648130384 0.0372651515882044 0.0598351974690948 0.0311294093477175 0.0348549915491417 0.0369642877017532 0.0534726818509516 0.0314675131115327 0.035275738076935 0.0375660154746556 0.066197713087238
51.42 0.0312984612296251 0.035065365329467 0.0372638690760576 0.0598351974690948 0.0311294093477175 0.0348549916450431 0.0369666766986531 0.0534726818509516 0.0314675131115327 0.035275739013891 0.0375610614534621 0.066197713087238
51.48 0.0312984612296251 0.0350653653402775 0.0372495829173967 0.0598351974690948 0.0311294093477175 0.0348549916468594 0.0369475188767736 0.0534726818509516 0.0314675131115327 0.0352757390336957 0.0375516469580199 0.066197713087238
51.54 0.0312984612296251 0.0350653653643181 0.0372399003386392 0.0598351974690737 0.0311294093477175 0.0348549916510505 0.0369303174564384 0.0534726818509159 0.0314675131115327 0.0352757390775857 0.03754948322084 0.0661977130872316
51.6 0.0312984612296251 0.0350653731065426 0.0372192780789291 0.0598351974690737 0.0311294093477175 0.0348549932231744 0.0369065473320408 0.0534726818509159 0.0314675131115327 0.0352757529899108 0.0375320088258174 0.0661977130872316
51.66 0.0312984612296251 0.0350653731065442 0.0372045047564182 0.0598351974690737 0.0311294093477175 0.0348549932231746 0.0368955011605207 0.0534726818509159 0.0314675131115327 0.0352757529899138 0.0375135083523158 0.0661977130872316
51.72 0.0312984612296251 0.0350653731065454 0.0372145529306127 0.0598351961684522 0.0311294093477175 0.0348549932231748 0.0369060306771984 0.0534726796406573 0.0314675131115327 0.0352757529899159 0.037523075184027 0.0661977126962471
51.78 0.0312984612296251 0.0350653731065454 0.0372164662656576 0.0598351961621666 0.0311294093477175 0.0348549932231748 0.0369132760294224 0.053472679629913 0.0314675131115327 0.0352757529899159 0.0375196565018929 0.0661977126944202
51.84 0.0312984612296251 0.0350653731065454 0.0372283216971586 0.0598351961621666 0.0311294093477175 0.0348549932231748 0.0369301528116032 0.053472679629913 0.0314675131115327 0.0352757529899159 0.037526490582714 0.0661977126944202
51.9 0.0312984612296251 0.0350653731065454 0.0372469687300227 0.0598351961621666 0.0311294093477175 0.0348549932231748 0.0369467398152911 0.053472679629913 0.0314675131115327 0.0352757529899159 0.0375471976447543 0.0661977126944202
51.96 0.0312984612296251 0.0350653731065454 0.0372614809836633 0.0598351961621666 0.0311294093477175 0.0348549932231748 0.0369625326369994 0.053472679629913 0.0314675131115327 0.0352757529899159 0.0375604293303271 0.0661977126944202
52.02 0.0312984612296251 0.0350653731065454 0.0372639049972855 0.0598351961621666 0.0311294093477175 0.0348549932231748 0.0369671715637361 0.053472679629913 0.0314675131115327 0.0352757529899159 0.037560638430835 0.0661977126944202
52.08 0.0312984612296251 0.0350653731065454 0.0372619301320831 0.0598351961621666 0.0311294093477175 0.0348549932231748 0.0369714032742672 0.053472679629913 0.0314675131115327 0.0352757529899159 0.037552456989899 0.0661977126944202
52.14 0.0312984612296251 0.0350653731067291 0.0372529403075718 0.0598351961621666 0.0311294093477175 0.0348549932232034 0.0369660928606123 0.053472679629913 0.0314675131115327 0.0352757529902548 0.0375397877545313 0.0661977126944202
52.2 0.0312984612296251 0.0350653731067291 0.0372505454660607 0.0598351961621666 0.0311294093477175 0.0348549932232034 0.0369745856026999 0.053472679629913 0.0314675131115327 0.0352757529902548 0.0375265053294215 0.0661977126944202
52.26 0.0312984612296251 0.0350668016776823 0.0372445691126947 0.0597924758291675 0.0311294093477175 0.0348553125175061 0.0369697653064778 0.0534002536974584 0.0314675131115327 0.0352782908378585 0.0375193729189117 0.0661846979608766
52.32 0.0312984612296251 0.0350668016776823 0.0372455396223694 0.0597924758291675 0.0311294093477175 0.0348553125175061 0.0369756808292176 0.0534002536974584 0.0314675131115327 0.0352782908378585 0.0375153984155211 0.0661846979608766
52.38 0.0312984612296251 0.0350668016776823 0.0372665328011147 0.0597924758291675 0.0311294093477175 0.0348553125175061 0.0369902670748396 0.0534002536974584 0.0314675131115327 0.0352782908378585 0.0375427985273899 0.0661846979608766
52.44 0.0312984612296251 0.0350668016776823 0.0372851811097816 0.0597924758291675 0.0311294093477175 0.0348553125175061 0.0370045403745681 0.0534002536974584 0.0314675131115327 0.0352782908378585 0.0375658218449952 0.0661846979608766
52.5 0.0312984612296251 0.0350681725067188 0.0372920385632638 0.0597924758291675 0.0311294093477175 0.0348559650558609 0.0370129212731144 0.0534002536974584 0.0314675131115327 0.0352803799575766 0.0375711558534132 0.0661846979608766
52.56 0.0312984612296251 0.0350709680675147 0.0372975830669134 0.0597924758291675 0.0311294093477175 0.0348566201714828 0.0370202549728748 0.0534002536974584 0.0314675131115327 0.0352853159635465 0.037574911160952 0.0661846979608766
52.62 0.0312984612296251 0.0350712126741128 0.0373048730178009 0.0597924758291675 0.0311294093477175 0.0348566717643987 0.0370233222704676 0.0534002536974584 0.0314675131115327 0.0352857535838269 0.0375864237651342 0.0661846979608766
52.68 0.0312984612296251 0.0350712126741128 0.0373208937980766 0.0597924758291675 0.0311294093477175 0.0348566717643987 0.0370394098673272 0.0534002536974584 0.0314675131115327 0.0352857535838269 0.0376023777288259 0.0661846979608766
52.74 0.0312984612296251 0.0350712126741217 0.0373423088365454 0.0597924758291675 0.0311294093477175 0.0348566717644 0.0370524748971248 0.0534002536974584 0.0314675131115327 0.0352857535838435 0.037632142775966 0.0661846979608766
52.8 0.0312984612296251 0.0350712126741217 0.0373632260707726 0.0597924758291675 0.0311294093477175 0.0348566717644 0.0370676120752791 0.0534002536974584 0.0314675131115327 0.0352857535838435 0.0376588400662661 0.0661846979608766
52.86 0.0312984612296251 0.0350712126741217 0.0374069170586874 0.0597923405016836 0.0311294093477175 0.0348566717644 0.03708382204758 0.053400024550406 0.0314675131115327 0.0352857535838435 0.0377300120697948 0.0661846564529611
52.92 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0596664119241966 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0532555923569256 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0660772314914676
52.98 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0598725003135092 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0535343121596615 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662106884673569
53.04 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0600833524078326 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0538947278316475 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662719769840177
53.1 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0602599693631674 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0541564130123885 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0663635257139464
53.16 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0604414219570718 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0544882815652066 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0663945623489369
53.22 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.060561870752732 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0547238655516391 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0663998759538248
53.28 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0605498949380164 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0548413079438393 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662584819321936
53.34 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0606672978264909 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0550487885716454 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662858070813364
53.4 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0608517151044545 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0553719671637999 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0663314630451092
53.46 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0608535963629459 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0554824560044095 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662247367214822
53.52 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0608585786349528 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0555108713578118 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662062859120937
53.58 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0610598067879874 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0558090142864211 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0663105992895536
53.64 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0611870890259251 0.0311294093477175 0.0348566717644 0.0370967703497497 0.0560771606006041 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662970174512461
53.7 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0613250453215668 0.0311294093477175 0.0348566717644 0.0370967703497497 0.056361916690571 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0662881739525626
53.76 0.0312984612296251 0.0350712126741217 0.0374357224488019 0.0612002123061521 0.0311294093477175 0.0348566717644 0.0370967703497497 0.056237161611593 0.0314675131115327 0.0352857535838435 0.0377746745478542 0.0661632630007112
53.82 0.0312984612296251 0.0350712126741217 0.0374357224488018 0.0611577771091034 0.0311294093477175 0.0348566717644 0.0370967703497494 0.0561657737710263 0.0314675131115327 0.0352857535838435 0.0377746745478541 0.0661497804471805
53.88 0.0312984612296251 0.0350712126741217 0.0374357224488018 0.0612320247087408 0.0311294093477175 0.0348566717644 0.0370967703497494 0.0563767982407314 0.0314675131115327 0.0352857535838435 0.0377746745478541 0.0660872511767502
53.94 0.0312984612296251 0.0350712126741217 0.0374470162334243 0.061156961617263 0.0311294093477175 0.0348566717644 0.0371058402022077 0.0562182036139484 0.0314675131115327 0.0352857535838435 0.037788192264641 0.0660957196205777
54 0.0312984612296251 0.0350712126741217 0.0374740005727429 0.0610448466767306 0.0311294093477175 0.0348566717644 0.0371234257713352 0.0560196458077367 0.0314675131115327 0.0352857535838435 0.0378245753741506 0.0660700475457245
54.06 0.0312984612296251 0.0350712126741217 0.0374883692070541 0.0610448466767306 0.0311294093477175 0.0348566717644 0.0371415635121826 0.0560196458077367 0.0314675131115327 0.0352857535838435 0.0378351749019255 0.0660700475457245
54.12 0.0312984612296251 0.0350712126741217 0.0374989564099007 0.0610448466767306 0.0311294093477175 0.0348566717644 0.0371571603856321 0.0560196458077367 0.0314675131115327 0.0352857535838435 0.0378407524341693 0.0660700475457245
54.18 0.0312984612296251 0.035071219613182 0.0375029259972861 0.0610448466767306 0.0311294093477175 0.0348566731293498 0.037167922179994 0.0560196458077367 0.0314675131115327 0.0352857660970143 0.0378379298145782 0.0660700475457245
54.24 0.0312984612296251 0.035071219613182 0.0374923871566086 0.0610448466767306 0.0311294093477175 0.0348566731293498 0.0371627587362114 0.0560196458077367 0.0314675131115327 0.0352857660970143 0.0378220155770059 0.0660700475457245
54.3 0.0312984612296251 0.0350712196132941 0.0374770040372739 0.0610448466767306 0.0311294093477175 0.0348566731293669 0.0371497730350998 0.0560196458077367 0.0314675131115327 0.0352857660972214 0.0378042350394481 0.0660700475457245
54.36 0.0312984612296251 0.0350713137876635 0.0374541712130653 0.0610448466767306 0.0311294093477175 0.0348566927129475 0.0371191395200266 0.0560196458077367 0.0314675131115327 0.0352859348623794 0.0377892029061039 0.0660700475457245
54.42 0.0312984612296251 0.035073914016876 0.0374197875512272 0.0610448466767306 0.0311294093477175 0.0348573805340221 0.037064908845058 0.0560196458077367 0.0314675131115327 0.0352904474997299 0.0377746662573965 0.0660700475457245
54.48 0.0312984612296251 0.035080039788346 0.0373915485270159 0.0610448466767306 0.0311294093477175 0.0348602190574075 0.0370235098010602 0.0560196458077367 0.0314675131115327 0.0352998605192844 0.0377595872529715 0.0660700475457245
54.54 0.0312984612296251 0.0350916840397285 0.0373852195515645 0.0610448466767306 0.0311294093477175 0.0348693510319357 0.037013390587718 0.0560196458077367 0.0314675131115327 0.0353140170475213 0.037757048515411 0.0660700475457245
54.6 0.0312984612296251 0.0351010593984349 0.0373793607208103 0.0610448466767306 0.0311294093477175 0.0348785584433609 0.0370054053696565 0.0560196458077367 0.0314675131115327 0.0353235603535088 0.037753316071964 0.0660700475457245
54.66 0.0312984612296251 0.0351126893256479 0.037375803064308 0.0610448466767306 0.0311294093477175 0.0348901596748118 0.0369986172769668 0.0560196458077367 0.0314675131115327 0.0353352189764839 0.0377529888516492 0.0660700475457245
54.72 0.0312984612296251 0.0351226109880427 0.0373758008924733 0.0610448466767306 0.0311294093477175 0.0349024118523334 0.0369986134149035 0.0560196458077367 0.0314675131115327 0.035342810123752 0.0377529883700431 0.0660700475457245
54.78 0.0312984612296251 0.0351350346526016 0.037369755911849 0.0610448466767306 0.0311294093477175 0.0349108095038091 0.0369892868333754 0.0560196458077367 0.0314675131115327 0.0353592598013941 0.0377502249903226 0.0660700475457245
54.84 0.0312984612296251 0.0351492019645341 0.037369740392601 0.0610448466767306 0.0311294093477175 0.0349240887557482 0.0369892594855279 0.0560196458077367 0.0314675131115327 0.0353743151733199 0.037750221299674 0.0660700475457245
54.9 0.0312984612296251 0.0351666266540215 0.0373664751019326 0.0610448466767306 0.0311294093477175 0.0349372864548171 0.0369837486764318 0.0560196458077367 0.0314675131115327 0.035395966853226 0.0377492015274335 0.0660700475457245
54.96 0.0312984612296251 0.0351825452434467 0.0373645280261017 0.0610448466767306 0.0311294093477175 0.0349498360673504 0.0369804099449872 0.0560196458077367 0.0314675131115327 0.0354152544195431 0.0377486461072162 0.0660700475457245
55.02 0.0312984612296251 0.0351965857377762 0.03736452677192 0.0610448466767306 0.0311294093477175 0.0349637924266392 0.0369804077087777 0.0560196458077367 0.0314675131115327 0.0354293790489132 0.0377486458350624 0.0660700475457245
55.08 0.0312984612296251 0.0352085655819349 0.0373645232430823 0.0610448466767306 0.0311294093477175 0.034977300166356 0.0369804014601237 0.0560196458077367 0.0314675131115327 0.0354398309975138 0.0377486450260409 0.0660700475457245
55.14 0.0312984612296251 0.0352006170894998 0.0373645232214367 0.0610448466767306 0.0311294093477175 0.0349688554038541 0.0369804014209358 0.0560196458077367 0.0314675131115327 0.0354323787751455 0.0377486450219377 0.0660700475457245
55.2 0.0312984612296251 0.0352153758911973 0.0373618182993263 0.0610448466767306 0.0311294093477175 0.034982124633376 0.0369758409434664 0.0560196458077367 0.0314675131115327 0.0354486271490187 0.0377477956551861 0.0660700475457245
55.26 0.0312984612296251 0.0352230058121552 0.0373618170102441 0.0610448466767306 0.0311294093477175 0.0349924714293323 0.036975838653335 0.0560196458077367 0.0314675131115327 0.035453540194978 0.0377477953671532 0.0660700475457245
55.32 0.0312984612296251 0.0352301494013929 0.0373593472874355 0.0610448466767306 0.0311294093477175 0.0350031715256965 0.0369720651912726 0.0560196458077367 0.0314675131115327 0.0354571272770893 0.0377466293835984 0.0660700475457245
55.38 0.0312984612296251 0.035240820450157 0.0373593418910968 0.0610448466767306 0.0311294093477175 0.035016652602525 0.0369720556876428 0.0560196458077367 0.0314675131115327 0.0354649882977891 0.0377466280945508 0.0660700475457245
55.44 0.0312984612296251 0.0352529141955951 0.0373593376137887 0.0610448466767306 0.0311294093477175 0.0350287124977582 0.0369720481399261 0.0560196458077367 0.0314675131115327 0.0354771158934321 0.0377466270876512 0.0660700475457245
55.5 0.0312984612296251 0.0352640798128716 0.037359336178548 0.0610448466767306 0.0311294093477175 0.0350410030758463 0.0369720455848661 0.0560196458077367 0.0314675131115327 0.0354871565498968 0.0377466267722299 0.0660700475457245
55.56 0.0312984612296251 0.0352791494602821 0.0373524205889549 0.0610448466767306 0.0311294093477175 0.0350526582043912 0.0369616676666762 0.0560196458077367 0.0314675131115327 0.035505640716173 0.0377431735112335 0.0660700475457245
55.62 0.0312984612296251 0.0353029165032163 0.0373471642225566 0.0610448466767306 0.0311294093477175 0.0350651947580094 0.0369535921692802 0.0560196458077367 0.0314675131115327 0.0355406382484231 0.037740736275833 0.0660700475457245
55.68 0.0312984612296251 0.035319051203272 0.0373440766875541 0.0610448466767306 0.0311294093477175 0.0350776091575336 0.0369490339914577 0.0560196458077367 0.0314675131115327 0.0355604932490104 0.0377391193836505 0.0660700475457245
55.74 0.0312984612296251 0.0353419024377952 0.0373401497599808 0.0610448466767306 0.0311294093477175 0.0350916794627697 0.0369426750327345 0.0560196458077367 0.0314675131115327 0.0355921254128206 0.0377376244872271 0.0660700475457245
55.8 0.0312984612296251 0.0353618028929748 0.0373368644746117 0.0610448466767306 0.0311294093477175 0.0351057356157643 0.0369381142854028 0.0560196458077367 0.0314675131115327 0.0356178701701852 0.0377356146638205 0.0660700475457245
55.86 0.0312984612296251 0.0353697339293374 0.037336723654782 0.0610448466767306 0.0311294093477175 0.0351191513705169 0.0369378746143419 0.0560196458077367 0.0314675131115327 0.035620316488158 0.037735572695222 0.0660700475457245
55.92 0.0312984612296251 0.0353817421618138 0.0373395576450042 0.0610442538777918 0.0311294093477175 0.0351325088076179 0.0369320398680982 0.0560185985290011 0.0314675131115327 0.0356309755160098 0.0377470754219102 0.0660699092265825
55.98 0.0312984612296251 0.0353923676293167 0.0373395223282942 0.0610442538777918 0.0311294093477175 0.0351470631806764 0.0369319788554601 0.0560185985290011 0.0314675131115327 0.0356376720779571 0.0377470658011283 0.0660699092265825
56.04 0.0312984612296251 0.0354036890371359 0.0373394259908021 0.0610442538777918 0.0311294093477175 0.0351585957106095 0.0369318134295452 0.0560185985290011 0.0314675131115327 0.0356487823636623 0.037747038552059 0.0660699092265825
56.1 0.0312984612296251 0.0354113360772164 0.0373394196411877 0.0610442538777918 0.0311294093477175 0.0351708001587797 0.0369318022621842 0.0560185985290011 0.0314675131115327 0.0356518719956531 0.0377470370201913 0.0660699092265825
56.16 0.0312984612296251 0.0354220614248605 0.0373348981203525 0.0610442538777918 0.0311294093477175 0.0351817272239786 0.036925134826558 0.0560185985290011 0.0314675131115327 0.0356623956257423 0.037744661414147 0.0660699092265825
56.22 0.0312984612296251 0.0354267783378017 0.0373339061570905 0.0610442538777918 0.0311294093477175 0.0351899526696809 0.0369234849730523 0.0560185985290011 0.0314675131115327 0.0356636040059225 0.0377443273411287 0.0660699092265825
56.28 0.0312984612296251 0.0354363119985882 0.0373342922279579 0.0610442538777918 0.0311294093477175 0.0352024258689604 0.0369231209032137 0.0560185985290011 0.0314675131115327 0.035670198128216 0.0377454635527021 0.0660699092265825
56.34 0.0312984612296251 0.0354463104806208 0.0373148922271956 0.0610442538777918 0.0311294093477175 0.0352105097024251 0.0368927588555914 0.0560185985290011 0.0314675131115327 0.0356821112588165 0.0377370255987998 0.0660699092265825
56.4 0.0312984612296251 0.0354555781572335 0.0373124580073953 0.0610442538777918 0.0311294093477175 0.035222146968459 0.036889212368091 0.0560185985290011 0.0314675131115327 0.035689009346008 0.0377357036466996 0.0660699092265825
56.46 0.0312984612296251 0.0354723523665492 0.0373106755327536 0.0610442538777918 0.0311294093477175 0.0352355574577313 0.0368862671134816 0.0560185985290011 0.0314675131115327 0.0357091472753671 0.0377350839520256 0.0660699092265825
56.52 0.0312984612296251 0.0354808634349748 0.0373104071516683 0.0610442538777918 0.0311294093477175 0.0352486862271521 0.0368858167308412 0.0560185985290011 0.0314675131115327 0.0357130406427976 0.0377349975724955 0.0660699092265825
56.58 0.0312984612296251 0.0354890109418369 0.0373103426786501 0.0610442538777918 0.0311294093477175 0.035262216970222 0.0368857064955428 0.0560185985290011 0.0314675131115327 0.0357158049134518 0.0377349788617573 0.0660699092265825
56.64 0.0312984612296251 0.0354960856905459 0.0373073583062824 0.0610442538777918 0.0311294093477175 0.0352725071379869 0.0368810580761338 0.0560185985290011 0.0314675131115327 0.0357196642431048 0.037733658536431 0.0660699092265825
56.7 0.0312984612296251 0.0355132689072994 0.0373030630357263 0.0610442538777918 0.0311294093477175 0.0352853823077456 0.0368741517831574 0.0560185985290011 0.0314675131115327 0.0357411555068531 0.0377319742882951 0.0660699092265825
56.76 0.0312984612296251 0.0355314953737972 0.0372943111864342 0.0610442538777918 0.0311294093477175 0.0352977482989221 0.036860472636022 0.0560185985290011 0.0314675131115327 0.0357652424486723 0.0377281497368464 0.0660699092265825
56.82 0.0312984612296251 0.0355467345475858 0.037292285724974 0.0610442538777918 0.0311294093477175 0.0353098851541473 0.0368578087228176 0.0560185985290011 0.0314675131115327 0.0357835839410243 0.0377267627271304 0.0660699092265825
56.88 0.0312984612296251 0.0355453477354825 0.037282874505622 0.0610442538777918 0.0311294093477175 0.0353015984266815 0.0368374536592572 0.0560185985290011 0.0314675131115327 0.0357890970442835 0.0377282953519869 0.0660699092265825
56.94 0.0312984612296251 0.0355453477354844 0.0372976582335388 0.0610442538777918 0.0311294093477175 0.0353015984266818 0.0368627547226267 0.0560185985290011 0.0314675131115327 0.035789097044287 0.0377325617444509 0.0660699092265825
57 0.0312984612296251 0.0355453477354907 0.0373317520520071 0.0610442538777918 0.0311294093477175 0.0353015984266828 0.0368878269836225 0.0560185985290011 0.0314675131115327 0.0357890970442986 0.0377756771203917 0.0660699092265825
57.06 0.0312984612296251 0.0355453477356116 0.0373651099107289 0.0610442538777918 0.0311294093477175 0.0353015984267034 0.0369125379769531 0.0560185985290011 0.0314675131115327 0.0357890970445198 0.0378176818445047 0.0660699092265825
57.12 0.0312984612296251 0.0355465461006212 0.0373942789722304 0.0610442538777918 0.0311294093477175 0.0353023350277365 0.0369304843710277 0.0560185985290011 0.0314675131115327 0.035790757173506 0.037858073573433 0.0660699092265825
57.18 0.0312984612296251 0.0355465461006212 0.0374361910156207 0.0610442538777918 0.0311294093477175 0.0353023350277365 0.0369584931709667 0.0560185985290011 0.0314675131115327 0.035790757173506 0.0379138888602748 0.0660699092265825
57.24 0.0312984612296251 0.0355465461006212 0.0374802054487559 0.0610442538777918 0.0311294093477175 0.0353023350277365 0.0369871947063506 0.0560185985290011 0.0314675131115327 0.035790757173506 0.0379732161911612 0.0660699092265825
57.3 0.0312984612296251 0.0355465461006212 0.0375235474276207 0.0610442538777918 0.0311294093477175 0.0353023350277365 0.0370172020619352 0.0560185985290011 0.0314675131115327 0.035790757173506 0.0380298927933061 0.0660699092265825
57.36 0.0312984612296251 0.035546686005863 0.037554167885925 0.0610442538777918 0.0311294093477175 0.0353023783898406 0.0370382237588963 0.0560185985290011 0.0314675131115327 0.0357909936218855 0.0380701120129536 0.0660699092265825
57.42 0.0312984612296251 0.0355462610555514 0.0375690130104914 0.0610442538777918 0.0311294093477175 0.0353016190567748 0.0370505393552303 0.0560185985290011 0.0314675131115327 0.035790903054328 0.0380874866657524 0.0660699092265825
57.48 0.0312984612296251 0.0355462610555517 0.0376034638394848 0.0610442538777918 0.0311294093477175 0.0353016190567748 0.0370802245403795 0.0560185985290011 0.0314675131115327 0.0357909030543286 0.03812670313859 0.0660699092265825
57.54 0.0312984612296251 0.0355462610681092 0.037621852978395 0.0609587057714483 0.0311294093477175 0.0353016190591645 0.0371017419665022 0.0558679797912825 0.0314675131115327 0.0357909030770539 0.0381419639902877 0.0660494317516141
57.6 0.0312984612296251 0.0355463580404018 0.0376363898099695 0.0609587057714483 0.0311294093477175 0.0353016476012831 0.0371261773526167 0.0558679797912825 0.0314675131115327 0.0357910684795204 0.0381466022673223 0.0660494317516141
57.66 0.0312984612296251 0.0355463598560047 0.0376355630349972 0.0609587057714483 0.0311294093477175 0.0353016480196876 0.03714201116769 0.0558679797912825 0.0314675131115327 0.0357910716923218 0.0381291149023044 0.0660494317516141
57.72 0.0312984612296251 0.0355463598560086 0.0376411421711786 0.0609587057714483 0.0311294093477175 0.0353016480196883 0.0371654478080068 0.0558679797912825 0.0314675131115327 0.035791071692329 0.0381168365343503 0.0660494317516141
57.78 0.0312984612296251 0.0355463599778983 0.0376454457710056 0.0609587057714483 0.0311294093477175 0.0353016480444918 0.0371811804987128 0.0558679797912825 0.0314675131115327 0.0357910719113049 0.0381097110432985 0.0660494317516141
57.84 0.0312984612296251 0.0355463599778984 0.037652500249225 0.0609587057714483 0.0311294093477175 0.0353016480444918 0.0372042780388312 0.0558679797912825 0.0314675131115327 0.0357910719113049 0.0381007224596187 0.0660494317516141
57.9 0.0312984612296251 0.0355463601123448 0.0376481928443951 0.0609587057714483 0.0311294093477175 0.0353016480721413 0.0372164068821438 0.0558679797912825 0.0314675131115327 0.0357910721525482 0.0380799788066463 0.0660494317516141
57.96 0.0312984612296251 0.0355483887389805 0.0376424509421657 0.0609587057714483 0.0311294093477175 0.0353027980560041 0.0372154755059344 0.0558679797912825 0.0314675131115327 0.0357939794219569 0.038069426378397 0.0660494317516141
58.02 0.0312984612296251 0.0355483887395193 0.0376426674257241 0.0609587057714483 0.0311294093477175 0.0353027980560975 0.0372245118590668 0.0558679797912825 0.0314675131115327 0.0357939794229412 0.0380608229923814 0.0660494317516141
58.08 0.0312984612296251 0.0355471601532168 0.037625247574068 0.0609587057714483 0.0311294093477175 0.0352995724486092 0.0372093535654398 0.0558679797912825 0.0314675131115327 0.0357947478578244 0.0380411415826963 0.0660494317516141
58.14 0.0312984612296251 0.0355514208345996 0.0375964631578286 0.0609587057714483 0.0311294093477175 0.0352993623166615 0.0371700949242064 0.0558679797912825 0.0314675131115327 0.0358034793525378 0.0380228313914508 0.0660494317516141
58.2 0.0312984612296251 0.03555570236869 0.0375916952657425 0.0609587057714483 0.0311294093477175 0.0353032432690981 0.037163442875197 0.0558679797912825 0.0314675131115327 0.0358081614682818 0.038019947656288 0.0660494317516141
58.26 0.0312984612296251 0.0355606126490157 0.0375892462158919 0.0609587057714483 0.0311294093477175 0.0353081159962875 0.0371595813994173 0.0558679797912825 0.0314675131115327 0.0358131093017439 0.0380189110323665 0.0660494317516141
58.32 0.0312984612296251 0.0355640121328526 0.0375842751024189 0.0609587057714483 0.0311294093477175 0.0353107494124687 0.0371508706282025 0.0558679797912825 0.0314675131115327 0.0358172748532365 0.0380176795766354 0.0660494317516141
58.38 0.0312984612296251 0.0355613247985446 0.0375842731102219 0.0609587057714483 0.0311294093477175 0.035315051678036 0.0371508671126435 0.0558679797912825 0.0314675131115327 0.0358075979190531 0.0380176791078003 0.0660494317516141
58.44 0.0312984612296251 0.0355591744942507 0.0375790355169363 0.0609587057714483 0.0311294093477175 0.0353117329955707 0.0371423830136077 0.0558679797912825 0.0314675131115327 0.0358066159929306 0.0380156880202649 0.0660494317516141
58.5 0.0312984612296251 0.0355590513075335 0.0375782180455178 0.0609587057714483 0.0311294093477175 0.0353094110747757 0.0371410177298455 0.0558679797912825 0.0314675131115327 0.0358086915402913 0.0380154183611901 0.0660494317516141
58.56 0.0312984612296251 0.035557273578471 0.0375770479011349 0.0609587057714483 0.0311294093477175 0.0353152681561886 0.0371399906783754 0.0558679797912825 0.0314675131115327 0.0357992790007534 0.0380141051238944 0.0660494317516141
58.62 0.0312984612296251 0.0355613409385382 0.037576982825154 0.0609587057714483 0.0311294093477175 0.0353221425889343 0.0371398793018261 0.0558679797912825 0.0314675131115327 0.0358005392881422 0.038014086348482 0.0660494317516141
58.68 0.0312984612296251 0.0355610228203708 0.0375765863586829 0.0609587057714483 0.0311294093477175 0.0353191137417211 0.0371392103277245 0.0558679797912825 0.0314675131115327 0.0358029318990205 0.0380139623896414 0.0660494317516141
58.74 0.0312984612296251 0.0355619828067934 0.0375740655357251 0.0609587057714483 0.0311294093477175 0.0353235093853255 0.0371350359542913 0.0558679797912825 0.0314675131115327 0.0358004562282612 0.0380130951171589 0.0660494317516141
58.8 0.0312984612296251 0.0355612507499406 0.0375740642819372 0.0609587057714483 0.0311294093477175 0.0353330613701828 0.037135033725674 0.0558679797912825 0.0314675131115327 0.0357894401296985 0.0380130948382003 0.0660494317516141
58.86 0.0312984612296251 0.0355620689511721 0.0375740224700197 0.0609587057714483 0.0311294093477175 0.0353379707413173 0.0371349620337696 0.0558679797912825 0.0314675131115327 0.0357861671610269 0.0380130829062698 0.0660494317516141
58.92 0.0312984612296251 0.0355625448322265 0.0375740076452099 0.0609587057714483 0.0311294093477175 0.0353406792968179 0.0371349362682589 0.0558679797912825 0.0314675131115327 0.0357844103676351 0.038013079022161 0.0660494317516141
58.98 0.0312984612296251 0.0355651937110842 0.0375740009532761 0.0609587057714483 0.0311294093477175 0.0353490289539758 0.0371349245546901 0.0558679797912825 0.0314675131115327 0.0357813584681925 0.0380130773518621 0.0660494317516141
59.04 0.0312984612296251 0.0355581536836866 0.0375739997699274 0.0609587057714483 0.0311294093477175 0.0353462983361805 0.0371349224677701 0.0558679797912825 0.0314675131115327 0.0357700090311927 0.0380130770720847 0.0660494317516141
59.1 0.0312984612296251 0.0355541932885215 0.0375739970901179 0.0609587057714483 0.0311294093477175 0.0353455460384502 0.0371349177541247 0.0558679797912825 0.0314675131115327 0.0357628405385928 0.0380130764261111 0.0660494317516141
59.16 0.0312984612296251 0.0355512729575596 0.0375739220078166 0.0609587057714483 0.0311294093477175 0.0353467246011911 0.0371347892214717 0.0558679797912825 0.0314675131115327 0.0357558213139281 0.0380130547941616 0.0660494317516141
59.22 0.0312984612296251 0.0355479414859886 0.0375739205376427 0.0609587057714483 0.0311294093477175 0.0353485283372189 0.0371347866235496 0.0558679797912825 0.0314675131115327 0.0357473546347583 0.0380130544517359 0.0660494317516141
59.28 0.0312984612296251 0.0355449093157202 0.0375739187718601 0.0609587057714483 0.0311294093477175 0.0353495417298148 0.0371347835060547 0.0558679797912825 0.0314675131115327 0.0357402769016255 0.0380130540376656 0.0660494317516141
59.34 0.0312984612296251 0.0355406231799771 0.037570874681159 0.0609587057714483 0.0311294093477175 0.0353423990914605 0.0371304362817477 0.0558679797912825 0.0314675131115327 0.0357388472684937 0.0380113130805702 0.0660494317516141
59.4 0.0312984612296251 0.0355478149321449 0.0375631939520453 0.0609587057714483 0.0311294093477175 0.0353495765798841 0.0371180620843121 0.0558679797912825 0.0314675131115327 0.0357460532844057 0.0380083258197785 0.0660494317516141
59.46 0.0312984612296251 0.035538534880853 0.0375609262796204 0.0609587057714483 0.0311294093477175 0.0353413621074971 0.0371147812198367 0.0558679797912825 0.0314675131115327 0.0357357076542089 0.0380070713394041 0.0660494317516141
59.52 0.0312984612296251 0.0355287899603796 0.0375609034930957 0.0609587057714483 0.0311294093477175 0.03533017565429 0.0371147419909626 0.0558679797912825 0.0314675131115327 0.0357274042664691 0.0380070649952287 0.0660494317516141
59.58 0.0312984612296251 0.03552609831308 0.0375607910728457 0.0609587057714483 0.0311294093477175 0.0353305907797863 0.0371145502585712 0.0558679797912825 0.0314675131115327 0.0357216058463738 0.0380070318871202 0.0660494317516141
59.64 0.0312984612296251 0.0355319326193366 0.0375581164474049 0.0609587057714483 0.0311294093477175 0.0353384173441002 0.0371110636721082 0.0558679797912825 0.0314675131115327 0.035725447894573 0.0380051692227017 0.0660494317516141
59.7 0.0312984612296251 0.0355314953458923 0.0375579272347462 0.0609587057714483 0.0311294093477175 0.035337271378522 0.0371107408856576 0.0558679797912825 0.0314675131115327 0.0357257193132626 0.0380051135838348 0.0660494317516141
59.76 0.0312984612296251 0.0355367031195613 0.0375579162784781 0.0609587057714483 0.0311294093477175 0.0353466266539208 0.0371107217791354 0.0558679797912825 0.0314675131115327 0.0357267795852018 0.0380051107778209 0.0660494317516141
59.82 0.0312984612296251 0.0355442113928876 0.0375520708355222 0.0609587057714483 0.0311294093477175 0.0353545788228156 0.0371011598487185 0.0558679797912825 0.0314675131115327 0.0357338439629596 0.0380029818223259 0.0660494317516141
59.88 0.0312984612296251 0.0355477565003322 0.0375434208731695 0.0609587057714483 0.0311294093477175 0.0353562975207425 0.0370881329893379 0.0558679797912825 0.0314675131115327 0.0357392154799219 0.0379987087570011 0.0660494317516141
59.94 0.0312984612296251 0.0355477211074291 0.0375300773575735 0.0609587057714483 0.0311294093477175 0.0353538028507479 0.0370781444989311 0.0558679797912825 0.0314675131115327 0.0357416393641103 0.037982010216216 0.0660494317516141
60 0.0312984612296251 0.0355477211074291 0.0375294364325903 0.0609587057714483 0.0311294093477175 0.0353538028507479 0.0370937036807136 0.0558679797912825 0.0314675131115327 0.0357416393641103 0.0379651691844669 0.0660494317516141
60.06 0.0312984612296251 0.0355493512748815 0.0375342288918631 0.0609587057714483 0.0311294093477175 0.0353547698354756 0.0371098219140132 0.0558679797912825 0.0314675131115327 0.0357439327142874 0.0379586358697129 0.0660494317516141
60.12 0.0312984612296251 0.0355493512748815 0.037563114927817 0.0609587057714483 0.0311294093477175 0.0353547698354756 0.0371351846424074 0.0558679797912825 0.0314675131115327 0.0357439327142874 0.0379910452132265 0.0660494317516141
60.18 0.0312984612296251 0.0355493512748815 0.0375978482831407 0.0609587057714483 0.0311294093477175 0.0353547698354756 0.0371596723981431 0.0558679797912825 0.0314675131115327 0.0357439327142874 0.0380360241681383 0.0660494317516141
60.24 0.0312984612296251 0.0355493512748815 0.0376263875236013 0.0609587057714483 0.0311294093477175 0.0353547698354756 0.0371854690790336 0.0558679797912825 0.0314675131115327 0.0357439327142874 0.038067305968169 0.0660494317516141
60.3 0.0312984612296251 0.0355493512748815 0.0376607930548689 0.0609587057714483 0.0311294093477175 0.0353547698354756 0.0372120719296456 0.0558679797912825 0.0314675131115327 0.0357439327142874 0.0381095141800923 0.0660494317516141
60.36 0.0312984612296251 0.0355493512748815 0.0377026960140894 0.0609587057714483 0.0311294093477175 0.0353547698354756 0.0372395262208632 0.0558679797912825 0.0314675131115327 0.0357439327142874 0.0381658658073155 0.0660494317516141
60.42 0.0312984612296251 0.035549351278223 0.0377407083865423 0.0609587057714483 0.0311294093477175 0.0353547698360647 0.0372627014763543 0.0558679797912825 0.0314675131115327 0.0357439327203812 0.0382187152967304 0.0660494317516141
60.48 0.0312984612296251 0.035549351278223 0.0377815196097718 0.0609587057714483 0.0311294093477175 0.0353547698360647 0.0372917732391191 0.0558679797912825 0.0314675131115327 0.0357439327203812 0.0382712659804245 0.0660494317516141
60.54 0.0312984612296251 0.035549351278223 0.0378231884295072 0.0609587057714483 0.0311294093477175 0.0353547698360647 0.0373215476562554 0.0558679797912825 0.0314675131115327 0.0357439327203812 0.0383248292027591 0.0660494317516141
60.6 0.0312984612296251 0.035549351278223 0.03786220067983 0.0607997415654547 0.0311294093477175 0.0353547698360647 0.0373474685020939 0.0555914064232203 0.0314675131115327 0.0357439327203812 0.0383769328575661 0.066008076707689
60.66 0.0312984612296251 0.035549351278223 0.037870059175227 0.0609425153742222 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0557586158509256 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0661264148975187
60.72 0.0312984612296251 0.035549351278223 0.037870059175227 0.0610980754580081 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0559835548536188 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0662125960623973
60.78 0.0312984612296251 0.035549351278223 0.037870059175227 0.0613503089803971 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0562728487758584 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0664277691849358
60.84 0.0312984612296251 0.035549351278223 0.037870059175227 0.0615228520385506 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0565322220520602 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.066513482025041
60.9 0.0312984612296251 0.035549351278223 0.037870059175227 0.0618250925871103 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0568328668480655 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0668173183261551
60.96 0.0312984612296251 0.035549351278223 0.037870059175227 0.0618682269096698 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0569524754136247 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.066783978405715
61.02 0.0312984612296251 0.035549351278223 0.037870059175227 0.0620088310906138 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0571525597241942 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0668651024570335
61.08 0.0312984612296251 0.035549351278223 0.037870059175227 0.0621831825933524 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0573425722021669 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0670237929845379
61.14 0.0312984612296251 0.035549351278223 0.037870059175227 0.0624886081594462 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0576337447522787 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0673434715666138
61.2 0.0312984612296251 0.035549351278223 0.037870059175227 0.0626730134618513 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0578740101575372 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0674720167661654
61.26 0.0312984612296251 0.035549351278223 0.037870059175227 0.0623793078048294 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0574305222552099 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.067328093354449
61.32 0.0312984612296251 0.035549351278223 0.037870059175227 0.0625471005669799 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0577003116203815 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0673938895135784
61.38 0.0312984612296251 0.035549351278223 0.037870059175227 0.0625068009040966 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0577180229449665 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0672955788632267
61.44 0.0312984612296251 0.035549351278223 0.037870059175227 0.0626721263989596 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0579577567322862 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.067386496065633
61.5 0.0312984612296251 0.035549351278223 0.037870059175227 0.0627334599742304 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0581432900507544 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0673236298977064
61.56 0.0312984612296251 0.035549351278223 0.037870059175227 0.0627411878653549 0.0311294093477175 0.0353547698360647 0.0373505683807208 0.0582589201469382 0.0314675131115327 0.0357439327203812 0.0383895499697331 0.0672234555837715
61.62 0.0312984612296251 0.035549351278223 0.0378994736513355 0.0626560691227036 0.0311294093477175 0.0353547698360647 0.0373759910309526 0.0581136061303072 0.0314675131115327 0.0357439327203812 0.0384229562717183 0.0671985321150999
61.68 0.0312984612296251 0.0355493512782265 0.0379104381447296 0.0626560691227036 0.0311294093477175 0.0353547698360652 0.0373924684156902 0.0581136061303072 0.0314675131115327 0.0357439327203878 0.0384284078737689 0.0671985321150999
61.74 0.0312984612296251 0.0355493512782265 0.0379293614933214 0.0626560691227036 0.0311294093477175 0.0353547698360652 0.0374208529017214 0.0581136061303072 0.0314675131115327 0.0357439327203878 0.0384378700849214 0.0671985321150999
61.8 0.0312984612296251 0.0355493512782266 0.0379391668174682 0.0626560691227036 0.0311294093477175 0.0353547698360652 0.0374394059139487 0.0581136061303072 0.0314675131115327 0.0357439327203879 0.0384389277209878 0.0671985321150999
61.86 0.0312984612296251 0.0355493512782266 0.0379386979365475 0.0626560691227036 0.0311294093477175 0.0353547698360652 0.0374584114729376 0.0581136061303072 0.0314675131115327 0.0357439327203879 0.0384189844001574 0.0671985321150999
61.92 0.0312984612296251 0.035551035965323 0.0379307142620056 0.0626560691227036 0.0311294093477175 0.0353553560578528 0.0374597422758813 0.0581136061303072 0.0314675131115327 0.0357467158727932 0.03840168624813 0.0671985321150999
61.98 0.0312984612296251 0.035551035965323 0.0379165688860943 0.0626560691227036 0.0311294093477175 0.0353553560578528 0.0374592108803649 0.0581136061303072 0.0314675131115327 0.0357467158727932 0.0383739268918237 0.0671985321150999
62.04 0.0312984612296251 0.0355524014284648 0.0378944893283172 0.0626560691227036 0.0311294093477175 0.0353559450171306 0.0374398776113371 0.0581136061303072 0.0314675131115327 0.0357488578397989 0.0383491010452974 0.0671985321150999
62.1 0.0312984612296251 0.0355569676354193 0.0378760435194813 0.0626560691227036 0.0311294093477175 0.0353579313978019 0.0374252111414437 0.0581136061303072 0.0314675131115327 0.0357560038730368 0.0383268758975189 0.0671985321150999
62.16 0.0312984612296251 0.0355594964473306 0.0378329543724516 0.0626560691227036 0.0311294093477175 0.0353587658428718 0.0373652153779361 0.0581136061303072 0.0314675131115327 0.0357602270517895 0.038300693366967 0.0671985321150999
62.22 0.0312984612296251 0.0355688177155344 0.0378032449832938 0.0626560691227036 0.0311294093477175 0.0353618422731271 0.0373207207430301 0.0581136061303072 0.0314675131115327 0.0357757931579417 0.0382857692235576 0.0671985321150999
62.28 0.0312984612296251 0.0355854035368191 0.0377867350620488 0.0626560691227036 0.0311294093477175 0.0353725772717322 0.0372935674037971 0.0581136061303072 0.0314675131115327 0.035798229801906 0.0382799027203004 0.0671985321150999
62.34 0.0312984612296251 0.0355973808519995 0.0377821657357663 0.0626560691227036 0.0311294093477175 0.0353791308082035 0.0372859314890206 0.0581136061303072 0.0314675131115327 0.0358156308957954 0.038278399982512 0.0671985321150999
62.4 0.0312984612296251 0.0356022206640249 0.0377717416397708 0.0626560691227036 0.0311294093477175 0.0353851894135297 0.0372702123802259 0.0581136061303072 0.0314675131115327 0.0358192519145201 0.0382732708993156 0.0671985321150999
62.46 0.0312984612296251 0.0356123464042353 0.03777032558658 0.0626560691227036 0.0311294093477175 0.0353968702591536 0.0372678497027963 0.0581136061303072 0.0314675131115327 0.0358278225493171 0.0382728014703637 0.0671985321150999
62.52 0.0312984612296251 0.0356263214758402 0.0377612351965483 0.0626560691227036 0.0311294093477175 0.0354061247039764 0.0372532349249907 0.0581136061303072 0.0314675131115327 0.035846518247704 0.038269235468106 0.0671985321150999
62.58 0.0312984612296251 0.0356416779260051 0.0377554469256222 0.0626560691227036 0.0311294093477175 0.035418567844053 0.0372442518304553 0.0581136061303072 0.0314675131115327 0.0358647880079571 0.038266642020789 0.0671985321150999
62.64 0.0312984612296251 0.0356661209340349 0.0377530106774526 0.0626560691227036 0.0311294093477175 0.0354321951273332 0.0372401932386909 0.0581136061303072 0.0314675131115327 0.0359000467407367 0.0382658281162142 0.0671985321150999
62.7 0.0312984612296251 0.0356868103402326 0.0377467565836934 0.0626560691227036 0.0311294093477175 0.0354445119304308 0.0372303462593368 0.0581136061303072 0.0314675131115327 0.0359291087500344 0.0382631669080499 0.0671985321150999
62.76 0.0312984612296251 0.0357069622924308 0.0377457618124644 0.0626560691227036 0.0311294093477175 0.0354592131202729 0.0372286889856914 0.0581136061303072 0.0314675131115327 0.0359547114645887 0.0382628346392374 0.0671985321150999
62.82 0.0312984612296251 0.0357172068427963 0.0377335380760292 0.0626560691227036 0.0311294093477175 0.0354646562800542 0.0372099350179348 0.0581136061303072 0.0314675131115327 0.0359697574055385 0.0382571411341236 0.0671985321150999
62.88 0.0312984612296251 0.0357327546471184 0.0377236260791899 0.0626560691227036 0.0311294093477175 0.0354764051497207 0.0371941611715145 0.0581136061303072 0.0314675131115327 0.0359891041445161 0.0382530909868652 0.0671985321150999
62.94 0.0312984612296251 0.0357379922430763 0.0377137528662483 0.0626560691227036 0.0311294093477175 0.0354792225856682 0.0371793803702538 0.0581136061303072 0.0314675131115327 0.0359967619004844 0.0382481253622428 0.0671985321150999
63 0.0312984612296251 0.0357516929702044 0.0376821144694022 0.0626560691227036 0.0311294093477175 0.0354873998542103 0.0371334406640889 0.0581136061303072 0.0314675131115327 0.0360159860861984 0.0382307882747155 0.0671985321150999
63.06 0.0312984612296251 0.0357549143058739 0.0376837972688746 0.0626560691227036 0.0311294093477175 0.0354889887429446 0.0371491619623915 0.0581136061303072 0.0314675131115327 0.0360208398688031 0.0382184325753578 0.0671985321150999
63.12 0.0312984612296251 0.0357557154077838 0.037700843795667 0.0626560691227036 0.0311294093477175 0.0354894717373775 0.0371616322109639 0.0581136061303072 0.0314675131115327 0.0360219590781902 0.0382400553803701 0.0671985321150999
63.18 0.0312984612296251 0.0357557154077838 0.0377337486670008 0.0626560691227036 0.0311294093477175 0.0354894717373775 0.037193984638763 0.0581136061303072 0.0314675131115327 0.0360219590781902 0.0382735126952387 0.0671985321150999
63.24 0.0312984612296251 0.0357557154077979 0.0377745574500018 0.0626560691227036 0.0311294093477175 0.0354894717373797 0.0372252945885716 0.0581136061303072 0.0314675131115327 0.0360219590782161 0.0383238203114321 0.0671985321150999
63.3 0.0312984612296251 0.0357557154077979 0.0378196314410822 0.0626560691227036 0.0311294093477175 0.0354894717373797 0.0372585608834095 0.0581136061303072 0.0314675131115327 0.0360219590782161 0.0383807019987549 0.0671985321150999
63.36 0.0312984612296251 0.0357557190399852 0.0378517448963542 0.0626560691227036 0.0311294093477175 0.0354894726350394 0.0372866209025767 0.0581136061303072 0.0314675131115327 0.0360219654449311 0.0384168688901316 0.0671985321150999
63.42 0.0312984612296251 0.0357557190399865 0.0378835337244511 0.0626560691227036 0.0311294093477175 0.0354894726350395 0.0373167297386859 0.0581136061303072 0.0314675131115327 0.0360219654449334 0.0384503377102162 0.0671985321150999
63.48 0.0312984612296251 0.0357557190399865 0.0379214993040323 0.0626560691227036 0.0311294093477175 0.0354894726350395 0.0373508669524341 0.0581136061303072 0.0314675131115327 0.0360219654449334 0.0384921316556304 0.0671985321150999
63.54 0.0312984612296251 0.0357557190399865 0.0379616996889712 0.0626560691227036 0.0311294093477175 0.0354894726350395 0.0373853084075145 0.0581136061303072 0.0314675131115327 0.0360219654449334 0.0385380909704279 0.0671985321150999
63.6 0.0312984612296251 0.0357557190399865 0.0380240464197768 0.0626560691227036 0.0311294093477175 0.0354894726350395 0.0374207558632061 0.0581136061303072 0.0314675131115327 0.0360219654449334 0.0386273369763474 0.0671985321150999
63.66 0.0312984612296251 0.0357557190399865 0.0380250854097932 0.0628141303589604 0.0311294093477175 0.0354894726350395 0.0374213601927494 0.0582764459429562 0.0314675131115327 0.0360219654449334 0.038628810626837 0.0673518147749645
63.72 0.0312984612296251 0.0357557190399865 0.0380250854097932 0.0628319943354504 0.0311294093477175 0.0354894726350395 0.0374213601927494 0.0583329926686102 0.0314675131115327 0.0360219654449334 0.038628810626837 0.0673309960022906
63.78 0.0312984612296251 0.0357557190399865 0.0380250854097932 0.0628219826873959 0.0311294093477175 0.0354894726350395 0.0374213601927494 0.0583785420437565 0.0314675131115327 0.0360219654449334 0.038628810626837 0.0672654233310353
63.84 0.0312984612296251 0.0357557190399865 0.0380250854097932 0.0629259660638627 0.0311294093477175 0.0354894726350395 0.0374213601927494 0.0585836909913016 0.0314675131115327 0.0360219654449334 0.038628810626837 0.0672682411364239
63.9 0.0312984612296251 0.0357557190399865 0.0380250854097932 0.0631922366187429 0.0311294093477175 0.0354894726350395 0.0374213601927494 0.0588452057576302 0.0314675131115327 0.0360219654449334 0.038628810626837 0.0675392674798556
63.96 0.0312984612296251 0.0357557190399865 0.0380250854097932 0.0633943457156105 0.0311294093477175 0.0354894726350395 0.0374213601927494 0.0590699449898882 0.0314675131115327 0.0360219654449334 0.038628810626837 0.0677187464413328
64.02 0.0312984612296251 0.0357557190399865 0.0380250854097932 0.0635317804967549 0.0311294093477175 0.0354894726350395 0.0374213601927494 0.0593071142510582 0.0314675131115327 0.0360219654449334 0.038628810626837 0.0677564467424516
64.08 0.0312984612296251 0.0357557190399865 0.0380522743614171 0.0635637949172353 0.0311294093477175 0.0354894726350395 0.0374426316653993 0.0593051255048161 0.0314675131115327 0.0360219654449334 0.0386619170574349 0.0678224643296546
64.14 0.0312984612296251 0.0357576060151907 0.0380632012321457 0.0635637949172353 0.0311294093477175 0.0354903421783051 0.0374623413322607 0.0593051255048161 0.0314675131115327 0.0360248698520763 0.0386640611320307 0.0678224643296546
64.2 0.0312984612296251 0.0357576571193634 0.0380841187779159 0.0635637949172353 0.0311294093477175 0.035490356668791 0.0374906175932578 0.0593051255048161 0.0314675131115327 0.0360249575699359 0.038677619962574 0.0678224643296546
64.26 0.0312984612296251 0.0357576571193634 0.0381053412701104 0.0635637949172353 0.0311294093477175 0.035490356668791 0.0375258270496199 0.0593051255048161 0.0314675131115327 0.0360249575699359 0.038684855490601 0.0678224643296546
64.32 0.0312984612296251 0.0357576571193634 0.0381143613164437 0.0635637949172353 0.0311294093477175 0.035490356668791 0.0375549322826585 0.0593051255048161 0.0314675131115327 0.0360249575699359 0.0386737903502289 0.0678224643296546
64.38 0.0312984612296251 0.0357576571193635 0.0381148512868272 0.0635637949172353 0.0311294093477175 0.035490356668791 0.037575362881993 0.0593051255048161 0.0314675131115327 0.0360249575699361 0.0386543396916613 0.0678224643296546
64.44 0.0312984612296251 0.0357576571231795 0.0380951702988187 0.0635637949172353 0.0311294093477175 0.03549035666946 0.0375653726708288 0.0593051255048161 0.0314675131115327 0.0360249575768991 0.0386249679268085 0.0678224643296546
64.5 0.0312984612296251 0.0357576571231799 0.0380847553925019 0.0635637949172353 0.0311294093477175 0.03549035666946 0.0375712285547302 0.0593051255048161 0.0314675131115327 0.0360249575768998 0.0385982822302735 0.0678224643296546
64.56 0.0312984612296251 0.0357576571231799 0.0380882860445724 0.0635637949172353 0.0311294093477175 0.03549035666946 0.0375980063753839 0.0593051255048161 0.0314675131115327 0.0360249575768998 0.0385785657137609 0.0678224643296546
64.62 0.0312984612296251 0.0357600265952215 0.0380784418140738 0.0635637949172353 0.0311294093477175 0.0354916360754307 0.0375953120785281 0.0593051255048161 0.0314675131115327 0.0360284171150122 0.0385615715496196 0.0678224643296546
64.68 0.0312984612296251 0.0357628753946966 0.0380655044250555 0.0635637949172353 0.0311294093477175 0.0354934119035682 0.0375932548426412 0.0593051255048161 0.0314675131115327 0.0360323388858249 0.0385377540074698 0.0678224643296546
64.74 0.0312984612296251 0.0357630802582799 0.0380381324658228 0.0635637949172353 0.0311294093477175 0.0354934675612455 0.0375668344257722 0.0593051255048161 0.0314675131115327 0.0360326929553143 0.0385094305058735 0.0678224643296546
64.8 0.0312984612296251 0.035763082326486 0.038017124777651 0.0635637949172353 0.0311294093477175 0.0354934680174754 0.0375451698821953 0.0593051255048161 0.0314675131115327 0.0360326966354967 0.0384890796731067 0.0678224643296546
64.86 0.031298784149755 0.0357718521489756 0.037995201102078 0.0635637949172353 0.0311297477667288 0.0354929794327271 0.0375169138357934 0.0593051255048161 0.0314678205327812 0.0360507248652241 0.0384734883683627 0.0678224643296546
64.92 0.031298784149755 0.0357902749753475 0.0379720177237898 0.0635637949172353 0.0311297477667288 0.0355012429314193 0.037486850973316 0.0593051255048161 0.0314678205327812 0.0360793070192756 0.0384571844742635 0.0678224643296546
64.98 0.031298784149755 0.0357967385652689 0.0379612495061418 0.0635637949172353 0.0311297477667288 0.0354877001852667 0.0374708720219249 0.0593051255048161 0.0314678205327812 0.0361057769452711 0.0384516269903586 0.0678224643296546
65.04 0.031298784149755 0.0357987023647685 0.0379492814948694 0.0635637949172353 0.0311297477667288 0.0354820083529387 0.0374509580390797 0.0593051255048161 0.0314678205327812 0.0361153963765984 0.0384476049506591 0.0678224643296546
65.1 0.031298784149755 0.0357919769004065 0.0379365101819188 0.0635637949172353 0.0311297477667288 0.0354613121083853 0.0374318160274788 0.0593051255048161 0.0314678205327812 0.0361226416924276 0.0384412043363587 0.0678224643296546
65.16 0.031298784149755 0.0358099872699229 0.0379061106371435 0.0635637949172353 0.0311297477667288 0.0354696478019833 0.0373920865808688 0.0593051255048161 0.0314678205327812 0.0361503267378625 0.0384201346934183 0.0678224643296546
65.22 0.031298784149755 0.0358167043400238 0.037890530061447 0.0635637949172353 0.0311297477667288 0.0354730185158713 0.0373872924706427 0.0593051255048161 0.0314678205327812 0.0361603901641762 0.0383937676522513 0.0678224643296546
65.28 0.031298784149755 0.0358167045509392 0.0378858572542884 0.0635637949172353 0.0311297477667288 0.0354730185617097 0.0374038947491359 0.0593051255048161 0.0314678205327812 0.0361603905401688 0.0383678197594408 0.0678224643296546
65.34 0.0312884716950917 0.035816331497728 0.037887282605975 0.0635637949172353 0.0311067675600799 0.0354711905344916 0.0374148329599913 0.0593051255048161 0.0314701758301036 0.0361614724609643 0.0383597322519588 0.0678224643296546
65.4 0.0312884716950917 0.035818092337965 0.0378895583666147 0.0635637949172353 0.0311067675600799 0.0354720275208066 0.0374285485562139 0.0593051255048161 0.0314701758301036 0.0361641571551234 0.0383505681770154 0.0678224643296546
65.46 0.0312884716950917 0.0358180933755456 0.0379126843521924 0.0635637949104051 0.0311067675600799 0.035472027771888 0.0374529365155087 0.0593051254924687 0.0314701758301036 0.0361641589792032 0.0383724321888762 0.0678224643283414
65.52 0.0312884716950917 0.0358183946789464 0.0379429572727305 0.0635637949104051 0.0311067675600799 0.0354722169819265 0.0374723582443535 0.0593051254924687 0.0314701758301036 0.0361645723759663 0.0384135563011075 0.0678224643283414
65.58 0.0312884716950917 0.0358185037602632 0.0379848662453096 0.0635637949104051 0.0311067675600799 0.035472909346823 0.0374985121925578 0.0593051254924687 0.0314701758301036 0.0361640981737033 0.0384712202980614 0.0678224643283414
65.64 0.0312884716950917 0.0358185037606882 0.0380167718334744 0.0635637949104051 0.0311067675600799 0.0354729093468983 0.0375268391563755 0.0593051254924687 0.0314701758301036 0.0361640981744781 0.0385067045105733 0.0678224643283414
65.7 0.0312884716950917 0.0358185037606939 0.0380596383982582 0.0635637949104051 0.0311067675600799 0.0354729093468992 0.0375565197841521 0.0593051254924687 0.0314701758301036 0.0361640981744886 0.0385627570123642 0.0678224643283414
65.76 0.0312884716950917 0.0358185037606939 0.0381214066610563 0.0635637949104051 0.0311067675600799 0.0354729093468992 0.037587675448004 0.0593051254924687 0.0314701758301036 0.0361640981744886 0.0386551378741086 0.0678224643283414
65.82 0.0312884716950917 0.0358185037606939 0.0381339097170142 0.0634957553246557 0.0311067675600799 0.0354729093468992 0.037596270452567 0.059208378091899 0.0314701758301036 0.0361640981744886 0.0386715489814614 0.0677831325574123
65.88 0.0312884716950917 0.0358185037606939 0.0381339097170142 0.0636137765949614 0.0311067675600799 0.0354729093468992 0.037596270452567 0.0594345440818397 0.0314701758301036 0.0361640981744886 0.0386715489814614 0.067793009108083
65.94 0.0312884716950917 0.0358185037606939 0.0381422761851114 0.0636360448131394 0.0311067675600799 0.0354729093468992 0.0376000490196764 0.0594786265373508 0.0314701758301036 0.0361640981744886 0.0386845033505464 0.0677934630889281
66 0.0312884716950917 0.0358185037606948 0.0381864749819299 0.0636360448131394 0.0311067675600799 0.0354729093468993 0.037632948008018 0.0594786265373508 0.0314701758301036 0.0361640981744903 0.0387400019558418 0.0677934630889281
66.06 0.0312884716950917 0.0358185037606948 0.0382267883455193 0.0636360448131394 0.0311067675600799 0.0354729093468994 0.0376663837985937 0.0594786265373508 0.0314701758301036 0.0361640981744903 0.0387871928924449 0.0677934630889281
66.12 0.0312884716950917 0.0358185037606949 0.038254885706702 0.0636360448131394 0.0311067675600799 0.0354729093468993 0.0376997685332828 0.0594786265373508 0.0314701758301036 0.0361640981744904 0.0388100028801212 0.0677934630889281
66.18 0.0312884716950917 0.0358185037608484 0.0382733867565139 0.0636360448131394 0.0311067675600799 0.035472909346925 0.0377264272897731 0.0594786265373508 0.0314701758301036 0.0361640981747718 0.0388203462232546 0.0677934630889281
66.24 0.0312884716950917 0.0358193416820656 0.0382733543637726 0.0636360448131394 0.0311067675600799 0.0354732000621152 0.0377372138734082 0.0594786265373508 0.0314701758301036 0.036165483302016 0.0388094948541369 0.0677934630889281
66.3 0.0312884716950917 0.0358214656099789 0.0382821911812469 0.0636360448131394 0.0311067675600799 0.0354745830210984 0.0377584090918918 0.0594786265373508 0.0314701758301036 0.0361683481988593 0.0388059732706019 0.0677934630889281
66.36 0.0312884716950917 0.0358214659023245 0.0382696753894914 0.0636360448131394 0.0311067675600799 0.0354745830830041 0.0377613895517579 0.0594786265373508 0.0314701758301036 0.036168348721645 0.0387779612272248 0.0677934630889281
66.42 0.0312884716950917 0.0358225620293195 0.0382505318727264 0.0636360448131394 0.0311067675600799 0.0354749540740733 0.0377516064040528 0.0594786265373508 0.0314701758301036 0.0361701699845657 0.0387494573414 0.0677934630889281
66.48 0.0312884716950917 0.0358243382836935 0.0382368021871714 0.0636360448131394 0.0311067675600799 0.0354757039569638 0.0377436431810423 0.0594786265373508 0.0314701758301036 0.0361729726104231 0.0387299611933005 0.0677934630889281
66.54 0.0312884716950917 0.0358247018878869 0.0382148834029451 0.0636360448131394 0.0311067675600799 0.0354758120419383 0.0377273886116462 0.0594786265373508 0.0314701758301036 0.0361735917338355 0.038702378194244 0.0677934630889281
66.6 0.0312884716950917 0.0358250206820573 0.038197788636629 0.0636360448131394 0.0311067675600799 0.0354762038622033 0.0377190030601563 0.0594786265373508 0.0314701758301036 0.0361738375019113 0.0386765742131018 0.0677934630889281
66.66 0.0312884716950917 0.0358273753135285 0.0381823247256213 0.0636360448131394 0.0311067675600799 0.035474876611199 0.0376961198019635 0.0594786265373508 0.0314701758301036 0.036179874015858 0.0386685296492791 0.0677934630889281
66.72 0.0312884716950917 0.0358496308537103 0.0381570970007832 0.0636360448131394 0.0311067675600799 0.035486849594599 0.0376602720348228 0.0594786265373508 0.0314701758301036 0.0362124121128216 0.0386539219667436 0.0677934630889281
66.78 0.0312884716950917 0.0358700048354544 0.0381461370466704 0.0636360448131394 0.0311067675600799 0.0355024198933687 0.0376428953789515 0.0594786265373508 0.0314701758301036 0.0362375897775401 0.0386493787143893 0.0677934630889281
66.84 0.0312884716950917 0.0358877685537596 0.0381273304535071 0.0636360448131394 0.0311067675600799 0.0355139867739267 0.0376168788849864 0.0594786265373508 0.0314701758301036 0.0362615503335926 0.0386377820220279 0.0677934630889281
66.9 0.0312884716950917 0.0359163234019317 0.038112776681831 0.0636360448131394 0.0311067675600799 0.0355293154397743 0.0375942697170209 0.0594786265373508 0.0314701758301036 0.0363033313640891 0.0386312836466412 0.0677934630889281
66.96 0.0312884716950917 0.0359391254728697 0.0381048867307 0.0636360448131394 0.0311067675600799 0.035548831973454 0.0375825158680674 0.0594786265373508 0.0314701758301036 0.0363294189722853 0.0386272575933325 0.0677934630889281
67.02 0.0312884716950917 0.0359650368381602 0.0380890089584867 0.0636360448131394 0.0311067675600799 0.0355677671220683 0.0375580444432595 0.0594786265373508 0.0314701758301036 0.0363623065542522 0.0386199734737139 0.0677934630889281
67.08 0.0312884716950917 0.0359898854931285 0.0380714109871261 0.0636360448131394 0.0311067675600799 0.0355870854893327 0.0375311211762153 0.0594786265373508 0.0314701758301036 0.0363926854969244 0.0386117007980368 0.0677934630889281
67.14 0.0312884716950917 0.0359900973469954 0.0380669186604256 0.0636360448131394 0.0311067675600799 0.0355869846997819 0.037525186563432 0.0594786265373508 0.0314701758301036 0.0363932099942088 0.0386086507574192 0.0677934630889281
67.2 0.0312884716950917 0.0359904309164516 0.0380540400488071 0.0636360448131394 0.0311067675600799 0.0355911450904456 0.0375072719544326 0.0594786265373508 0.0314701758301036 0.0363897167424576 0.0386008081431817 0.0677934630889281
67.26 0.0312884716950917 0.0360054626715988 0.0380519279905467 0.0636360448131394 0.0311067675600799 0.0356027354157989 0.0375038578300642 0.0594786265373508 0.0314701758301036 0.0364081899273986 0.0385999981510291 0.0677934630889281
67.32 0.0312884716950917 0.0360338783474385 0.0380462470198392 0.0636360448131394 0.0311067675600799 0.0356263531217448 0.0374950639460153 0.0594786265373508 0.0314701758301036 0.0364414035731323 0.0385974300936632 0.0677934630889281
67.38 0.0312884716950917 0.0360583001073626 0.038035275778251 0.0636360448131394 0.0311067675600799 0.0356472363294611 0.0374801185904846 0.0594786265373508 0.0314701758301036 0.0364693638852642 0.0385904329660173 0.0677934630889281
67.44 0.0312884716950917 0.0360670172334411 0.0380223143527056 0.0636360448131394 0.0311067675600799 0.0356535079462857 0.037464965089286 0.0594786265373508 0.0314701758301036 0.0364805265205965 0.0385796636161253 0.0677934630889281
67.5 0.0312884716950917 0.0360676206289358 0.0380387082621213 0.0636360448131394 0.0311067675600799 0.0356537713173417 0.0374908887270032 0.0594786265373508 0.0314701758301036 0.0364814699405299 0.0385865277972393 0.0677934630889281
67.56 0.0312884716950917 0.0360688465485892 0.0380675896961378 0.0636360448131394 0.0311067675600799 0.0356548649921644 0.0375156311664782 0.0594786265373508 0.0314701758301036 0.0364828281050139 0.0386195482257973 0.0677934630889281
67.62 0.0312884716950917 0.0360688465497922 0.038118927358098 0.0636360448131394 0.0311067675600799 0.0356548649923738 0.0375493001009235 0.0594786265373508 0.0314701758301036 0.0364828281072106 0.0386885546152724 0.0677934630889281
67.68 0.0312884716950917 0.0360688465522522 0.038172451775975 0.0636360448131394 0.0311067675600799 0.0356548649928258 0.0375841172555819 0.0594786265373508 0.0314701758301036 0.0364828281116787 0.038760786296368 0.0677934630889281
67.74 0.0312884716950917 0.0360688465524056 0.0382051398975287 0.0636615459078068 0.0311067675600799 0.0356548649928519 0.0376013604985393 0.0595241078435114 0.0314701758301036 0.0364828281119594 0.038808919296518 0.0677989839721023
67.8 0.0312884716950917 0.0360688465524056 0.0382051398975287 0.0635990090747331 0.0311067675600799 0.0356548649928519 0.0376013604985393 0.0594093925022408 0.0314701758301036 0.0364828281119594 0.038808919296518 0.0677886256472254
67.86 0.0312884716950917 0.0360693140168548 0.0382053004591807 0.0633926164725192 0.0311067675600799 0.0356558478210435 0.037598975674774 0.0590219352655998 0.0314701758301036 0.0364827802126662 0.0388116252435873 0.0677632976794385
67.92 0.0312884716950917 0.0360693140168548 0.0382053004591807 0.0633141407304758 0.0311067675600799 0.0356558478210435 0.037598975674774 0.0588716943096863 0.0314701758301036 0.0364827802126662 0.0388116252435873 0.0677565871512654
67.98 0.0312884716950917 0.0360693140168548 0.0382106278581163 0.0629839615931452 0.0311067675600799 0.0356558478210435 0.0376002853797445 0.058298186261711 0.0314701758301036 0.0364827802126662 0.0388209703364881 0.0676697369245794
68.04 0.0312884716950917 0.0360693140168548 0.038210627858031 0.0629361579685908 0.0311067675600799 0.0356558478210435 0.0376002854065864 0.0581843131413809 0.0314701758301036 0.0364827802126662 0.0388209703094756 0.0676880027958007
68.1 0.0312884716950917 0.0360693140168548 0.038210627858031 0.0632645828202524 0.0311067675600799 0.0356558478210435 0.0376002854065864 0.0584710627760685 0.0314701758301036 0.0364827802126662 0.0388209703094756 0.0680581028644363
68.16 0.0312884716950917 0.0360693140168549 0.038210639934459 0.0632119067271814 0.0311067675600799 0.0356558478210435 0.0376002962039689 0.0582979355399292 0.0314701758301036 0.0364827802126662 0.038820983664949 0.0681258779144337
68.22 0.0312884716950917 0.0360693140171613 0.0382106397005376 0.06283334596583 0.0311067675600799 0.0356558478211579 0.0376002958724901 0.0576982700417758 0.0314701758301036 0.0364827802131648 0.0388209835285852 0.0679684218898843
68.28 0.0312884716950917 0.0360693140171613 0.0382106397005376 0.0628848888950883 0.0311067675600799 0.0356558478211579 0.0376002958724901 0.0578470558610637 0.0314701758301036 0.0364827802131648 0.0388209835285852 0.067922721929113
68.34 0.0312884716950917 0.0360693140171613 0.0382323082519595 0.0628489849835042 0.0311067675600799 0.0356558478211579 0.0376064859055538 0.0578199251102647 0.0314701758301036 0.0364827802131648 0.0388581305983651 0.0678780448567438
68.4 0.0312884716950917 0.0360693148468428 0.0382833590858556 0.0626308967020785 0.0311067675600799 0.0356558480202467 0.0376359570277953 0.0574350134205984 0.0314701758301036 0.0364827816734389 0.0389307611439159 0.0678267799835586
68.46 0.0312884716950917 0.0360705339798185 0.0383076626072202 0.0626308967020785 0.0311067675600799 0.0356564436059275 0.0376673041342649 0.0574350134205984 0.0314701758301036 0.0364846243537094 0.0389480210801754 0.0678267799835586
68.52 0.0312884716950917 0.0360705382731628 0.0383286827057411 0.0626308967020785 0.0311067675600799 0.0356564447637445 0.0377020924662193 0.0574350134205984 0.0314701758301036 0.0364846317825812 0.0389552729452629 0.0678267799835586
68.58 0.0312884716950917 0.0360705388619511 0.0383391974316731 0.0626308967020785 0.0311067675600799 0.0356564448940544 0.0377307490906209 0.0574350134205984 0.0314701758301036 0.0364846328298479 0.0389476457727254 0.0678267799835586
68.64 0.0312884716950917 0.0360708597205589 0.0383483259506624 0.0626308967020785 0.0311067675600799 0.0356565649381781 0.0377584759489241 0.0574350134205984 0.0314701758301036 0.0364851545029397 0.0389381759524008 0.0678267799835586
68.7 0.0312884716950917 0.0360708719480622 0.038358153436666 0.0626308967020785 0.0311067675600799 0.0356565683167709 0.0377819341306171 0.0574350134205984 0.0314701758301036 0.0364851755793535 0.0389343727427149 0.0678267799835586
68.76 0.0312884716950917 0.0360708777627802 0.0383635168799536 0.0626102767036887 0.0311067675600799 0.0356565697954049 0.037799337638498 0.0573989609221898 0.0314701758301036 0.0364851857301556 0.0389276961214093 0.0678215924851877
68.82 0.0312884716950917 0.0360708799184622 0.0383826044144139 0.0626102767036887 0.0311067675600799 0.0356565703409404 0.0378292456007764 0.0573989609221898 0.0314701758301036 0.0364851894959841 0.0389359632280515 0.0678215924851877
68.88 0.0312884716950917 0.036070906341681 0.0384039570350418 0.0626102767036887 0.0311067675600799 0.0356565781108471 0.0378561070768064 0.0573989609221898 0.0314701758301036 0.036485234572515 0.0389518069932772 0.0678215924851877
68.94 0.0312884716950917 0.0360709063459136 0.0384320201004119 0.0626102767036887 0.0311067675600799 0.0356565781116369 0.0378882806615727 0.0573989609221898 0.0314701758301036 0.0364852345801902 0.0389757595392511 0.0678215924851877
69 0.0312884716950917 0.0360731445695643 0.0384194357739317 0.0626102767036887 0.0311067675600799 0.0356575742384748 0.0378838238844054 0.0573989609221898 0.0314701758301036 0.0364887149006538 0.0389550476634579 0.0678215924851877
69.06 0.0312884716950917 0.0360731447660613 0.0384150195141764 0.0626102767036887 0.0311067675600799 0.0356575742785852 0.0378989667234523 0.0573989609221898 0.0314701758301036 0.0364887152535374 0.0389310723049004 0.0678215924851877
69.12 0.0312884716950917 0.0360731448380492 0.038410991767421 0.0626102767036887 0.0311067675600799 0.035657574292465 0.0379186799386499 0.0573989609221898 0.0314701758301036 0.0364887153836333 0.0389033035961921 0.0678215924851877
69.18 0.0312884716950917 0.0360731448429225 0.0384334664672685 0.0626102767036887 0.0311067675600799 0.0356575742933972 0.0379474102636031 0.0573989609221898 0.0314701758301036 0.0364887153924479 0.0389195226709338 0.0678215924851877
69.24 0.0312884716950917 0.0360731587413949 0.0384319034336952 0.0626102767036887 0.0311067675600799 0.035657578016875 0.0379595031466943 0.0573989609221898 0.0314701758301036 0.0364887394659148 0.0389043037206961 0.0678215924851877
69.3 0.0312884716950917 0.0360731588008458 0.0384351871185014 0.0626102767036887 0.0311067675600799 0.0356575780286689 0.0379809376224545 0.0573989609221898 0.0314701758301036 0.0364887395730227 0.0388894366145483 0.0678215924851877
69.36 0.0312884716950917 0.0360731588009475 0.0384512285035053 0.0625245983553628 0.0311067675600799 0.0356575780286856 0.0379922960632375 0.0573162798100077 0.0314701758301036 0.0364887395732095 0.038910160943773 0.067732916900718
69.42 0.0312884716950917 0.0360731588009475 0.0384512285035053 0.0626300004712198 0.0311067675600799 0.0356575780286856 0.0379922960632375 0.057465055515401 0.0314701758301036 0.0364887395732095 0.038910160943773 0.0677949454270386
69.48 0.0312884716950917 0.0360731588009475 0.0384512285035053 0.062804859252689 0.0311067675600799 0.0356575780286856 0.0379922960632375 0.0577200739126242 0.0314701758301036 0.0364887395732095 0.038910160943773 0.0678896445927538
69.54 0.0312884716950917 0.0360731588017011 0.0384552694917188 0.062809837668787 0.0311067675600799 0.0356575780288229 0.0379951208359854 0.0577129100407563 0.0314701758301036 0.0364887395745794 0.0389154181474522 0.0679067652968176
69.6 0.0312884716950917 0.0360718438705294 0.0384918712974221 0.062809837668787 0.0311067675600799 0.0356534617453308 0.0380200717391753 0.0577129100407563 0.0314701758301036 0.036490225995728 0.0389636708556688 0.0679067652968176
69.66 0.0312884716950917 0.0360718439149543 0.0385190869423969 0.062809837668787 0.0311067675600799 0.0356534617546529 0.0380458084840248 0.0577129100407563 0.0314701758301036 0.0364902260752557 0.038992365400769 0.0679067652968176
69.72 0.0312884716950917 0.0360718439149556 0.0385202446191373 0.0630215918693719 0.0311067675600799 0.0356534617546531 0.038046755956748 0.0579327759207141 0.0314701758301036 0.0364902260752581 0.0389937332815267 0.0681104078180297
69.78 0.0312884753468594 0.0360533519423046 0.0385217595962435 0.0629713222665233 0.0311067679970563 0.0356195084194795 0.0380472309603874 0.0577515261152273 0.0314701826966625 0.0364871954651298 0.0389962882320996 0.0681911184178192
69.84 0.0313123474873627 0.0360533322101545 0.0385217595962435 0.0621254760775122 0.0311128100231987 0.0356194714652601 0.0380472309603874 0.0562205882919598 0.0315118849515267 0.0364871929550489 0.0389962882320996 0.0680303638630646
69.9 0.0313342045813496 0.0360460105479292 0.0385217595962433 0.0621254760775122 0.0311229653488405 0.0356065800983858 0.0380472309603869 0.0562205882919598 0.0315454438138588 0.0364854409974726 0.0389962882320996 0.0680303638630646
69.96 0.0313319101638184 0.0360399269976735 0.0385217595962433 0.0621254760775122 0.03110738128276 0.0355952787162036 0.0380472309603869 0.0562205882919598 0.0315564390448769 0.0364845752791433 0.0389962882320996 0.0680303638630646
70.02 0.0313421296689575 0.0360148448692078 0.0385217595962433 0.0621254760775122 0.0311068943032867 0.0355496869305148 0.0380472309603869 0.0562205882919598 0.0315773650346283 0.0364800028079009 0.0389962882320996 0.0680303638630646
70.08 0.0313760976115177 0.035995528479268 0.0385217595962433 0.0621254760775122 0.0311154890810668 0.0355146983388564 0.0380472309603869 0.0562205882919598 0.0316367061419686 0.0364763586196796 0.0389962882320996 0.0680303638630646
70.14 0.0314243407839251 0.0359819894373233 0.0385217595962433 0.0621254760775122 0.0311298140620157 0.0354905431508506 0.0380472309603869 0.0562205882919598 0.0317188675058345 0.0364734357237959 0.0389962882320996 0.0680303638630646
70.2 0.031456293250808 0.0359433092105071 0.0385217595962407 0.0621254760775122 0.0311332190255062 0.0354229043083051 0.0380472309603823 0.0562205882919598 0.0317793674761097 0.0364637141127091 0.0389962882320992 0.0680303638630646
70.26 0.0314908400070082 0.0358960806851756 0.03852175858728 0.0621254760775122 0.0311430408101716 0.0353386860573387 0.038047229192903 0.0562205882919598 0.0318386392038449 0.0364534753130124 0.038996287981657 0.0680303638630646
70.32 0.0315338093989372 0.0358754700402436 0.0385217583310588 0.0621254760775122 0.0311603106066056 0.0353017928520834 0.0380472287413771 0.0562205882919598 0.0319073081912688 0.0364491472284039 0.0389962879207405 0.0680303638630646
70.38 0.0315812332088557 0.0358329209381795 0.0385217583310588 0.0621254760775122 0.0311770136954039 0.0352282486408334 0.0380472287413771 0.0562205882919598 0.0319854527223076 0.0364375932355257 0.0389962879207405 0.0680303638630646
70.44 0.0316279200531198 0.035816213151287 0.0385217583310588 0.0621254760775122 0.03119758710672 0.035199689955623 0.0380472287413771 0.0562205882919598 0.0320582529995197 0.0364327363469511 0.0389962879207405 0.0680303638630646
70.5 0.0316777959719669 0.0358022469982277 0.0385217583009122 0.0621254760775122 0.0312204708750304 0.0351764817120933 0.0380472286873707 0.0562205882919598 0.0321351210689033 0.036428012284362 0.0389962879144536 0.0680303638630646
70.56 0.0317002904264154 0.0357986071352925 0.0385217583009122 0.0621254760775122 0.0312348838875174 0.0351704589973817 0.0380472286873707 0.0562205882919598 0.0321656969653135 0.0364267552732033 0.0389962879144536 0.0680303638630646
70.62 0.0317011329541285 0.0357935461893156 0.0385217583009122 0.0621254760775122 0.0312185364191949 0.0351621292248608 0.0380472286873707 0.0562205882919598 0.0321837294890622 0.0364249631537704 0.0389962879144536 0.0680303638630646
70.68 0.0316969148014833 0.0357893236728816 0.0385217583009122 0.0621254760775122 0.0312085986970132 0.0351555987065423 0.0380472286873707 0.0562205882919598 0.0321852309059535 0.0364230486392208 0.0389962879144536 0.0680303638630646
70.74 0.0317038088526883 0.0357886944261462 0.0385216738976021 0.0621254760775122 0.0312082919945346 0.0351518109355595 0.0380470872803282 0.0562205882919598 0.032199325710842 0.036425577916733 0.038996260514876 0.0680303638630646
70.8 0.031727282787419 0.0357765087166304 0.0385216738976021 0.0621254760775122 0.031233678067198 0.0351317714023028 0.0380470872803282 0.0562205882919598 0.03222088750764 0.036421246030958 0.038996260514876 0.0680303638630646
70.86 0.031773919673698 0.03577649340767 0.0385216738976021 0.0621254760775122 0.0312638330932056 0.0351317443815425 0.0380470872803282 0.0562205882919598 0.0322840062541904 0.0364212424337975 0.038996260514876 0.0680303638630646
70.92 0.0318315721283056 0.0357707505330772 0.0385216738976021 0.0621254760775122 0.0312942157028318 0.035122208511261 0.0380470872803282 0.0562205882919598 0.0323689285537793 0.0364192925548935 0.038996260514876 0.0680303638630646
70.98 0.0318804433179326 0.0357609318916267 0.0385216738976021 0.0621254760775122 0.031324767785725 0.0351060245711367 0.0380470872803282 0.0562205882919598 0.0324361188501402 0.0364158392121168 0.038996260514876 0.0680303638630646
71.04 0.0319139497959299 0.0357557838856028 0.0385216661305263 0.0621254760775122 0.0313494182535783 0.0350999045473429 0.0380470738328596 0.0562205882919598 0.0324784813382815 0.0364116632238627 0.038996258428193 0.0680303638630646
71.1 0.0319575513150663 0.0357437784820489 0.0385216661305263 0.0621254760775122 0.0313803937897208 0.0350805916053886 0.0380470738328596 0.0562205882919598 0.0325347088404118 0.0364069653587093 0.038996258428193 0.0680303638630646
71.16 0.0319975400376731 0.035738230749596 0.0385199762488513 0.0621254760775122 0.0314096879343242 0.0350731015227834 0.0380445948196971 0.0562205882919598 0.032585392141022 0.0364033599764087 0.0389953576780055 0.0680303638630646
71.22 0.0320378886853016 0.0357380924691008 0.0385199762488513 0.0621254760775122 0.031445166748318 0.0350728641269166 0.0380445948196971 0.0562205882919598 0.0326306106222853 0.036403320811285 0.0389953576780055 0.0680303638630646
71.28 0.0320727000861039 0.0357368578214707 0.0385199762488485 0.0621254760775122 0.031479126364991 0.0350724227210321 0.038044594819692 0.0562205882919598 0.0326662738072168 0.0364012929219093 0.0389953576780051 0.0680303638630646
71.34 0.0321070634222264 0.0357199695767968 0.0385188099485702 0.0621254760775122 0.0315047488687955 0.0350485099338157 0.0380432135568625 0.0562205882919598 0.0327093779756573 0.0363914292197778 0.0389944063402779 0.0680303638630646
71.4 0.0321455706879351 0.0357126913228325 0.0385188093529486 0.0621254760775122 0.0315358548968425 0.0350362873173749 0.038043212507309 0.0562205882919598 0.0327552864790276 0.03638909532829 0.0389944061985881 0.0680303638630646
71.46 0.0321854630591961 0.0357060263974191 0.0385188093529486 0.0621254760775122 0.0315661998139352 0.0350257773980691 0.038043212507309 0.0562205882919598 0.0328047263044571 0.0363862753967692 0.0389944061985881 0.0680303638630646
71.52 0.0322086739363479 0.0356921030791063 0.0385188093529484 0.0621254760775122 0.0315868663799781 0.035006778187973 0.0380432125073088 0.0562205882919598 0.0328304814927177 0.0363774279702397 0.0389944061985881 0.0680303638630646
71.58 0.0322373890201828 0.0356913881520509 0.0385188093529484 0.0621254760775122 0.0316217621895258 0.0350055830692839 0.0380432125073088 0.0562205882919598 0.0328530158508398 0.0363771932348179 0.0389944061985881 0.0680303638630646
71.64 0.0322493418061785 0.0356823048656975 0.0385188093529377 0.0621254760775122 0.0316356550171754 0.0349932433269241 0.038043212507289 0.0562205882919598 0.0328630285951816 0.036371366404471 0.0389944061985864 0.0680303638630646
71.7 0.0322511631830082 0.0356822255810384 0.0385188093529377 0.0621254760775122 0.0316499238490602 0.0349931083426409 0.038043212507289 0.0562205882919598 0.0328524025169562 0.0363713428194358 0.0389944061985864 0.0680303638630646
71.76 0.0322160900872109 0.0356821132138501 0.0385188093529377 0.0621254760775122 0.0316069143525409 0.0349929182178223 0.038043212507289 0.0562205882919598 0.0328252658218808 0.0363713082098778 0.0389944061985864 0.0680303638630646
71.82 0.0321814643739612 0.035677624569767 0.0385188093529377 0.0621254760775122 0.0315573512631827 0.0349866268825036 0.038043212507289 0.0562205882919598 0.0328055774847397 0.0363686222570304 0.0389944061985864 0.0680303638630646
71.88 0.0321765380147759 0.0356700469342612 0.0385188093529377 0.0621254760775122 0.0315486595325237 0.034974497625161 0.038043212507289 0.0562205882919598 0.0328044164970281 0.0363655962433614 0.0389944061985864 0.0680303638630646
71.94 0.0322009312245426 0.0356615888862976 0.0385188093529377 0.0621254760775122 0.0315772134058591 0.0349619394835115 0.038043212507289 0.0562205882919598 0.0328246490432261 0.0363612382890837 0.0389944061985864 0.0680303638630646
72 0.0322190321401327 0.0356524519868785 0.0385188093529377 0.0621254760775122 0.0316080925271016 0.0349479545251053 0.038043212507289 0.0562205882919598 0.0328299717531638 0.0363569494486517 0.0389944061985864 0.0680303638630646
72.06 0.0322309687096889 0.0356520262169171 0.0385188088318815 0.0621254760775122 0.0316346024560584 0.0349461388449865 0.038043211586323 0.0562205882919598 0.0328273349633195 0.0363579135888476 0.0389944060774399 0.0680303638630646
72.12 0.0322521507711128 0.0356294744156534 0.0385188088318815 0.0621254760775122 0.031658838816345 0.0349114514713674 0.038043211586323 0.0562205882919598 0.0328454627258807 0.0363474973599395 0.0389944060774399 0.0680303638630646
72.18 0.0322703858168283 0.0356229574064302 0.0385188087748403 0.0621254760775122 0.0316858066506443 0.0349032182704235 0.0380432114843367 0.0562205882919598 0.0328549649830123 0.0363426965424369 0.0389944060653439 0.0680303638630646
72.24 0.032280641675619 0.0356211730274789 0.0385188087748403 0.0621254760775122 0.0317062049434473 0.0349003397967354 0.0380432114843367 0.0562205882919598 0.0328550784077906 0.0363420062582223 0.0389944060653439 0.0680303638630646
72.3 0.032305732629885 0.0356127714050262 0.038517959394166 0.0621254760775122 0.0317352229541132 0.0348823522474927 0.038041868882848 0.0562205882919598 0.0328762423056569 0.0363431905625597 0.038994049905484 0.0680303638630646
72.36 0.0323256029046177 0.0356054727793197 0.038517959394166 0.0621254760775122 0.0317649253897816 0.0348709498845941 0.038041868882848 0.0562205882919598 0.0328862804194537 0.0363399956740453 0.038994049905484 0.0680303638630646
72.42 0.0322982069913786 0.0356053936117908 0.038517959394166 0.0621254760775122 0.0317320064069234 0.0348708157784553 0.038041868882848 0.0562205882919598 0.0328644075758337 0.0363399714451262 0.038994049905484 0.0680303638630646
72.48 0.0323116858564711 0.0356000686275128 0.038517959394166 0.0621254760775122 0.0317448133980333 0.0348633770797405 0.038041868882848 0.0562205882919598 0.0328785583149089 0.0363367601752851 0.038994049905484 0.0680303638630646
72.54 0.0323537258093049 0.035568950680697 0.0385164865885208 0.0621254760775122 0.0317669101962235 0.0348155007110368 0.0380395324727541 0.0562205882919598 0.0329405414223863 0.0363224006503571 0.0389934407042875 0.0680303638630646
72.6 0.0323822114656411 0.0355110178014716 0.0385208794833922 0.0621254760775122 0.0317801542704875 0.0347298387735985 0.0380390315646788 0.0562205882919598 0.0329842686607946 0.0362921968293448 0.0390027274021055 0.0680303638630646
72.66 0.0324224997586735 0.0354728591186819 0.0385208735905994 0.0621254760775122 0.0318005291052319 0.0346752678712347 0.0380390212967946 0.0562205882919598 0.033044470412115 0.0362704503661291 0.0390027258844043 0.0680303638630646


==> tail/D1/Data/simClassificationResult.csv <==
0 0.036175921559 3
0.00100000000000477 0.0367554351685 3
0.0029999999999859 0.037484038621 3
0.0109999999999957 0.038229946047 3
0.0219999999999914 0.038865178823 3
0.0349999999999966 0.039618439972 3
0.145999999999987 0.039004534483 3
0.156000000000006 0.038289539516 3
0.161000000000001 0.037851456553 3
0.162000000000006 0.0374164041135 3
0.163999999999987 0.036792408675 3
0.228000000000009 0.036077734083 2
0.800000000000011 0.036782970652 3
0.812999999999988 0.037342526019 3
0.816000000000003 0.037949167192 3
0.823000000000008 0.038704358041 3
1.01300000000001 0.037963006645 3
1.614 0.037278104573 3
1.61500000000001 0.036864452064 3
1.702 0.03623514995 2
3.00700000000001 0.0369454026225 3
3.01599999999999 0.037598483264 3
3.02099999999999 0.0383142493665 3
3.066 0.0390334129335 3
3.09100000000001 0.038332633674 3
3.19200000000001 0.037634659559 3
3.255 0.0383776482195 3
3.30799999999999 0.039139036089 3
3.34800000000001 0.039875591174 3
3.43899999999999 0.039096288383 3
4.14699999999999 0.0383197236805 3
4.22999999999999 0.03895765543 3
4.25 0.03963861987 3
4.25299999999999 0.04041691497 3
4.255 0.040910314769 3
4.256 0.0485040191565 3
4.25700000000001 0.056097723544 3
4.25800000000001 0.056097723544 3
4.25899999999999 0.0593836680055 3
4.25999999999999 0.062669612467 3
4.261 0.0650353766975 3
4.262 0.067401140928 3
4.27199999999999 0.068586058915 3
4.28200000000001 0.069775663316 3
4.33600000000001 0.068444062024 3
4.35399999999998 0.068933684379 3
4.45099999999999 0.068926662207 3
4.452 0.067283049226 3
4.482 0.0683832988145 3
4.48400000000001 0.0693604797125 3
4.52099999999999 0.068628903478 3
4.524 0.067270375788 3
4.58500000000001 0.0659889429805 3
4.59 0.0670007281005 3
4.596 0.068001538515 3
4.607 0.068383529782 3
4.608 0.0658273026345 3
4.60900000000001 0.063271075487 3
4.61099999999999 0.062314398587 3
4.61199999999999 0.050967626274 3
4.613 0.039620853961 2
4.642 0.038988631219 2
4.649 0.038403268903 2
4.65299999999999 0.037680681795 2
4.661 0.0370313022285 2
4.66300000000001 0.036498069763 1
4.85399999999998 0.0357688907535 1
5.351 0.036345455796 1
5.392 0.037064794451 2
5.60399999999998 0.037757042795 2
5.83600000000001 0.037661734968 2
5.83699999999999 0.0368082672355 2
5.83799999999999 0.035954799503 1
7.36699999999999 0.0366275087 2
7.53800000000001 0.0359071660785 1
7.756 0.03621388413 1
7.80199999999999 0.036840606481 2
7.81399999999999 0.036282543093 1
7.815 0.0358037557455 1
7.83699999999999 0.035118702799 1
7.84999999999999 0.035669092089 1
7.851 0.0361063331365 1
7.88200000000001 0.0366704277695 2
7.886 0.0373953580855 2
7.89599999999999 0.038122653961 2
8.03200000000001 0.037686968222 2
8.179 0.037022769451 2
8.19 0.036321083084 1
8.65299999999999 0.035594798625 1
8.74000000000001 0.036294443533 1
9.102 0.035610135645 1
9.31200000000001 0.036296952516 1
9.32499999999999 0.035884361714 1
10.789 0.035758007318 1
10.79 0.051110850647 3
10.791 0.066463693976 3
10.795 0.067031279206 3
10.796 0.068327497691 3
10.82 0.0696278102695 3
10.856 0.068518858403 3
10.862 0.069799467921 3
10.911 0.068832244724 3
10.914 0.06807654351 3
10.915 0.0669589564205 3
10.917 0.065841369331 3
10.918 0.0595185738055 3
10.919 0.05319577828 3
10.92 0.047162847593 3
10.921 0.041129916906 2
10.922 0.040616279468 2
11.019 0.0398121252655 2
11.063 0.039050064981 2
11.368 0.038270745426 2
11.657 0.037890139967 2
11.658 0.0374942943455 2
11.66 0.0368649009615 2
11.712 0.036283988506 1
11.966 0.036977017298 2
11.987 0.0362949687985 1
12.041 0.036882545799 2
12.148 0.03742220439 2
12.158 0.038155645132 2
12.436 0.037489231676 2
12.459 0.0367595255375 2
12.475 0.0374248065055 2
12.49 0.0369978640225 2
12.498 0.036284049973 1
12.523 0.03676296398 2
12.526 0.0374317634855 2
12.536 0.038128599524 2
12.545 0.038831479847 2
12.559 0.039515012875 2
12.571 0.040096968412 2
12.572 0.04911346361 3
12.573 0.058129958808 3
12.574 0.0625877976415 3
12.575 0.067045636475 3
12.579 0.068302378058 3
12.624 0.069580726326 3
12.74 0.06834051013 3
12.741 0.067412570119 3
12.742 0.0666654892265 3
12.764 0.065512228757 3
12.776 0.064458593726 3
12.777 0.067293062806 3
12.778 0.070127531886 3
12.835 0.0690069906415 3
12.861 0.0680859051645 3
12.868 0.0668090097605 3
12.877 0.067690938711 3
12.88 0.06840442121 3
12.881 0.069258496165 3
13.015 0.067975189537 3
13.037 0.066712476313 3
13.038 0.0566050689665 3
13.039 0.04649766162 3
13.04 0.04325325042 2
13.041 0.04000883922 2
13.25 0.039254736155 2
13.266 0.039683610201 2
13.267 0.052899260074 3
13.268 0.066114909947 3
13.272 0.067224703729 3
13.277 0.068488754332 3
13.297 0.069622594863 3
13.386 0.068445004523 3
13.387 0.067577198148 3
13.388 0.0575128346685 3
13.389 0.047448471189 3
13.39 0.047448471189 3
13.391 0.044328492135 2
13.392 0.041208513081 2
13.393 0.0406872760505 2
13.46 0.040021084249 2
13.461 0.0496055018155 3
13.462 0.059189919382 3
13.463 0.063310468569 3
13.464 0.067431017756 3
13.474 0.068701647222 3
13.491 0.069311648607 3
13.492 0.0701952949165 3
13.51 0.068854250014 3
13.511 0.067717049271 3
13.513 0.066579848528 3
13.514 0.065597601235 3
13.515 0.064615353942 3
13.516 0.0552917309105 3
13.517 0.045968107879 3
13.518 0.045968107879 3
13.519 0.043845269829 2
13.52 0.041722431779 2
13.521 0.0411721989515 2
13.532 0.0403787903485 2
13.551 0.039603427052 2
13.875 0.040265638381 2
13.876 0.0446371491995 2
13.877 0.049008660018 3
13.878 0.0545669142155 3
13.879 0.060125168413 3
13.881 0.060225665569 3
13.882 0.062240451574 3
13.883 0.064255237579 3
13.884 0.064255237579 3
13.885 0.0655771829185 3
13.886 0.066899128258 3
13.892 0.0677286349235 3
13.896 0.0688549652695 3
13.906 0.070128947496 3
13.958 0.068787392229 3
13.98 0.0674719661475 3
13.981 0.065980561078 3
13.995 0.066669672728 3
13.996 0.0675890520215 3
13.998 0.0688631050285 3
14.09 0.067784488201 3
14.091 0.0536160040645 3
14.092 0.039409287274 2
14.314 0.038660373539 2
14.535 0.03792594932 2
14.592 0.037420623004 2
14.593 0.036796096712 2
14.602 0.036081554368 1
14.96 0.035527437925 1
14.961 0.035129882395 1
14.964 0.034571465105 1
14.965 0.0338307097555 1
14.966 0.033089954406 1
14.974 0.032548023388 1
15 0.0320914946495 1
15.016 0.032518722117 1
15.017 0.032838270068 1
15.018 0.033546887338 1
15.023 0.0341709814965 1
15.025 0.034718947485 1
15.032 0.03529779613 1
15.13 0.03499179706 1
15.131 0.034536516294 1
15.156 0.0346802286805 1
15.166 0.0353473573925 1
15.297 0.034933231771 1
15.298 0.034501930699 1
15.299 0.034070629627 1
15.302 0.033390317112 1
15.303 0.032722102478 1
15.304 0.032053887844 1
15.311 0.031563028693 1
15.354 0.0320526417345 1
15.38 0.031425978988 1
15.415 0.031984332949 1
15.419 0.032436750829 1
15.42 0.033713923767 1
15.421 0.034991096705 1
15.431 0.035681851208 1
17.449 0.036266177893 2
18.06 0.035675190389 1
18.09 0.036382580176 2
18.13 0.035681465641 1
19.12 0.034981764853 1
19.133 0.034401971847 1
19.136 0.03375348635 1
19.139 0.033287525177 1
19.147 0.032673601061 1
19.177 0.0332173705105 1
19.2 0.033520795405 1
19.201 0.034080727026 1
19.202 0.034640658647 1
19.204 0.035040367395 1
19.205 0.0355095323175 1
19.554 0.0361793860795 2
19.563 0.036766299978 2
19.565 0.037413708866 2
19.879 0.0381241012365 2
20.7 0.0387327130885 2
21.015 0.039450589567 2
21.027 0.039948932827 2
21.028 0.0422643888745 2
21.029 0.044579844922 2
21.03 0.046075211838 2
21.031 0.047570578754 3
21.032 0.0498807746915 3
21.033 0.052190970629 3
21.041 0.051214424893 3
21.042 0.050237879157 3
21.044 0.050124965608 3
21.045 0.048847772181 3
21.046 0.047570578754 3
21.047 0.043738435954 2
21.048 0.039906293154 2
21.146 0.040614735335 2
21.147 0.0414493810385 2
21.148 0.042284026742 2
21.15 0.042284026742 2
21.151 0.0434554014355 2
21.152 0.044626776129 2
21.158 0.0447315927595 2
21.162 0.044213462621 2
21.163 0.043800149113 2
21.164 0.0430420879275 2
21.165 0.042284026742 2
21.166 0.041632791981 2
21.169 0.040802583098 2
21.191 0.0400285236535 2
21.223 0.039935916662 2
21.224 0.0411945320665 2
21.225 0.042453147471 2
21.226 0.0457741618155 2
21.227 0.04909517616 3
21.229 0.049625167623 3
21.23 0.050155159086 3
21.231 0.0510568078605 3
21.232 0.051958456635 3
21.233 0.0528828203675 3
21.234 0.0538071841 3
21.235 0.058643374592 3
21.236 0.063479565084 3
21.239 0.064255427569 3
21.243 0.065362371504 3
21.248 0.066542502493 3
21.251 0.067828774452 3
21.254 0.0689858980475 3
21.343 0.067936211824 3
21.344 0.0672389939425 3
21.345 0.066541776061 3
21.346 0.0654323361815 3
21.347 0.064322896302 3
21.348 0.0544347278775 3
21.349 0.044546559453 2
21.35 0.0427023917435 2
21.351 0.040858224034 2
21.352 0.040301753208 2
21.364 0.0395551193505 2
21.376 0.039015684277 2
21.384 0.038261894137 2
21.39 0.037570655346 2
21.392 0.0370284952225 2
21.461 0.036294944584 2
21.651 0.035572767258 1
21.759 0.036238314584 2
21.765 0.0368135292085 2
21.769 0.037516977638 2
21.771 0.038110248744 2
21.787 0.038828065619 2
21.962 0.03814301081 2
21.967 0.037446949631 2
21.974 0.0367060750725 2
22.033 0.035997480154 1
22.114 0.036548262462 2
22.183 0.036845723167 2
22.187 0.037497751415 2
22.228 0.036786887795 2
22.258 0.036062691361 1
22.348 0.036461800337 2
22.349 0.037160491571 2
22.35 0.0378832742575 2
22.396 0.038549412042 2
22.42 0.039275489748 2
22.553 0.0385818853975 2
22.723 0.037978898734 2
22.726 0.037253338844 2
22.736 0.037543579936 2
22.737 0.038146192208 2
22.74 0.03883472085 2
22.818 0.038185734302 2
22.82 0.037472393364 2
22.824 0.036734145135 2
22.838 0.0360588394105 1
23.141 0.0367049202325 2
23.151 0.037359647453 2
23.167 0.037770926952 2
23.168 0.038163503632 2
23.211 0.038881115615 2
23.377 0.0382924340665 2
23.382 0.037644064054 2
23.414 0.0369649119675 2
23.469 0.036282964051 1
23.585 0.036816541106 2
23.606 0.037539754063 2
23.709 0.036789206788 2
23.755 0.036122139543 1
23.802 0.0368309821935 2
23.822 0.03727363795 2
23.841 0.036558564752 2
23.846 0.0358631741255 1
23.909 0.036535926163 2
24.039 0.0358125902715 1
25.88 0.035139685497 1
25.885 0.034543687478 1
25.896 0.034041121602 1
25.9 0.034577673301 1
25.931 0.035044897348 1
25.946 0.03557808511 1
25.972 0.036287464201 2
25.974 0.036865025759 2
25.976 0.037475548685 2
25.983 0.038123458624 2
26.466 0.038007095456 2
26.467 0.0370597783475 2
26.468 0.036112461239 1
26.518 0.036803431809 2
26.534 0.037349812686 2
26.54 0.038016438484 2
26.542 0.0386532563715 2
26.58 0.038147289306 2
26.583 0.037500943989 2
26.615 0.036752991378 2
26.681 0.0360210500655 1
27.173 0.035399258137 1
27.18 0.0347008369865 1
27.187 0.034175362438 1
27.197 0.0335014481095 1
27.212 0.032881446183 1
27.287 0.033169668168 1
27.288 0.034306338057 1
27.289 0.035443007946 1
27.493 0.036065483466 1
27.521 0.035466313362 1
27.539 0.0361125171185 1
27.614 0.0366272907705 2
27.714 0.03732858412 2
27.727 0.037911247462 2
27.77 0.0386326797305 2
28.4 0.039403107017 2
28.724 0.040108632296 2
28.725 0.042441414669 2
28.726 0.044774197042 2
28.727 0.044774197042 2
28.728 0.0494629889725 3
28.729 0.054151780903 3
28.731 0.054327744991 3
28.732 0.0585504341875 3
28.733 0.062773123384 3
28.739 0.063958540559 3
28.74 0.0647004172205 3
28.741 0.065442293882 3
28.742 0.0666808784005 3
28.743 0.067919462919 3
28.747 0.068472214043 3
28.748 0.0693507939575 3
28.944 0.068896558136 3
29.029 0.0676798559725 3
29.046 0.068990424275 3
29.156 0.068128272891 3
29.168 0.068344242871 3
29.169 0.06987811625 3
29.207 0.068917244673 3
29.208 0.0678742267195 3
29.216 0.066831208766 3
29.217 0.064130017534 3
29.218 0.061428826302 3
29.219 0.050659276545 3
29.22 0.039889726788 2
29.424 0.0393235664815 2
29.431 0.0386201441285 2
29.447 0.038139436394 2
29.448 0.037519007921 2
29.456 0.036879576743 2


==> tail/D1/Data/simResultMuSigma.csv <==
0 0.0127297449766391 0.0277709898205955 0.0343792274508714 0.00134061614657815 0.0186744328997776 0.0306365582462308 0.0241188738067001 0.0368675467414134 0.0381218966555119
0.0600000000000023 0.0128568454528654 0.0281949856152472 0.0359977563885139 0.00140370911389506 0.0191689741701485 0.0357527456991608 0.0243099817918357 0.0372209970603459 0.0362427670778671
0.120000000000005 0.0128568454528654 0.0281949856152472 0.035993152178203 0.00140370911389506 0.0191689741701485 0.0358485215004354 0.0243099817918357 0.0372209970603459 0.0361377828559706
0.180000000000007 0.0128568454528654 0.0281949856152472 0.0359701568604532 0.00140370911389506 0.0191689741701485 0.0358493397709035 0.0243099817918357 0.0372209970603459 0.036090973950003
0.240000000000009 0.0128568454528654 0.0281949856152472 0.0359386861395115 0.00140370911389506 0.0191689741701485 0.0358181543992247 0.0243099817918357 0.0372209970603459 0.0360592178797984
0.300000000000011 0.0128568454528654 0.0281949856152472 0.0358977777161395 0.00140370911389506 0.0191689741701485 0.0357637731961768 0.0243099817918357 0.0372209970603459 0.0360317822361022
0.360000000000014 0.0128568454528654 0.0281949856152472 0.0358726366374307 0.00140370911389506 0.0191689741701485 0.0357381325590347 0.0243099817918357 0.0372209970603459 0.0360071407158267
0.419999999999987 0.0128568454528654 0.0281949856152472 0.0358680414214316 0.00140370911389506 0.0191689741701485 0.0357474826969651 0.0243099817918357 0.0372209970603459 0.035988600145898
0.47999999999999 0.0128568454528654 0.0281949856152472 0.0358640269101228 0.00140370911389506 0.0191689741701485 0.0357510809717232 0.0243099817918357 0.0372209970603459 0.0359769728485224
0.539999999999992 0.0168055983997544 0.0358700724632626 0.0375800423057086 0.00368803671130523 0.0357560770070066 0.0358070115900539 0.0299231600882035 0.0359840679195187 0.0393530730213632
0.599999999999994 0.0168055983997544 0.0358700724632626 0.0392162364340763 0.00368803671130523 0.0357560770070066 0.0381312264373825 0.0299231600882035 0.0359840679195187 0.0403012464307701
0.659999999999997 0.0168055983997544 0.0358700724632626 0.0393767048734971 0.00368803671130523 0.0357560770070066 0.0386596399723561 0.0299231600882035 0.0359840679195187 0.0400937697746381
0.719999999999999 0.0168055983997544 0.0358700724632626 0.0387705879353837 0.00368803671130523 0.0357560770070066 0.0377334483058341 0.0299231600882035 0.0359840679195187 0.0398077275649333
0.780000000000001 0.0168268938810892 0.0358788023371472 0.0382989950903353 0.00370248274344284 0.0357596776278612 0.0370295350599434 0.0299513050187357 0.0359979270464333 0.0395684551207271
0.840000000000003 0.0168565694260288 0.0358859011409028 0.0382989950902567 0.00372266381973443 0.0357633325776843 0.0370295350598333 0.0299904750323232 0.0360084697041213 0.0395684551206801
0.900000000000006 0.0170320694496507 0.0359136003895311 0.0382989950902567 0.00384216992556181 0.0357758961531498 0.0370295350598333 0.0302219689737396 0.0360513046259124 0.0395684551206801
0.960000000000008 0.0170440999769787 0.0359188259806518 0.0382989950902567 0.003850512152326 0.0357798152427071 0.0370295350598333 0.0302376878016314 0.0360578367185965 0.0395684551206801
1.02000000000001 0.0170760447095297 0.0359247120107568 0.0382989950902567 0.00387253135403587 0.0357816086786158 0.0370295350598333 0.0302795580650235 0.0360678153428978 0.0395684551206801
1.08000000000001 0.0170807707094788 0.0359299003560778 0.0382989950902567 0.00387582303315975 0.035791953542001 0.0370295350598333 0.0302857183857978 0.0360678471701546 0.0395684551206801
1.13999999999999 0.0237545814280554 0.0359442468639387 0.0381816671445426 0.00988895110973525 0.0357987656261251 0.0368890294742718 0.0376202117463756 0.0360897281017522 0.0394743048148135
1.19999999999999 0.0237688147674282 0.0359390455651608 0.0380258555861709 0.0099055598706715 0.035791533679101 0.0366872236512999 0.0376320696641849 0.0360865574512206 0.039364487521042
1.25999999999999 0.0237762990392543 0.0359466953145628 0.0380258555861709 0.00991395323397697 0.0358000748563166 0.0366872236512999 0.0376386448445316 0.036093315772809 0.039364487521042
1.31999999999999 0.0237840624414327 0.0359544267469279 0.0380258555861709 0.0099226506887682 0.0358086396575764 0.0366872236512999 0.0376454741940973 0.0361002138362795 0.039364487521042
1.38 0.0357483033852922 0.0359556978277056 0.0381160520166915 0.0319563647855814 0.0358090873776515 0.0368554083894041 0.0395402419850029 0.0361023082777598 0.0393766956439789
1.44 0.0357483033852922 0.0359556978277056 0.0382149677023041 0.0319563647855814 0.0358090873776515 0.0370586443053299 0.0395402419850029 0.0361023082777598 0.0393712910992782
1.5 0.0357483033852922 0.0359556978277056 0.038248584030384 0.0319563647855814 0.0358090873776515 0.0372145191835177 0.0395402419850029 0.0361023082777598 0.0392826488772502
1.56 0.0357483033852922 0.0359556978277056 0.0382226263894705 0.0319563647855814 0.0358090873776515 0.0372853867080999 0.0395402419850029 0.0361023082777598 0.039159866070841
1.62 0.0357483033852922 0.0359556978277056 0.0382261016111155 0.0319563647855814 0.0358090873776515 0.037377813006085 0.0395402419850029 0.0361023082777598 0.0390743902161461
1.68000000000001 0.0357483033852922 0.0359556978277056 0.0382438960166795 0.0319563647855814 0.0358090873776515 0.0374594736339294 0.0395402419850029 0.0361023082777598 0.0390283183994296
1.74000000000001 0.0357483033852922 0.0359556978277056 0.0382511202894348 0.0319563647855814 0.0358090873776515 0.0375259379710933 0.0395402419850029 0.0361023082777598 0.0389763026077763
1.80000000000001 0.0357483033852922 0.0359556978277056 0.0382407073800468 0.0319563647855814 0.0358090873776515 0.0375609072588601 0.0395402419850029 0.0361023082777598 0.0389205075012334
1.86000000000001 0.0357483033852922 0.0359556978277056 0.0382409878456039 0.0319563647855814 0.0358090873776515 0.0376010097348364 0.0395402419850029 0.0361023082777598 0.0388809659563715
1.91999999999999 0.0357483033852922 0.0359556978277056 0.0382206174511343 0.0319563647855814 0.0358090873776515 0.0376051638943286 0.0395402419850029 0.0361023082777598 0.0388360710079401
1.97999999999999 0.0357483033852922 0.0359556978277056 0.0382054181358323 0.0319563647855814 0.0358090873776515 0.0376149103917399 0.0395402419850029 0.0361023082777598 0.0387959258799247
2.03999999999999 0.0357483033852922 0.0359556978277056 0.0381926220339022 0.0319563647855814 0.0358090873776515 0.0376255635912739 0.0395402419850029 0.0361023082777598 0.0387596804765305
2.09999999999999 0.0357483033852922 0.0359556978277056 0.0381881553863708 0.0319563647855814 0.0358090873776515 0.0376498552822777 0.0395402419850029 0.0361023082777598 0.0387264554904639
2.16 0.0357485259507327 0.0359562712092653 0.0381492902391696 0.0319579809930818 0.0358093575861179 0.0376030393152274 0.0395390709083836 0.0361031848324126 0.0386955411631118
2.22 0.035796113534385 0.0359737993464868 0.0381492901420505 0.0322204008631289 0.0358184925667088 0.0376030391490051 0.0393718262056411 0.0361291061262647 0.0386955411350959
2.28 0.0357995052089901 0.0359772956820143 0.0381492901420505 0.0322529977171019 0.0358166555616411 0.0376030391490051 0.0393460127008783 0.0361379358023876 0.0386955411350959
2.34 0.0358012380313161 0.035985747741247 0.0381492901420505 0.0322677485964387 0.0358261445789631 0.0376030391490051 0.0393347274661935 0.0361453509035309 0.0386955411350959
2.40000000000001 0.0358028709342065 0.035996179639297 0.0381492901420505 0.0322818027267123 0.0358356282330097 0.0376030391490051 0.0393239391417007 0.0361567310455843 0.0386955411350959
2.46000000000001 0.0358040243401474 0.0360013265220438 0.0381492901420505 0.032293263443315 0.0358420026026046 0.0376030391490051 0.0393147852369798 0.036160650441483 0.0386955411350959
2.52000000000001 0.0358041586999678 0.0359964673815317 0.0381492901420505 0.0323035160017797 0.0358399889189525 0.0376030391490051 0.039304801398156 0.0361529458441109 0.0386955411350959
2.58000000000001 0.0358045600351163 0.0359967051006104 0.0381492901420505 0.0323102153417209 0.0358450008688871 0.0376030391490051 0.0392989047285117 0.0361484093323338 0.0386955411350959
2.63999999999999 0.0358087185233545 0.0360076176075799 0.0381492901420505 0.0323393855350501 0.0358529016771836 0.0376030391490051 0.039278051511659 0.0361623335379763 0.0386955411350959
2.69999999999999 0.0358095973084993 0.036011510310733 0.0381492901420505 0.0323490627043646 0.0358583703107009 0.0376030391490051 0.039270131912634 0.0361646503107651 0.0386955411350959
2.75999999999999 0.0358101403013768 0.0360095745214054 0.0381492901420505 0.0323580987799257 0.0358582471915248 0.0376030391490051 0.039262181822828 0.036160901851286 0.0386955411350959
2.81999999999999 0.0358350920679326 0.0360196369897866 0.0381492901420505 0.0324902268563163 0.0358654557632173 0.0376030391490051 0.0391799572795488 0.0361738182163559 0.0386955411350959
2.88 0.0358371538590411 0.0360275442535604 0.0381492901420505 0.0325059554379387 0.0358745280419079 0.0376030391490051 0.0391683522801435 0.036180560465213 0.0386955411350959
2.94 0.0358387983614989 0.03603743783761 0.0381492901420505 0.0325195767593088 0.0358836846811947 0.0376030391490051 0.039158019963689 0.0361911909940252 0.0386955411350959
3 0.0358403276682761 0.0360453969686948 0.0381492901420505 0.0325330223798214 0.0358897940820404 0.0376030391490051 0.0391476329567308 0.0362009998553491 0.0386955411350959
3.06 0.035855222725805 0.036066731949419 0.0381492901420505 0.0326158578359544 0.0358994790566708 0.0376030391490051 0.0390945876156556 0.0362339848421672 0.0386955411350959
3.12 0.0358552475072654 0.036057390511264 0.0381492901420505 0.0326333608345858 0.0358880151040412 0.0376030391490051 0.039077134179945 0.0362267659184867 0.0386955411350959
3.18000000000001 0.0358541292942438 0.0360473903741105 0.0381492901420505 0.0326570266948459 0.0358775685372857 0.0376030391490051 0.0390512318936418 0.0362172122109352 0.0386955411350959
3.24000000000001 0.0358544405498993 0.0360441920813105 0.0381492901420505 0.0326657832283671 0.0358770023710248 0.0376030391490051 0.0390430978714316 0.0362113817915962 0.0386955411350959
3.30000000000001 0.0358545270102179 0.0360381736759086 0.0381492901420505 0.0326763337821106 0.0358739621836221 0.0376030391490051 0.0390327202383253 0.0362023851681951 0.0386955411350959
3.36000000000001 0.0358532585538731 0.0360267958473052 0.0381492901420505 0.0327020368530411 0.0358609900864545 0.0376030391490051 0.0390044802547052 0.0361926016081559 0.0386955411350959
3.41999999999999 0.0358478531644051 0.0360101728167325 0.0381492901420505 0.0327617320892515 0.0358379859604838 0.0376030391490051 0.0389339742395588 0.0361823596729812 0.0386955411350959
3.47999999999999 0.0358627067784557 0.0360195114516956 0.0381492901420505 0.0328314685999562 0.0358466352214183 0.0376030391490051 0.0388939449569553 0.036192387681973 0.0386955411350959
3.53999999999999 0.036040987069099 0.0364798789579123 0.0381455968805896 0.0358547907067698 0.0348122577688726 0.0375983749875248 0.0362271834314282 0.0381475001469521 0.0386928187736544
3.59999999999999 0.036040987069099 0.0364798789579131 0.0381855286704987 0.0358547907067698 0.0348122577688735 0.0376303900092001 0.0362271834314282 0.0381475001469526 0.0387406673317973
3.66 0.036040987069099 0.0364798789579131 0.0381838725365738 0.0358547907067698 0.0348122577688735 0.0376489372473096 0.0362271834314282 0.0381475001469526 0.0387188078258379
3.72 0.036040987069099 0.0364798789579131 0.0381673431213478 0.0358547907067698 0.0348122577688735 0.0376474389151015 0.0362271834314282 0.0381475001469526 0.0386872473275942
3.78 0.036040987069099 0.0364798789579131 0.0381667357417261 0.0358547907067698 0.0348122577688735 0.0376714095502367 0.0362271834314282 0.0381475001469526 0.0386620619332154
3.84 0.036040987069099 0.0364798789579131 0.0381946284627099 0.0358547907067698 0.0348122577688735 0.0377008221882068 0.0362271834314282 0.0381475001469526 0.038688434737213
3.90000000000001 0.036040987069099 0.0364798789579131 0.0382788158976695 0.0358547907067698 0.0348122577688735 0.0377321858388677 0.0362271834314282 0.0381475001469526 0.0388254459564713
3.96000000000001 0.036040987069099 0.0364798789579131 0.0383310501968688 0.0358547907067698 0.0348122577688735 0.0377656547249172 0.0362271834314282 0.0381475001469526 0.0388964456688205
4.02000000000001 0.036040987069099 0.0364798789579131 0.0383771550711299 0.0358547907067698 0.0348122577688735 0.0377999911199704 0.0362271834314282 0.0381475001469526 0.0389543190222894
4.08000000000001 0.036040987069099 0.0364798789579131 0.0384135152367935 0.0358547907067698 0.0348122577688735 0.0378346042422028 0.0362271834314282 0.0381475001469526 0.0389924262313842
4.13999999999999 0.036040987069099 0.0364798789579131 0.038452782340271 0.0358547907067698 0.0348122577688735 0.037869561168636 0.0362271834314282 0.0381475001469526 0.039036003511906
4.19999999999999 0.036040987069099 0.0364798789579131 0.0384841251527037 0.0358547907067698 0.0348122577688735 0.0379045117872095 0.0362271834314282 0.0381475001469526 0.0390637385181978
4.25999999999999 0.036040987069099 0.0364798789579131 0.0385144385471453 0.0358547907067698 0.0348122577688735 0.0379392326969191 0.0362271834314282 0.0381475001469526 0.0390896443973716
4.31999999999999 0.036040987069099 0.0364798789579131 0.0385337684384058 0.0358547907067698 0.0348122577688735 0.0379733356473604 0.0362271834314282 0.0381475001469526 0.0390942012294513
4.38 0.036040987069099 0.0364798789579131 0.0385564000593559 0.0358547907067698 0.0348122577688735 0.0380066525493816 0.0362271834314282 0.0381475001469526 0.0391061475693302
4.44 0.036040987069099 0.0364798789579131 0.0385745939610088 0.0358547907067698 0.0348122577688735 0.0380393146415846 0.0362271834314282 0.0381475001469526 0.039109873280433
4.5 0.036040987069099 0.0364798789579131 0.0385930557210369 0.0358547907067698 0.0348122577688735 0.0380709514794179 0.0362271834314282 0.0381475001469526 0.0391151599626559
4.56 0.036040987069099 0.0364798789579131 0.0386121521437742 0.0358547907067698 0.0348122577688735 0.0381020152823246 0.0362271834314282 0.0381475001469526 0.0391222890052238
4.62 0.036040987069099 0.0364798789579131 0.0386228215796126 0.0358547907067698 0.0348122577688735 0.0381321092742507 0.0362271834314282 0.0381475001469526 0.0391135338849745
4.68000000000001 0.036040987069099 0.0364798789579131 0.0386162858715413 0.0358547907067698 0.0348122577688735 0.0381423954313836 0.0362271834314282 0.0381475001469526 0.0390901763116989
4.74000000000001 0.036040987069099 0.0364798789579131 0.0385775676803279 0.0358547907067698 0.0348122577688735 0.0380936546473185 0.0362271834314282 0.0381475001469526 0.0390614807133372
4.80000000000001 0.036040987069099 0.0386003439678243 0.0507465392165875 0.0358547907067698 0.038106462799317 0.0396066840411544 0.0362271834314282 0.0390942251363316 0.0618863943920207
4.86000000000001 0.036040987069099 0.0386003439678243 0.0617853121479152 0.0358547907067698 0.038106462799317 0.0504780876863988 0.0362271834314282 0.0390942251363316 0.0730925366094316
4.91999999999999 0.036040987069099 0.0386003439678243 0.064608483792242 0.0358547907067698 0.038106462799317 0.055252988817676 0.0362271834314282 0.0390942251363316 0.073963978766808
4.97999999999999 0.036040987069099 0.0386003439678243 0.0659479071050519 0.0358547907067698 0.038106462799317 0.0580000695259728 0.0362271834314282 0.0390942251363316 0.0738957446841309
5.03999999999999 0.036040987069099 0.0386003439678243 0.0665737884567512 0.0358547907067698 0.038106462799317 0.0597514476426391 0.0362271834314282 0.0390942251363316 0.0733961292708633
5.09999999999999 0.036040987069099 0.0386003439678243 0.0667805883555997 0.0358547907067698 0.038106462799317 0.0609535369369939 0.0362271834314282 0.0390942251363316 0.0726076397742055
5.16 0.036040987069099 0.0386167902663704 0.0665853371809906 0.0358547907067698 0.0381169160669492 0.0610065755606022 0.0362271834314282 0.0391166644657917 0.0721640988013789
5.22 0.0360455103122789 0.0386063148226107 0.0665853371809906 0.0358612845512924 0.0381016985661636 0.0610065755606022 0.0362297360732655 0.0391109310790578 0.0721640988013789
5.28 0.0360395048872587 0.0386063147690356 0.0665853371809906 0.0358591502198426 0.0381016984694528 0.0610065755606022 0.0362198595546749 0.0391109310686185 0.0721640988013789
5.34 0.0360387867639353 0.0386063138939002 0.0665853371809906 0.0358589051930914 0.0381016969115482 0.0610065755606022 0.0362186683347793 0.0391109308762521 0.0721640988013789
5.40000000000001 0.0360296641369597 0.0386063138573826 0.0665853371809906 0.0358509415523057 0.0381016968455015 0.0610065755606022 0.0362083867216137 0.0391109308692638 0.0721640988013789
5.46000000000001 0.0360038225150213 0.0386063138220378 0.0665853371809906 0.0358105735872365 0.0381016967801945 0.0610065755606022 0.0361970714428061 0.0391109308638811 0.0721640988013789
5.52000000000001 0.0360018850341783 0.0386063132204783 0.0665853371809906 0.0358087293661368 0.0381016957073231 0.0610065755606022 0.0361950407022198 0.0391109307336336 0.0721640988013789
5.58000000000001 0.0359942454367448 0.038606313198244 0.0665853371809906 0.0358049288631253 0.0381016956669918 0.0610065755606022 0.0361835620103643 0.0391109307294962 0.0721640988013789
5.63999999999999 0.0359830873757335 0.0386063131818945 0.0665853371809906 0.0357938758723316 0.0381016956372899 0.0610065755606022 0.0361722988791354 0.0391109307264991 0.0721640988013789
5.69999999999999 0.0359737911648996 0.0386062985515886 0.0665853371809906 0.0357731445755443 0.0381016698102606 0.0610065755606022 0.0361744377542549 0.0391109272929166 0.0721640988013789
5.75999999999999 0.0359626874193906 0.0386062985398744 0.0665853371809906 0.0357628595351456 0.0381016697889585 0.0610065755606022 0.0361625153036356 0.0391109272907903 0.0721640988013789
5.81999999999999 0.0359607742588279 0.0386062984705906 0.0665853371809906 0.0357671189911318 0.0381016696641282 0.0610065755606022 0.0361544295265239 0.0391109272770529 0.0721640988013789
5.88 0.0359558536567591 0.0386005175195737 0.0665853371809906 0.0357613213432125 0.0380918764350638 0.0610065755606022 0.0361503859703058 0.0391091586040835 0.0721640988013789
5.94 0.0359559161191602 0.0385073098001763 0.0665853371809906 0.0357613355524518 0.0379379307014354 0.0610065755606022 0.0361504966858686 0.0390766888989171 0.0721640988013789
6 0.0359559190594694 0.0384315763919655 0.0665853371809906 0.0357613361431096 0.037821984851674 0.0610065755606022 0.0361505019758292 0.0390411679322569 0.0721640988013789
6.06 0.0359562992038922 0.0383733485702062 0.0665853371809906 0.0357614384166836 0.0377425383035749 0.0610065755606022 0.0361511599911009 0.0390041588368375 0.0721640988013789
6.12 0.0359562992187427 0.0383189959387038 0.0665853371809906 0.0357614384192958 0.0376723351881443 0.0610065755606022 0.0361511600181896 0.0389656566892633 0.0721640988013789
6.18000000000001 0.0359562992187427 0.0382886433214619 0.0665853371809906 0.0357614384192958 0.0376502728362275 0.0610065755606022 0.0361511600181896 0.0389270138066962 0.0721640988013789
6.24000000000001 0.0359562992187427 0.038266002094099 0.0665853371809906 0.0357614384192958 0.0376428334217688 0.0610065755606022 0.0361511600181896 0.0388891707664291 0.0721640988013789
6.30000000000001 0.0359562992187427 0.0382320173277723 0.0665853371809906 0.0357614384192958 0.0376122114636212 0.0610065755606022 0.0361511600181896 0.0388518231919234 0.0721640988013789
6.36000000000001 0.0359562992187427 0.038209199413424 0.0665853371809906 0.0357614384192958 0.0376033336214717 0.0610065755606022 0.0361511600181896 0.0388150652053763 0.0721640988013789
6.41999999999999 0.0359585471235492 0.0382077365053881 0.0665853371809906 0.0357669228565409 0.037601032886519 0.0610065755606022 0.0361501713905574 0.0388144401242572 0.0721640988013789
6.47999999999999 0.0359609450258699 0.038207698604008 0.0665853371809906 0.0357778532998964 0.0376009676201574 0.0610065755606022 0.0361440367518435 0.0388144295878585 0.0721640988013789
6.53999999999999 0.0359666742294983 0.0382076443716876 0.0665853371809906 0.0357885959926403 0.0376008745550924 0.0610065755606022 0.0361447524663563 0.0388144141882828 0.0721640988013789
6.59999999999999 0.0359718396714839 0.0382075876768271 0.0665853371809906 0.0357989372502947 0.0376007773699923 0.0610065755606022 0.0361447420926731 0.0388143979836619 0.0721640988013789
6.66 0.0359722329647745 0.038207558445847 0.0665853371809906 0.0358067798555689 0.0376007269239032 0.0610065755606022 0.0361376860739802 0.0388143899677908 0.0721640988013789
6.72 0.0359597669408252 0.0382075414379247 0.0665853371809906 0.035791916900795 0.0376006971072258 0.0610065755606022 0.0361276169808553 0.0388143857686235 0.0721640988013789
6.78 0.0359618582701101 0.0382075020537901 0.0665853371809906 0.0357990207664483 0.0376006293870996 0.0610065755606022 0.036124695773772 0.0388143747204807 0.0721640988013789
6.84 0.0359544423892301 0.0382074850081647 0.0665853371809906 0.0357939833912104 0.0376005996707209 0.0610065755606022 0.0361149013872499 0.0388143703456084 0.0721640988013789
6.90000000000001 0.0359520560284617 0.0382074661672857 0.0665853371809906 0.0357977294656893 0.037600566997689 0.0610065755606022 0.0361063825912342 0.0388143653368824 0.0721640988013789
6.96000000000001 0.035956925704008 0.0382073975691191 0.0665853371809906 0.03580536954076 0.0376004497887451 0.0610065755606022 0.036108481867256 0.0388143453494931 0.0721640988013789
7.02000000000001 0.035952139236344 0.0382073454242716 0.0665853371809906 0.0357995672510831 0.0376003605618966 0.0610065755606022 0.0361047112216049 0.0388143302866467 0.0721640988013789
7.08000000000001 0.035948335058714 0.03820732995813 0.0665853371809906 0.0358009638350677 0.0376003336773141 0.0610065755606022 0.0360957062823604 0.0388143262389458 0.0721640988013789
7.13999999999999 0.0359508354024867 0.0382072665138679 0.0665853371809906 0.0358055085807987 0.0376002251720221 0.0610065755606022 0.0360961622241746 0.0388143078557137 0.0721640988013789
7.19999999999999 0.035965103557186 0.0381988638036912 0.0665853371809906 0.0358143633243314 0.0375862907247767 0.0610065755606022 0.0361158437900406 0.0388114368826058 0.0721640988013789
7.25999999999999 0.035960652124733 0.0381988315148459 0.0665853371809906 0.0358114303218371 0.0375862350839133 0.0610065755606022 0.0361098739276289 0.0388114279457785 0.0721640988013789
7.31999999999999 0.0359808393949581 0.0381923229125132 0.0665853371809906 0.035820679138967 0.0375754595341471 0.0610065755606022 0.0361409996509492 0.0388091862908794 0.0721640988013789
7.38 0.0359881153058583 0.0381922076963029 0.0665853371809906 0.0358302737271416 0.0375752639274905 0.0610065755606022 0.0361459568845749 0.0388091514651153 0.0721640988013789
7.44 0.0359863380024314 0.0381921696624071 0.0665853371809906 0.0358324479677835 0.0375751985624675 0.0610065755606022 0.0361402280370792 0.0388091407623466 0.0721640988013789
7.5 0.0359821573734065 0.0381921239276093 0.0665853371809906 0.0358285391939794 0.0375751200324846 0.0610065755606022 0.0361357755528336 0.038809127822734 0.0721640988013789
7.56 0.0359728895515376 0.0381920946527024 0.0665853371809906 0.0358181831058266 0.0375750692391491 0.0610065755606022 0.0361275959972486 0.0388091200662557 0.0721640988013789
7.62 0.0359680417156802 0.0381917438638853 0.0665853371809906 0.0358118590658023 0.0375744823361598 0.0610065755606022 0.0361242243655581 0.0388090053916107 0.0721640988013789
7.68000000000001 0.0359562753195466 0.0381917210209892 0.0665853371809906 0.035797749159714 0.037574442454257 0.0610065755606022 0.0361148014793792 0.0388089995877213 0.0721640988013789
7.74000000000001 0.0359427001567462 0.0381916980041335 0.0665853371809906 0.0357802905141301 0.0375744021568465 0.0610065755606022 0.0361051097993622 0.0388089938514205 0.0721640988013789
7.80000000000001 0.0359317448367033 0.038191671688135 0.0665853371809906 0.0357676096820367 0.0375743561818235 0.0610065755606022 0.0360958799913699 0.0388089871944465 0.0721640988013789
7.86000000000001 0.035945965727935 0.038164336748812 0.0665853371809906 0.0357762185645803 0.0375297608154585 0.0610065755606022 0.0361157128912896 0.0387989126821655 0.0721640988013789
7.91999999999999 0.0359630313212206 0.0381038320959112 0.0665853371809906 0.0357823820663071 0.0374336373366847 0.0610065755606022 0.0361436805761342 0.0387740268551376 0.0721640988013789
7.97999999999999 0.0359632651758419 0.0380264063667306 0.0665853371809906 0.0357824431240916 0.0373200785054633 0.0610065755606022 0.0361440872275922 0.0387327342279978 0.0721640988013789
8.03999999999999 0.0359744009151991 0.0379878708653044 0.0665853371809906 0.0357887572195324 0.0372640490901604 0.0610065755606022 0.0361600446108658 0.0387116926404484 0.0721640988013789
8.09999999999999 0.0359714256484885 0.0379874701446943 0.0665853371809906 0.0357913073391697 0.0372633894856024 0.0610065755606022 0.0361515439578073 0.0387115508037863 0.0721640988013789
8.16 0.0359862198761239 0.037979670838688 0.0665853371809906 0.0358017118465384 0.0372512819546756 0.0610065755606022 0.0361707279057094 0.0387080597227004 0.0721640988013789
8.22 0.0359957642788179 0.0379674672621541 0.0665853371809906 0.0358089872756129 0.0372326582797661 0.0610065755606022 0.036182541282023 0.0387022762445421 0.0721640988013789
8.28 0.0359943233422744 0.0379667087986777 0.0665853371809906 0.0358105659203168 0.0372314340513356 0.0610065755606022 0.036178080764232 0.0387019835460199 0.0721640988013789
8.34 0.0359971102492741 0.0379045587235822 0.0665853371809906 0.0358107318367206 0.0371483601296566 0.0610065755606022 0.0361834886618277 0.0386607573175077 0.0721640988013789
8.40000000000001 0.0359955383405308 0.0378002240409901 0.0665853371809906 0.035807899656406 0.0369762728556251 0.0610065755606022 0.0361831770246555 0.0386241752263551 0.0721640988013789
8.46000000000001 0.0359961169961428 0.0378098167069047 0.0665853371809906 0.0358088046146542 0.0370123816933735 0.0610065755606022 0.0361834293776314 0.0386072517204359 0.0721640988013789
8.52000000000001 0.0359961169961428 0.0378219099159303 0.0665853371809906 0.0358088046146542 0.0370591655576662 0.0610065755606022 0.0361834293776314 0.0385846542741944 0.0721640988013789
8.58000000000001 0.0359961169966574 0.0378174159040655 0.0665853371809906 0.0358088046147417 0.0370891762436738 0.0610065755606022 0.036183429378573 0.0385456555644572 0.0721640988013789
8.63999999999999 0.0359961169966574 0.0378238937030976 0.0665853371809906 0.0358088046147417 0.0371296302524487 0.0610065755606022 0.036183429378573 0.0385181571537465 0.0721640988013789
8.69999999999999 0.0359961169976977 0.0378351967332998 0.0665853371809906 0.0358088046149292 0.0371643433786803 0.0610065755606022 0.0361834293804663 0.0385060500879193 0.0721640988013789
8.75999999999999 0.0360020841129019 0.0378229691031144 0.0665853371809906 0.0358132949435038 0.0371471450595149 0.0610065755606022 0.0361908732823 0.0384987931467139 0.0721640988013789
8.81999999999999 0.0360108618416712 0.0378059520777537 0.0665853371809906 0.0358201118751987 0.037121788516644 0.0610065755606022 0.0362016118081437 0.0384901156388635 0.0721640988013789
8.88 0.0360085658208969 0.0378053552883996 0.0665853371809906 0.0358237716535475 0.0371208206136961 0.0610065755606022 0.0361933599882462 0.0384898899631031 0.0721640988013789
8.94 0.0360146322466789 0.0378026472960708 0.0665853371809906 0.0358343241403959 0.0371166426886008 0.0610065755606022 0.0361949403529618 0.0384886519035409 0.0721640988013789
9 0.0360287710117721 0.0377992392830245 0.0665853371809906 0.0358452413318294 0.0371113736666005 0.0610065755606022 0.0362123006917147 0.0384871048994484 0.0721640988013789
9.06 0.0360282986731532 0.0377983462116085 0.0665853371809906 0.0358499238993849 0.037109952731453 0.0610065755606022 0.0362066734469216 0.038486739691764 0.0721640988013789
9.12 0.0360319885435664 0.0377967712587989 0.0665853371809906 0.0358571625866398 0.0371074899210779 0.0610065755606022 0.036206814500493 0.0384860525965199 0.0721640988013789
9.18000000000001 0.0360372328604344 0.0377944967079678 0.0665853371809906 0.0358599459079644 0.0371039157155613 0.0610065755606022 0.0362145198129043 0.0384850777003744 0.0721640988013789
9.24000000000001 0.0360269958697143 0.0377244270192261 0.0665853371809906 0.0358465095582227 0.0369840049916191 0.0610065755606022 0.0362074821812058 0.0384648490468331 0.0721640988013789
9.30000000000001 0.0360334815018843 0.0377148834065573 0.0665853371809906 0.0358562138961851 0.0369703752700984 0.0610065755606022 0.0362107491075835 0.0384593915430161 0.0721640988013789
9.36000000000001 0.0360332629193524 0.0377136583277465 0.0665853371809906 0.0358635994521137 0.0369684732422438 0.0610065755606022 0.0362029263865911 0.0384588434132493 0.0721640988013789
9.41999999999999 0.0360333998740585 0.0377125336980332 0.0665853371809906 0.0358717541913603 0.0369667250838467 0.0610065755606022 0.0361950455567566 0.0384583423122196 0.0721640988013789
9.47999999999999 0.0360277529658289 0.037711185303062 0.0665853371809906 0.0358672215650574 0.0369646027566661 0.0610065755606022 0.0361882843666003 0.0384577678494579 0.0721640988013789
9.53999999999999 0.0360252165761608 0.0377101533401572 0.0665853371809906 0.0358706063595102 0.0369629864423629 0.0610065755606022 0.0361798267928114 0.0384573202379516 0.0721640988013789
9.59999999999999 0.0360215806610024 0.0377092015801735 0.0665853371809906 0.0358723187121056 0.0369614904694974 0.0610065755606022 0.0361708426098992 0.0384569126908497 0.0721640988013789
9.66 0.0360082418200656 0.0376954944605251 0.0665853371809906 0.0358539313182296 0.0369388480439858 0.0610065755606022 0.0361625523219016 0.0384521408770643 0.0721640988013789
9.72 0.0360036384864739 0.0376916464305559 0.0665853371809906 0.0358441662508649 0.0369329706643757 0.0610065755606022 0.0361631107220829 0.0384503221967361 0.0721640988013789
9.78 0.035997497701215 0.0376904121758849 0.0665853371809906 0.0358401655125548 0.0369310246113669 0.0610065755606022 0.0361548298898751 0.0384497997404029 0.0721640988013789
9.84 0.0360022277448261 0.0376864692661756 0.0665853371809906 0.0358470675526563 0.0369252232347046 0.0610065755606022 0.0361573879369959 0.0384477152976467 0.0721640988013789
9.90000000000001 0.0360017975182875 0.0376469099081159 0.0665853371809906 0.0358455147951879 0.0368606198089782 0.0610065755606022 0.0361580802413871 0.0384332000072536 0.0721640988013789
9.96000000000001 0.0360020458263378 0.0376453914927738 0.0665853371809906 0.0358512896721955 0.0368583195022747 0.0610065755606022 0.0361528019804801 0.0384324634832729 0.0721640988013789
10.02 0.0359943894050957 0.0376438704861348 0.0665853371809906 0.0358450066540087 0.0368559501931439 0.0610065755606022 0.0361437721561826 0.0384317907791256 0.0721640988013789
10.08 0.036007798000238 0.0376199435978198 0.0665853371809906 0.0358508773301227 0.0368226561944402 0.0610065755606022 0.0361647186703532 0.0384172310011995 0.0721640988013789
10.14 0.0360150948897164 0.0375766342172801 0.0665853371809906 0.0358555861163555 0.0367671354700813 0.0610065755606022 0.0361746036630774 0.0383861329644789 0.0721640988013789
10.2 0.0360119624608848 0.0375726205926084 0.0665853371809906 0.0358551853348625 0.036761485106608 0.0610065755606022 0.0361687395869072 0.0383837560786088 0.0721640988013789
10.26 0.036009563254788 0.0375706987237307 0.0665853371809906 0.0358578152417588 0.0367586160672621 0.0610065755606022 0.0361613112678171 0.0383827813801993 0.0721640988013789
10.32 0.0360059316926778 0.0375684890330755 0.0665853371809906 0.0358577574023318 0.0367552850589003 0.0610065755606022 0.0361541059830238 0.0383816930072507 0.0721640988013789
10.38 0.0360094029820527 0.0375536764435901 0.0665853371809906 0.0358618677640281 0.0367355821677788 0.0610065755606022 0.0361569382000773 0.0383717707194013 0.0721640988013789
10.44 0.0360125600956235 0.0375358268594618 0.0665853371809906 0.0358658523663401 0.0367133525095917 0.0610065755606022 0.0361592678249069 0.0383583012093319 0.0721640988013789
10.5 0.0360084888617286 0.0375338676576769 0.0665853371809906 0.0358656745516065 0.0367104472078581 0.0610065755606022 0.0361513031718507 0.0383572881074956 0.0721640988013789
10.56 0.0360156397760609 0.0375181334814777 0.0665853371809906 0.0358717018653943 0.0366897790065391 0.0610065755606022 0.0361595776867274 0.0383464879564164 0.0721640988013789
10.62 0.0360125258093023 0.0375155010634097 0.0665853371809906 0.0358718871109563 0.0366858996761931 0.0610065755606022 0.0361531645076483 0.0383451024506263 0.0721640988013789
10.68 0.0360184054064333 0.0374979224082313 0.0665853371809906 0.0358789611855957 0.0366634126470999 0.0610065755606022 0.0361578496272709 0.0383324321693628 0.0721640988013789
10.74 0.0360213193206093 0.0374825674221012 0.0665853371809906 0.0358857949122095 0.0366442572700672 0.0610065755606022 0.0361568437290091 0.0383208775741353 0.0721640988013789
10.8 0.0360253394888575 0.0374787837397221 0.0665853371809906 0.0358932663842792 0.0366390920436295 0.0610065755606022 0.0361574125934359 0.0383184754358147 0.0721640988013789
10.86 0.0360304933512508 0.0374710427838402 0.0665853371809906 0.0358995782880852 0.0366292908432237 0.0610065755606022 0.0361614084144164 0.0383127947244567 0.0721640988013789
10.92 0.0360374530946102 0.0374365658135369 0.0665853371809906 0.0359045583226025 0.0365877553187463 0.0610065755606022 0.0361703478666179 0.0382853763083275 0.0721640988013789
10.98 0.0360377308662818 0.0374248998471717 0.0665853371809906 0.0359019547237196 0.0365726780294384 0.0610065755606022 0.036173507008844 0.0382771216649049 0.0721640988013789
11.04 0.0360329023376755 0.0374193403922249 0.0665853371809906 0.0358975721193831 0.0365646708910193 0.0610065755606022 0.0361682325559678 0.0382740098934304 0.0721640988013789
11.1 0.0360353848617884 0.0374009365757017 0.0665853371809906 0.0358997272451932 0.036537742642844 0.0610065755606022 0.0361710424783836 0.0382641305085594 0.0721640988013789
11.16 0.036043778823041 0.0373790342323767 0.0665853371809906 0.0359063580579286 0.0365122353655574 0.0610065755606022 0.0361811995881533 0.0382458330991961 0.0721640988013789
11.22 0.0360456144125033 0.0373760333578813 0.0665853371809906 0.035912346664498 0.0365082600899906 0.0610065755606022 0.0361788821605086 0.0382438066257721 0.0721640988013789
11.28 0.0360469487729314 0.0373609322179428 0.0665853371809906 0.0359139693438011 0.0364905552282853 0.0610065755606022 0.0361799282020616 0.0382313092076002 0.0721640988013789
11.34 0.0360438608276034 0.0373334660606934 0.066695635561241 0.0359104712932907 0.0364488458495758 0.0613028029301261 0.036177250361916 0.038218086271811 0.072088468192356
11.4 0.0360438608276034 0.0373334660606934 0.0670917656487441 0.0359104712932907 0.0364488458495758 0.0620245401868426 0.036177250361916 0.038218086271811 0.0721589911106455
11.46 0.0360438608276034 0.0373659237188202 0.0670004045277767 0.0359104712932907 0.0364597538208071 0.0619200884734402 0.036177250361916 0.0382720936168333 0.0720807205821133
11.52 0.0360438608276034 0.0375155350299394 0.0670004045277767 0.0359104712932907 0.0365171081509393 0.0619200884734402 0.036177250361916 0.0385139619089395 0.0720807205821133
11.58 0.0360438608276034 0.0376425479591858 0.0670004045277767 0.0359104712932907 0.036579305508903 0.0619200884734402 0.036177250361916 0.0387057904094685 0.0720807205821133
11.64 0.0360438608276034 0.0377170716423494 0.0670004045277767 0.0359104712932907 0.0366435637152477 0.0619200884734402 0.036177250361916 0.0387905795694511 0.0720807205821133
11.7 0.0360438608276034 0.0377844053045853 0.0670004045277767 0.0359104712932907 0.0367081504624026 0.0619200884734402 0.036177250361916 0.038860660146768 0.0720807205821133
11.76 0.0360438608276034 0.0378413119209853 0.0670004045277767 0.0359104712932907 0.036772632290428 0.0619200884734402 0.036177250361916 0.0389099915515426 0.0720807205821133
11.82 0.0360438608276034 0.0378780968950825 0.0670004045277767 0.0359104712932907 0.0368360811935542 0.0619200884734402 0.036177250361916 0.0389201125966109 0.0720807205821133
11.88 0.0360438608276034 0.0379105766066645 0.0670004045277767 0.0359104712932907 0.0368977569985939 0.0619200884734402 0.036177250361916 0.038923396214735 0.0720807205821133
11.94 0.0360438608276034 0.0379317800756822 0.0670004045277767 0.0359104712932907 0.0369574908272533 0.0619200884734402 0.036177250361916 0.0389060693241112 0.0720807205821133
12 0.0360438608276034 0.0379421644072571 0.0670004045277767 0.0359104712932907 0.0370106021402619 0.0619200884734402 0.036177250361916 0.0388737266742524 0.0720807205821133
12.06 0.0360438608276034 0.0379816169388343 0.0670004045277767 0.0359104712932907 0.0370661205263513 0.0619200884734402 0.036177250361916 0.0388971133513173 0.0720807205821133
12.12 0.0360438608276034 0.0379961035225907 0.0670004045277767 0.0359104712932907 0.037119449848131 0.0619200884734402 0.036177250361916 0.0388727571970505 0.0720807205821133
12.18 0.0360438608276034 0.0380115368433789 0.0670004045277767 0.0359104712932907 0.0371699197032375 0.0619200884734402 0.036177250361916 0.0388531539835204 0.0720807205821133
12.24 0.0360489202582942 0.0379568634068337 0.0670004045277767 0.0359115798378879 0.037095412031616 0.0619200884734402 0.0361862606787005 0.0388183147820514 0.0720807205821133
12.3 0.0360437682294431 0.0379509421149542 0.0670004045277767 0.0359051095124798 0.0370859154231824 0.0619200884734402 0.0361824269464064 0.038815968806726 0.0720807205821133
12.36 0.0360466240094565 0.037905824397433 0.0670004045277767 0.0359041602649936 0.0370230340678818 0.0619200884734402 0.0361890877539194 0.0387886147269842 0.0720807205821133
12.42 0.0360517033321833 0.0378714208881275 0.0670004045277767 0.0359051227112303 0.0369769151752694 0.0619200884734402 0.0361982839531363 0.0387659266009856 0.0720807205821133
12.48 0.0360591439649968 0.0378658876527506 0.0670004045277767 0.0359120822974607 0.036968969680302 0.0619200884734402 0.0362062056325329 0.0387628056251991 0.0720807205821133
12.54 0.03605835906531 0.0378226312823689 0.0670004045277767 0.0359088348258445 0.0369183764663502 0.0619200884734402 0.0362078833047756 0.0387268860983876 0.0720807205821133
12.6 0.0360588773386292 0.0377711222800195 0.0670004045277767 0.035909054425176 0.0368690094081963 0.0619200884734402 0.0362087002520825 0.0386732351518426 0.0720807205821133
12.66 0.0360668056087024 0.0377339548284768 0.0670004045277767 0.0359136528121127 0.0368272454522952 0.0619200884734402 0.0362199584052921 0.0386406642046585 0.0720807205821133
12.72 0.0360669340099727 0.0377597381924238 0.0670004045277767 0.0359136938318115 0.0368601539576069 0.0619200884734402 0.0362201741881339 0.0386593224272406 0.0720807205821133
12.78 0.0360669340099727 0.0378139615669037 0.0670004045277767 0.0359136938318115 0.0369143249607743 0.0619200884734402 0.0362201741881339 0.0387135981730332 0.0720807205821133
12.84 0.0360669340099727 0.0378573039172888 0.0670004045277767 0.0359136938318115 0.036968146769207 0.0619200884734402 0.0362201741881339 0.0387464610653706 0.0720807205821133
12.9 0.0360669340099727 0.0378875571378454 0.0670004045277767 0.0359136938318115 0.037020913176842 0.0619200884734402 0.0362201741881339 0.0387542010988489 0.0720807205821133
12.96 0.0360669340099727 0.0379021220735469 0.0670004045277767 0.0359136938318115 0.0370697396383711 0.0619200884734402 0.0362201741881339 0.0387345045087227 0.0720807205821133
13.02 0.0360677263430077 0.0378580049791987 0.0670004045277767 0.0359140503332831 0.0370302758349665 0.0619200884734402 0.0362214023527323 0.0386857341234309 0.0720807205821133
13.08 0.036070143106801 0.0378644741205978 0.0670004045277767 0.0359170999253063 0.0370369795571035 0.0619200884734402 0.0362231862882958 0.038691968684092 0.0720807205821133
13.14 0.036070143106801 0.0378907110179777 0.0669976844530838 0.0359170999253063 0.037048673510028 0.0621271913962558 0.0362231862882958 0.0387327485259273 0.0718681775099119
13.2 0.036070143106801 0.0378907110179777 0.0672693627203354 0.0359170999253063 0.037048673510028 0.0626116985057625 0.0362231862882958 0.0387327485259273 0.0719270269349083
13.26 0.036070143106801 0.0378907110179777 0.0674782684268242 0.0359170999253063 0.037048673510028 0.0630334420815142 0.0362231862882958 0.0387327485259273 0.0719230947721341
13.32 0.036070143106801 0.0378907110179777 0.0674697160068671 0.0359170999253063 0.037048673510028 0.0632176072852095 0.0362231862882958 0.0387327485259273 0.0717218247285248
13.38 0.036070143106801 0.0378907110179777 0.0676318693391567 0.0359170999253063 0.037048673510028 0.0635438466807863 0.0362231862882958 0.0387327485259273 0.0717198919975271
13.44 0.036070143106801 0.0378907110179777 0.0677335597714183 0.0359170999253063 0.037048673510028 0.0638100251639341 0.0362231862882958 0.0387327485259273 0.0716570943789026
13.5 0.036070143106801 0.0378907110179777 0.0678935182264825 0.0359170999253063 0.037048673510028 0.064071381827646 0.0362231862882958 0.0387327485259273 0.0717156546253191
13.56 0.036070143106801 0.0378907110179777 0.0679673749870523 0.0359170999253063 0.037048673510028 0.0642896025692017 0.0362231862882958 0.0387327485259273 0.071645147404903
13.62 0.036070143106801 0.0380009343632758 0.0679203345508024 0.0359170999253063 0.0370976744024834 0.064203083873254 0.0362231862882958 0.0389041943240682 0.0716375852283508
13.68 0.036070143106801 0.0380961160494192 0.0679203345508024 0.0359170999253063 0.0371531678966961 0.064203083873254 0.0362231862882958 0.0390390642021422 0.0716375852283508
13.74 0.036070143106801 0.038173049430772 0.0679203345508024 0.0359170999253063 0.037210496119323 0.064203083873254 0.0362231862882958 0.039135602742221 0.0716375852283508
13.8 0.036070143106801 0.0382344854260938 0.0679000943316283 0.0359170999253063 0.0372581040174236 0.0641971023122931 0.0362231862882958 0.039210866834764 0.0716030863509636
13.86 0.036070143106801 0.0382344854260938 0.0680033507557026 0.0359170999253063 0.0372581040174236 0.0644156554348986 0.0362231862882958 0.039210866834764 0.0715910460765065
13.92 0.036070143106801 0.038245618025866 0.0680429378643216 0.0359170999253063 0.0372630122521078 0.064474019386806 0.0362231862882958 0.0392282237996243 0.0716118563418373
13.98 0.036070143106801 0.0383484222644644 0.0680429378643216 0.0359170999253063 0.0373234273301905 0.064474019386806 0.0362231862882958 0.0393734171987383 0.0716118563418373
14.04 0.036070143106801 0.0383531885157361 0.0680635147584505 0.0359170999253063 0.037326508720987 0.064580035560168 0.0362231862882958 0.0393798683104851 0.071546993956733
14.1 0.036070143106801 0.0384365032222639 0.0679949866026549 0.0359170999253063 0.0373857743097365 0.0644535787435591 0.0362231862882958 0.0394872321347914 0.0715363944617508
14.16 0.036070143106801 0.038497457085897 0.0679949866026549 0.0359170999253063 0.0374487985603422 0.0644535787435591 0.0362231862882958 0.0395461156114518 0.0715363944617508
14.22 0.036070143106801 0.0385635744477283 0.0679949866026549 0.0359170999253063 0.037511828253962 0.0644535787435591 0.0362231862882958 0.0396153206414946 0.0715363944617508
14.28 0.036070143106801 0.0386316475038294 0.0679949866026549 0.0359170999253063 0.0375750827338856 0.0644535787435591 0.0362231862882958 0.0396882122737732 0.0715363944617508
14.34 0.036070143106801 0.0386974271277788 0.0679949866026549 0.0359170999253063 0.0376386595335781 0.0644535787435591 0.0362231862882958 0.0397561947219796 0.0715363944617508
14.4 0.036070143106801 0.0387812369250084 0.0679949865886895 0.0359170999253063 0.0377026447591842 0.0644535787177456 0.0362231862882958 0.0398598290908327 0.0715363944596334
14.46 0.036070143106801 0.0387812369250084 0.0680058294528206 0.0359170999253063 0.0377026447591842 0.0645111358630443 0.0362231862882958 0.0398598290908327 0.0715005230425969
14.52 0.036070143106801 0.0387812369250084 0.0680229104561186 0.0359170999253063 0.0377026447591842 0.0646502616183296 0.0362231862882958 0.0398598290908327 0.0713955592939075
14.58 0.036070143106801 0.0387812369250084 0.068108637237297 0.0359170999253063 0.0377026447591842 0.0648490010025717 0.0362231862882958 0.0398598290908327 0.0713682734720223
14.64 0.036070143106801 0.0387888215172259 0.0681616231304519 0.0359170999253063 0.0377294088740815 0.0649551292390214 0.0362231862882958 0.0398482341603702 0.0713681170218823
14.7 0.036070143106801 0.0388042275081556 0.0681616231304519 0.0359170999253063 0.0377916630092205 0.0649551292390214 0.0362231862882958 0.0398167920070907 0.0713681170218823
14.76 0.036070143106801 0.0388096978434082 0.0681616231304519 0.0359170999253063 0.0378497011386827 0.0649551292390214 0.0362231862882958 0.0397696945481336 0.0713681170218823
14.82 0.036070143106801 0.0388131742587497 0.0681616231304519 0.0359170999253063 0.0379048131573122 0.0649551292390214 0.0362231862882958 0.0397215353601872 0.0713681170218823
14.88 0.036070143106801 0.0388009447399041 0.0681616231304519 0.0359170999253063 0.0379335713803212 0.0649551292390214 0.0362231862882958 0.0396683180994869 0.0713681170218823
14.94 0.036070143106801 0.0387709219707165 0.0681616231304519 0.0359170999253063 0.0379248407653731 0.0649551292390214 0.0362231862882958 0.0396170031760599 0.0713681170218823
15 0.036070143106801 0.0387311560165447 0.0681616231304519 0.0359170999253063 0.0378957432887652 0.0649551292390214 0.0362231862882958 0.0395665687443242 0.0713681170218823
15.06 0.036070143106801 0.0386926481585564 0.0681616231304519 0.0359170999253063 0.0378685914204943 0.0649551292390214 0.0362231862882958 0.0395167048966185 0.0713681170218823
15.12 0.0360703605692824 0.03864215167729 0.0681616231304519 0.0359175592356483 0.0378146393222808 0.0649551292390214 0.0362231619029165 0.0394696640322993 0.0713681170218823
15.18 0.0360715382237414 0.0385981019052761 0.0681616231304519 0.035919271176915 0.0377452677778658 0.0649551292390214 0.0362238052705677 0.0394509360326865 0.0713681170218823
15.24 0.0360526378959845 0.0385944013181864 0.0681616231304519 0.0358908331225879 0.037738904251174 0.0649551292390214 0.0362144426693811 0.0394498983851989 0.0713681170218823
15.3 0.0360361195567741 0.038592792830374 0.0681616231304519 0.0358677570734204 0.037736138166828 0.0649551292390214 0.0362044820401278 0.03944944749392 0.0713681170218823
15.36 0.036028648388517 0.0385924523631271 0.0681616231304519 0.0358599223018945 0.0377355646795649 0.0649551292390214 0.0361973744751395 0.0394493400466893 0.0713681170218823
15.42 0.0360164428292299 0.0385922088212707 0.0681616231304519 0.0358456763557029 0.0377351524470391 0.0649551292390214 0.036187209302757 0.0394492651955023 0.0713681170218823
15.48 0.0360029480399313 0.0385918140203253 0.0681616231304519 0.0358289780983932 0.0377344792924828 0.0649551292390214 0.0361769179814693 0.0394491487481678 0.0713681170218823
15.54 0.0360009097227705 0.0382607642078618 0.0681616231304519 0.0358256313387316 0.0371279518751114 0.0649551292390214 0.0361761881068094 0.0393935765406122 0.0713681170218823
15.6 0.0359914339705158 0.0381085324775743 0.0681616231304519 0.0358102590678271 0.0368799258972093 0.0649551292390214 0.0361726088732045 0.0393371390579392 0.0713681170218823
15.66 0.0359811019981513 0.0379977082995983 0.0681616231304519 0.0357949585249366 0.036703278363283 0.0649551292390214 0.0361672454713659 0.0392921382359136 0.0713681170218823
15.72 0.0359695308746124 0.037866466257634 0.0681616231304519 0.0357768527095728 0.0364971124418454 0.0649551292390214 0.036162209039652 0.0392358200734226 0.0713681170218823
15.78 0.0359509045874313 0.0378035466232224 0.0681616231304519 0.0357489915459193 0.0364077677423714 0.0649551292390214 0.0361528176289433 0.0391993255040734 0.0713681170218823
15.84 0.0359450527903265 0.0376248320055724 0.0681616231304519 0.0357405224479049 0.0361185081247423 0.0649551292390214 0.0361495831327481 0.0391311558864025 0.0713681170218823
15.9 0.0359450527903265 0.0372753321268015 0.0681616231304519 0.0357405224479049 0.0355180665267174 0.0649551292390214 0.0361495831327481 0.0390325977268855 0.0713681170218823
15.96 0.0359417671099925 0.0370226093802153 0.0681616231304519 0.0357368065153485 0.035101338023802 0.0649551292390214 0.0361467277046364 0.0389438807366286 0.0713681170218823
16.02 0.0359365972245754 0.0370167105862899 0.0681616231304519 0.0357378898877755 0.0350988259410494 0.0649551292390214 0.0361353045613752 0.0389345952315304 0.0713681170218823
16.08 0.0359250911643233 0.0370039351907695 0.0681616231304519 0.0357265963793734 0.0350911128007062 0.0649551292390214 0.0361235859492732 0.0389167575808328 0.0713681170218823
16.14 0.0359187977001178 0.0369951818963847 0.0681616231304519 0.0357226029319568 0.0350867490561217 0.0649551292390214 0.0361149924682787 0.0389036147366478 0.0713681170218823
16.2 0.0359064640369798 0.0369782333900471 0.0681616231304519 0.035706075981103 0.0350764067514651 0.0649551292390214 0.0361068520928565 0.0388800600286292 0.0713681170218823
16.26 0.035895254254545 0.0369452224816226 0.0681616231304519 0.0356933711991771 0.0350508046642877 0.0649551292390214 0.036097137309913 0.0388396402989574 0.0713681170218823
16.32 0.03588710539876 0.0369398141386515 0.0681616231304519 0.0356890815714644 0.0350485311766876 0.0649551292390214 0.0360851292260556 0.0388310971006155 0.0713681170218823
16.38 0.0358761281009062 0.0369290050351777 0.0681616231304519 0.0356787079640472 0.0350423073749476 0.0649551292390214 0.0360735482377652 0.0388157026954078 0.0713681170218823
16.44 0.0358666056539729 0.0369121612480451 0.0681616231304519 0.035670486494656 0.0350306954117936 0.0649551292390214 0.0360627248132898 0.0387936270842966 0.0713681170218823
16.5 0.0358546535187096 0.0368965689147851 0.0681616231304519 0.0356575899744443 0.0350204556603968 0.0649551292390214 0.036051717062975 0.0387726821691735 0.0713681170218823
16.56 0.0358447546293104 0.0368902049486754 0.0681616231304519 0.0356494751435955 0.035017465849858 0.0649551292390214 0.0360400341150253 0.0387629440474928 0.0713681170218823
16.62 0.0358405443964209 0.0368844831831318 0.0681616231304519 0.0356481378355544 0.0350153983622591 0.0649551292390214 0.0360329509572874 0.0387535680040045 0.0713681170218823
16.68 0.0358283166756724 0.0368768242501704 0.0681616231304519 0.0356352234217725 0.0350114234267347 0.0649551292390214 0.0360214099295722 0.0387422250736061 0.0713681170218823
16.74 0.0358248411768717 0.0368723783096102 0.0681616231304519 0.0356380293672189 0.0350099094899026 0.0649551292390214 0.0360116529865244 0.0387348471293177 0.0713681170218823
16.8 0.0358115174311579 0.036860413986128 0.0681616231304519 0.0356224224574236 0.0350027900752991 0.0649551292390214 0.0360006124048922 0.0387180378969569 0.0713681170218823
16.86 0.0358119436236855 0.0368562853988382 0.0681616231304519 0.0356291887793214 0.0350019148502006 0.0649551292390214 0.0359946984680496 0.0387106559474757 0.0713681170218823
16.92 0.0358088573503137 0.036851160387087 0.0681616231304519 0.0356281355146024 0.0350006914101038 0.0649551292390214 0.035989579186025 0.0387016293640702 0.0713681170218823
16.98 0.0357997779978541 0.036840672702381 0.0681616231304519 0.0356206399273882 0.0349945920989838 0.0649551292390214 0.03597891606832 0.0386867533057782 0.0713681170218823
17.04 0.0357988112458073 0.0368372141197219 0.0681616231304519 0.0356273518023026 0.0349937093490069 0.0649551292390214 0.035970270689312 0.0386807188904369 0.0713681170218823
17.1 0.0357918167187483 0.0368198022075192 0.0681616231304519 0.035620899964203 0.0349818855501289 0.0649551292390214 0.0359627334732936 0.0386577188649095 0.0713681170218823
17.16 0.0357852465539727 0.0367736403031827 0.0681616231304519 0.0356138087196764 0.0349481069534401 0.0649551292390214 0.0359566843882691 0.0385991736529252 0.0713681170218823
17.22 0.0357916839498954 0.0367695274418148 0.0681616231304519 0.0356230030595156 0.0349487559929272 0.0649551292390214 0.0359603648402752 0.0385902988907025 0.0713681170218823
17.28 0.0358020734569047 0.0367637687038485 0.0681616231304519 0.0356330823610699 0.0349511512067677 0.0649551292390214 0.0359710645527394 0.0385763862009294 0.0713681170218823
17.34 0.0357969219969269 0.03675944776192 0.0681616231304519 0.0356322190592837 0.0349498102173376 0.0649551292390214 0.0359616249345701 0.0385690853065024 0.0713681170218823
17.4 0.0358008651816512 0.0367561977312483 0.0681616231304519 0.0356410411074621 0.0349499821629099 0.0649551292390214 0.0359606892558403 0.0385624132995867 0.0713681170218823
17.46 0.0357997733568421 0.0367525888998015 0.0681616231304519 0.0356443075967088 0.034949687087731 0.0649551292390214 0.0359552391169753 0.038555490711872 0.0713681170218823
17.52 0.035797290996256 0.0367491143381165 0.0681616231304519 0.0356460991224153 0.0349489948446681 0.0649551292390214 0.0359484828700967 0.038549233831565 0.0713681170218823
17.58 0.0358011356061581 0.0367432320604732 0.0681616231304519 0.0356498999037439 0.0349508656200793 0.0649551292390214 0.0359523713085722 0.038535598500867 0.0713681170218823
17.64 0.0358094529378363 0.0367385258465022 0.0681616231304519 0.0356589035453408 0.0349525958910106 0.0649551292390214 0.0359600023303319 0.0385244558019938 0.0713681170218823
17.7 0.0358109556261343 0.0367296337723009 0.0681616231304519 0.0356608155195717 0.0349605586256094 0.0649551292390214 0.0359610957326969 0.0384987089189924 0.0713681170218823
17.76 0.0358103069212819 0.0367258474032688 0.0681616231304519 0.0356628734114963 0.0349600854965415 0.0649551292390214 0.0359577404310674 0.0384916093099962 0.0713681170218823
17.82 0.0358036200872517 0.0367213706253902 0.0681616231304519 0.0356580786809224 0.0349586735343576 0.0649551292390214 0.035949161493581 0.0384840677164227 0.0713681170218823
17.88 0.0358029044825766 0.036711907323554 0.0681616231304519 0.0356573009038084 0.0349640899117109 0.0649551292390214 0.0359485080613448 0.0384597247353971 0.0713681170218823
17.94 0.0358033429165567 0.0367070444447795 0.0681616231304519 0.0356597286252347 0.0349648199596257 0.0649551292390214 0.0359469572078786 0.0384492689299334 0.0713681170218823
18 0.0358042181382091 0.0367007333788492 0.0681616231304519 0.0356606426379345 0.0349920789765161 0.0649551292390214 0.0359477936384836 0.0384093877811823 0.0713681170218823
18.06 0.0358073253414733 0.0366979039705456 0.0681616231304519 0.0356687245355384 0.0349922926389916 0.0649551292390214 0.0359459261474081 0.0384035153020995 0.0713681170218823
18.12 0.0358029869352927 0.0366947939849025 0.0681616231304519 0.0356682333617752 0.0349915332986572 0.0649551292390214 0.0359377405088101 0.0383980546711479 0.0713681170218823
18.18 0.0358047467532229 0.0366918278838673 0.0681616231304519 0.0356727518219166 0.0349915646930945 0.0649551292390214 0.0359367416845292 0.0383920910746401 0.0713681170218823
18.24 0.0357992428115425 0.0366883937854581 0.0681616231304519 0.035669570708986 0.0349905938189545 0.0649551292390214 0.035928914914099 0.0383861937519618 0.0713681170218823
18.3 0.0357923165560897 0.0366841075696801 0.0681616231304519 0.0356634219194959 0.0349891352085599 0.0649551292390214 0.0359212111926834 0.0383790799308004 0.0713681170218823
18.36 0.0357882021880542 0.0366748561558719 0.0681616231304519 0.0356592878232314 0.0350077579367464 0.0649551292390214 0.0359171165528769 0.0383419543749975 0.0713681170218823
18.42 0.0357930893009894 0.0366670350118908 0.0681616231304519 0.0356653216317623 0.0350204029568592 0.0649551292390214 0.0359208569702165 0.0383136670669224 0.0713681170218823
18.48 0.035791765874707 0.0366644125779157 0.0681616231304519 0.0356679343449548 0.0350199538000248 0.0649551292390214 0.0359155974044592 0.0383088713558065 0.0713681170218823
18.54 0.0357981784510134 0.0366510105696259 0.0681616231304519 0.0356725671771132 0.0350318826000411 0.0649551292390214 0.0359237897249136 0.0382701385392106 0.0713681170218823
18.6 0.0357989076232324 0.0366216261143442 0.0681616231304519 0.0356730860448364 0.0350463462745739 0.0649551292390214 0.0359247292016284 0.0381969059541146 0.0713681170218823
18.66 0.0357996575927219 0.036607009192988 0.0681616231304519 0.0356738799745749 0.0350721743771111 0.0649551292390214 0.0359254352108688 0.0381418440088649 0.0713681170218823
18.72 0.0357872548284147 0.0365798148870764 0.0681616231304519 0.0356556755839695 0.0350561516460768 0.0649551292390214 0.0359188340728598 0.0381034781280759 0.0713681170218823
18.78 0.035779577936083 0.0365567859975537 0.0681616231304519 0.035646431849272 0.0350409847957997 0.0649551292390214 0.0359127240228941 0.0380725871993076 0.0713681170218823
18.84 0.0357769836952058 0.0365485114556797 0.0681616231304519 0.035642711692981 0.0350453108477476 0.0649551292390214 0.0359112556974306 0.0380517120636118 0.0713681170218823
18.9 0.0357761305846684 0.0365459885889356 0.0681616231304519 0.0356468973781369 0.0350450829497202 0.0649551292390214 0.0359053637911999 0.038046894228151 0.0713681170218823
18.96 0.0357757732533042 0.0365437107647312 0.0681616231304519 0.0356522131661972 0.035044939393814 0.0649551292390214 0.0358993333404112 0.0380424821356484 0.0713681170218823
19.02 0.0357799753278003 0.0365359234968775 0.0681616231304519 0.0356578718025599 0.0350520618173758 0.0649551292390214 0.0359020788530406 0.0380197851763792 0.0713681170218823
19.08 0.0357821818743308 0.0365208961023568 0.0681616231304519 0.0356580949917543 0.0350507672232984 0.0649551292390214 0.0359062687569072 0.0379910249814151 0.0713681170218823
19.14 0.0357777862556764 0.0364688622228388 0.0681616231304519 0.0356518312232052 0.0350128235773964 0.0649551292390214 0.0359037412881477 0.0379249008682813 0.0713681170218823
19.2 0.0357691872050192 0.0364596102758161 0.0681616231304519 0.0356413687840934 0.0350093878962161 0.0649551292390214 0.035897005625945 0.037909832655416 0.0713681170218823
19.26 0.0357641645000367 0.0364335047932433 0.0681616231304519 0.0356346094869283 0.0349938686942109 0.0649551292390214 0.0358937195131452 0.0378731408922758 0.0713681170218823
19.32 0.0357614214773088 0.0364141066393156 0.0681616231304519 0.0356303539013119 0.0349889283794167 0.0649551292390214 0.0358924890533058 0.0378392848992146 0.0713681170218823
19.38 0.0357536849648436 0.0363705368332727 0.0681616231304519 0.0356177151012306 0.0349660283769358 0.0649551292390214 0.0358896548284566 0.0377750452896095 0.0713681170218823
19.44 0.0357519773474256 0.0363448938355347 0.0681616231304519 0.0356147267060355 0.034949018058916 0.0649551292390214 0.0358892279888157 0.0377407696121535 0.0713681170218823
19.5 0.0357449371697687 0.0363236681648634 0.0681616231304519 0.0356070510396788 0.0349362909728521 0.0649551292390214 0.0358828232998587 0.0377110453568748 0.0713681170218823
19.56 0.035744488243341 0.036320269615966 0.0681616231304519 0.0356078515729943 0.0349385794175027 0.0649551292390214 0.0358811249136877 0.0377019598144294 0.0713681170218823
19.62 0.0357481601392646 0.0363131990040562 0.0681616231304519 0.0356103171167117 0.0349914293715228 0.0649551292390214 0.0358860031618176 0.0376349686365897 0.0713681170218823
19.68 0.0357497413210401 0.0362038622333634 0.0681616231304519 0.0356109104837451 0.0348352642089053 0.0649551292390214 0.035888572158335 0.0375724602578214 0.0713681170218823
19.74 0.0357519281155729 0.036055946679479 0.0681616231304519 0.035612153776142 0.0346127553304197 0.0649551292390214 0.0358917024550038 0.0374991380285382 0.0713681170218823
19.8 0.0357590132839393 0.0360549808911127 0.0681616231304519 0.0356203659049148 0.0346226489903511 0.0649551292390214 0.0358976606629637 0.0374873127918743 0.0713681170218823
19.86 0.0357576876818188 0.0360478525512099 0.0681616231304519 0.035616745473264 0.0346317158578335 0.0649551292390214 0.0358986298903737 0.0374639892445863 0.0713681170218823
19.92 0.0357551605623407 0.036045331703755 0.0681616231304519 0.0356154671153289 0.0346364030167466 0.0649551292390214 0.0358948540093526 0.0374542603907634 0.0713681170218823
19.98 0.0357532781767137 0.0360434446336402 0.0681616231304519 0.0356155530987419 0.0346406879932824 0.0649551292390214 0.0358910032546855 0.0374462012739981 0.0713681170218823
20.04 0.0357508503850632 0.0360286017890721 0.0681616231304519 0.0356148228143854 0.0346363655811734 0.0649551292390214 0.0358868779557409 0.0374208379969708 0.0713681170218823
20.1 0.0357543883800338 0.0360523117987986 0.0681616231304519 0.0356181877827264 0.0346840429413696 0.0649551292390214 0.0358905889773412 0.0374205806562276 0.0713681170218823
20.16 0.0357543883800338 0.0361550462942112 0.0681616231304519 0.0356181877827264 0.0347668985199229 0.0649551292390214 0.0358905889773412 0.0375431940684996 0.0713681170218823
20.22 0.0357543883800338 0.0362440218380576 0.0681616231304519 0.0356181877827264 0.0348504731428502 0.0649551292390214 0.0358905889773412 0.037637570533265 0.0713681170218823
20.28 0.0357543883800338 0.0363280665437527 0.0681616231304519 0.0356181877827264 0.0349342065191651 0.0649551292390214 0.0358905889773412 0.0377219265683402 0.0713681170218823
20.34 0.0357543883800338 0.0364111342255243 0.0681616231304519 0.0356181877827264 0.035017963077923 0.0649551292390214 0.0358905889773412 0.0378043053731256 0.0713681170218823
20.4 0.0357543883800338 0.0364872161228407 0.0681616231304519 0.0356181877827264 0.0351012799878953 0.0649551292390214 0.0358905889773412 0.037873152257786 0.0713681170218823
20.46 0.0357543883800338 0.0365850601958437 0.0681616231304519 0.0356181877827264 0.0351850229226932 0.0649551292390214 0.0358905889773412 0.0379850974689942 0.0713681170218823
20.52 0.0357543883800338 0.0366743285972302 0.0681616231304519 0.0356181877827264 0.035269310148097 0.0649551292390214 0.0358905889773412 0.0380793470463634 0.0713681170218823
20.58 0.0357543883800338 0.0367649474978597 0.0681616231304519 0.0356181877827264 0.0353540522485093 0.0649551292390214 0.0358905889773412 0.0381758427472101 0.0713681170218823
20.64 0.0357543883800338 0.0368318339579845 0.0681616231304519 0.0356181877827264 0.0354382838933398 0.0649551292390214 0.0358905889773412 0.0382253840226292 0.0713681170218823
20.7 0.0357543883800338 0.0368893666065085 0.0681616231304519 0.0356181877827264 0.0355211177116605 0.0649551292390214 0.0358905889773412 0.0382576155013565 0.0713681170218823
20.76 0.0357543883800338 0.0369530011223212 0.0681616231304519 0.0356181877827264 0.0356028164469034 0.0649551292390214 0.0358905889773412 0.0383031857977391 0.0713681170218823
20.82 0.0357543883800338 0.0370310373351113 0.0681616231304519 0.0356181877827264 0.0356837143120881 0.0649551292390214 0.0358905889773412 0.0383783603581345 0.0713681170218823
20.88 0.0357543883800338 0.0371021435863352 0.0681616231304519 0.0356181877827264 0.0357644284239529 0.0649551292390214 0.0358905889773412 0.0384398587487175 0.0713681170218823
20.94 0.0357543883800338 0.037166508646052 0.0681616231304519 0.0356181877827264 0.0358441698424765 0.0649551292390214 0.0358905889773412 0.0384888474496275 0.0713681170218823
21 0.0357543883800338 0.0372280689667275 0.0681616231304519 0.0356181877827264 0.0359230705737453 0.0649551292390214 0.0358905889773412 0.0385330673597098 0.0713681170218823
21.06 0.0357543883800338 0.037288388948785 0.0681616231304519 0.0356181877827264 0.0360009477825762 0.0649551292390214 0.0358905889773412 0.0385758301149938 0.0713681170218823
21.12 0.0357543883800338 0.0373457899201739 0.0681616231304519 0.0356181877827264 0.0360776721317531 0.0649551292390214 0.0358905889773412 0.0386139077085947 0.0713681170218823
21.18 0.0357543883800338 0.0373996032758335 0.0681616231304519 0.0356181877827264 0.0361532162002692 0.0649551292390214 0.0358905889773412 0.0386459903513979 0.0713681170218823
21.24 0.0357543883800338 0.0374632299271828 0.0681616231304519 0.0356181877827264 0.0362275472943053 0.0649551292390214 0.0358905889773412 0.0386989125600602 0.0713681170218823
21.3 0.0357543883800338 0.0375666073028824 0.0681616231304519 0.0356181877827264 0.0363026727649713 0.0649551292390214 0.0358905889773412 0.0388305418407936 0.0713681170218823
21.36 0.0357543883800338 0.0376482439610377 0.0681616231304519 0.0356181877827264 0.0363787358452401 0.0649551292390214 0.0358905889773412 0.0389177520768352 0.0713681170218823
21.42 0.0357543883800338 0.0377239486909432 0.0681616231304519 0.0356181877827264 0.0364549778314746 0.0649551292390214 0.0358905889773412 0.0389929195504117 0.0713681170218823
21.48 0.0357543883800338 0.0378009345623894 0.0681616231304519 0.0356181877827264 0.0365312992439493 0.0649551292390214 0.0358905889773412 0.0390705698808295 0.0713681170218823
21.54 0.0357543883800338 0.0378631810760998 0.0681616231304519 0.0356181877827264 0.036607008897301 0.0649551292390214 0.0358905889773412 0.0391193532548987 0.0713681170218823
21.6 0.0357543883800338 0.0379748534698022 0.0679198707922922 0.0356181877827264 0.0366650686870102 0.0645187982854789 0.0358905889773412 0.0392846382525942 0.0713209432991056
21.66 0.0357543883800338 0.0380832893165584 0.0679198707922922 0.0356181877827264 0.03674467279054 0.0645187982854789 0.0358905889773412 0.0394219058425768 0.0713209432991056
21.72 0.0357543883800338 0.0382835353715402 0.0679198707922922 0.0356181877827264 0.036829339070045 0.0645187982854789 0.0358905889773412 0.0397377316730355 0.0713209432991056
21.78 0.0357543883800338 0.0383604123708478 0.0677822338813012 0.0356181877827264 0.0368760133225758 0.0643292339836865 0.0358905889773412 0.0398448114191198 0.0712352337789158
21.84 0.0357543883800338 0.0383604123708478 0.0679088348530523 0.0356181877827264 0.0368760133225758 0.0645342323891651 0.0358905889773412 0.0398448114191198 0.0712834373169395
21.9 0.0357543883800338 0.0384011320280591 0.0679123466794283 0.0356181877827264 0.0369177743401678 0.0646251453433578 0.0358905889773412 0.0398844897159503 0.0711995480154988
21.96 0.0357543884682225 0.0383165688517258 0.0679123466794283 0.035618187798928 0.036836027790974 0.0646251453433578 0.0358905891375171 0.0397971099124777 0.0711995480154988
22.02 0.0357549161774294 0.0382023389518839 0.0679123466794283 0.0356183466020156 0.0366971749828948 0.0646251453433578 0.0358914857528432 0.0397075029208731 0.0711995480154988
22.08 0.0357631163959796 0.0381236703547438 0.0679123466794283 0.0356220546099691 0.0366029811210661 0.0646251453433578 0.0359041781819901 0.0396443595884214 0.0711995480154988
22.14 0.0357743081291634 0.0380934604345254 0.0679123466794283 0.0356295401535789 0.0365656880361215 0.0646251453433578 0.0359190761047478 0.0396212328329294 0.0711995480154988
22.2 0.0357793025735834 0.0380439189032051 0.0679123466794283 0.0356291281604674 0.0365011433213634 0.0646251453433578 0.0359294769866995 0.0395866944850467 0.0711995480154988
22.26 0.0357849791782404 0.0380327078206725 0.0679123466794283 0.0356362747616814 0.0364874286648891 0.0646251453433578 0.0359336835947995 0.0395779869764559 0.0711995480154988
22.32 0.0357898056591978 0.0380273573027856 0.0679123466794283 0.0356394008520254 0.0365071858977812 0.0646251453433578 0.0359402104663701 0.03954752870779 0.0711995480154988
22.38 0.0357898056591978 0.0380597094886586 0.0679123466794283 0.0356394008520254 0.0365967349974227 0.0646251453433578 0.0359402104663701 0.0395226839798945 0.0711995480154988
22.44 0.0357898056591978 0.0381042504121204 0.0679123466794283 0.0356394008520254 0.0366832123308818 0.0646251453433578 0.0359402104663701 0.0395252884933589 0.0711995480154988
22.5 0.035789806863752 0.0381267389307413 0.0679123466794283 0.0356394011290742 0.0367415623914689 0.0646251453433578 0.0359402125984298 0.0395119154700137 0.0711995480154988
22.56 0.0357904608263572 0.038035237379816 0.0679123466794283 0.0356401358945404 0.036636592713208 0.0646251453433578 0.035940785758174 0.0394338820464239 0.0711995480154988
22.62 0.0357937118817707 0.0380092237119595 0.0679123466794283 0.0356468900256748 0.0366064395687465 0.0646251453433578 0.0359405337378666 0.0394120078551726 0.0711995480154988
22.68 0.0357986854720917 0.0379506972109982 0.0679123466794283 0.0356499576061155 0.0365494441845796 0.0646251453433578 0.0359474133380678 0.0393519502374168 0.0711995480154988
22.74 0.0358019086092803 0.037906723822701 0.0679123466794283 0.0356513093970084 0.0365389191428275 0.0646251453433578 0.0359525078215522 0.0392745285025744 0.0711995480154988
22.8 0.0358089247478546 0.0378540399541182 0.0679123466794283 0.0356557247344163 0.0364856066988181 0.0646251453433578 0.0359621247612928 0.0392224732094184 0.0711995480154988
22.86 0.0358222337533683 0.0378099843110924 0.0679123466794283 0.035662803453337 0.0364348117776123 0.0646251453433578 0.0359816640533996 0.0391851568445725 0.0711995480154988
22.92 0.0358227731081663 0.037805542865149 0.0679123466794283 0.0356629918144516 0.036480246572391 0.0646251453433578 0.035982554401881 0.039130839157907 0.0711995480154988
22.98 0.0358227731081663 0.0378811449991654 0.0679123466794283 0.0356629918144516 0.0365598125287205 0.0646251453433578 0.035982554401881 0.0392024774696103 0.0711995480154988
23.04 0.0358227731081663 0.037946291818322 0.0679123466794283 0.0356629918144516 0.0366386882938338 0.0646251453433578 0.035982554401881 0.0392538953428103 0.0711995480154988
23.1 0.0358227731081663 0.0379923423417904 0.0679123466794283 0.0356629918144516 0.0367164862608012 0.0646251453433578 0.035982554401881 0.0392681984227796 0.0711995480154988
23.16 0.0358227731081663 0.0380309391570254 0.0679123466794283 0.0356629918144516 0.0367920749119631 0.0646251453433578 0.035982554401881 0.0392698034020878 0.0711995480154988
23.22 0.0358227731081663 0.0380626141117063 0.0679123466794283 0.0356629918144516 0.0368652035240691 0.0646251453433578 0.035982554401881 0.0392600246993435 0.0711995480154988
23.28 0.0358227731081663 0.03808433774932 0.0679123466794283 0.0356629918144516 0.0369134746222565 0.0646251453433578 0.035982554401881 0.0392552008763834 0.0711995480154988
23.34 0.0358227731081663 0.0381344951174434 0.0679123466794283 0.0356629918144516 0.0369832270242842 0.0646251453433578 0.035982554401881 0.0392857632106026 0.0711995480154988
23.4 0.0358291792886743 0.0381031203389907 0.0679123466794283 0.0356683541545656 0.0369464060862489 0.0646251453433578 0.035990004422783 0.0392598345917325 0.0711995480154988
23.46 0.0358367283353167 0.038096764248863 0.0679123466794283 0.0356745603867326 0.0369373184612422 0.0646251453433578 0.0359988962839007 0.0392562100364838 0.0711995480154988
23.52 0.0358532496972007 0.0380704290117035 0.0679123466794283 0.0356836699462196 0.0369012281058178 0.0646251453433578 0.0360228294481818 0.0392396299175893 0.0711995480154988
23.58 0.0358600892219295 0.0380341690547789 0.0679123466794283 0.0356905506895893 0.0368548320096468 0.0646251453433578 0.0360296277542698 0.039213506099911 0.0711995480154988
23.64 0.0358757553884088 0.0379758839820497 0.0679123466794283 0.0356979703807291 0.0367790458434857 0.0646251453433578 0.0360535403960886 0.0391727221206136 0.0711995480154988
23.7 0.0358798786310565 0.0379546814239057 0.0679123466794283 0.0357009182674513 0.0367770316519588 0.0646251453433578 0.0360588389946617 0.0391323311958526 0.0711995480154988
23.76 0.0358798786310565 0.0380083756570063 0.0679123466794283 0.0357009182674513 0.0368472111808242 0.0646251453433578 0.0360588389946617 0.0391695401331885 0.0711995480154988
23.82 0.0358798786310565 0.0380518295960988 0.0679123466794283 0.0357009182674513 0.0369162220833349 0.0646251453433578 0.0360588389946617 0.0391874371088627 0.0711995480154988
23.88 0.0358798786310565 0.0380983572503414 0.0679123466794283 0.0357009182674513 0.036983775583727 0.0646251453433578 0.0360588389946617 0.0392129389169558 0.0711995480154988
23.94 0.0358798794236238 0.0380812096605465 0.0679123466794283 0.0357009184511107 0.0369810923624072 0.0646251453433578 0.036058840396137 0.0391813269586859 0.0711995480154988
24 0.035883621203484 0.0380127875925222 0.0679123466794283 0.0357030004287752 0.0369013528537285 0.0646251453433578 0.0360642419781928 0.0391242223313159 0.0711995480154988
24.06 0.0358831541189663 0.0380090746071072 0.0679123466794283 0.035703142494443 0.0368959146361686 0.0646251453433578 0.0360631657434895 0.0391222345780458 0.0711995480154988
24.12 0.035883715385198 0.0379675844126549 0.0679123466794283 0.0357052883252021 0.036850163391719 0.0646251453433578 0.0360621424451939 0.0390850054335908 0.0711995480154988
24.18 0.0358837165569415 0.0379525904799843 0.0679123466794283 0.0357052885953326 0.0368858579442437 0.0646251453433578 0.0360621445185503 0.0390193230157249 0.0711995480154988
24.24 0.0358837380419679 0.0379005397924439 0.0679123466794283 0.035705294429695 0.0368451414056655 0.0646251453433578 0.0360621816542407 0.0389559381792224 0.0711995480154988
24.3 0.0358863014792137 0.037865352679573 0.0679123466794283 0.035708031538777 0.0368041018206507 0.0646251453433578 0.0360645714196504 0.0389266035384953 0.0711995480154988
24.36 0.0358870809810025 0.0378363913268774 0.0679123466794283 0.0357087577448369 0.0367913905734297 0.0646251453433578 0.0360654042171681 0.0388813920803252 0.0711995480154988
24.42 0.0358912352961823 0.0378139831406833 0.0679123466794283 0.0357133607154713 0.0367635203497238 0.0646251453433578 0.0360691098768934 0.0388644459316429 0.0711995480154988
24.48 0.0358956800218189 0.037774210754595 0.0679123466794283 0.0357181460501722 0.0367194138526349 0.0646251453433578 0.0360732139934657 0.0388290076565552 0.0711995480154988
24.54 0.0359009241013023 0.0377192645951271 0.0679123466794283 0.035720774395594 0.0366632519998533 0.0646251453433578 0.0360810738070106 0.0387752771904009 0.0711995480154988
24.6 0.0359036976847445 0.0376978596634404 0.0679123466794283 0.0357238745272038 0.0366369615515785 0.0646251453433578 0.0360835208422852 0.0387587577753023 0.0711995480154988
24.66 0.0359128872113556 0.0376873650287343 0.0679123466794283 0.0357343768285064 0.0366235436153786 0.0646251453433578 0.0360913975942048 0.03875118644209 0.0711995480154988
24.72 0.0359135137290541 0.0376803925783104 0.0679123466794283 0.0357369743431912 0.0366142708468827 0.0646251453433578 0.036090053114917 0.0387465143097381 0.0711995480154988
24.78 0.0359129716971372 0.0376773904124446 0.0679123466794283 0.0357427837761103 0.0366100767168053 0.0646251453433578 0.0360831596181641 0.0387447041080839 0.0711995480154988
24.84 0.0359116824919595 0.0376714446109278 0.0679123466794283 0.0357416342291357 0.0366017553679407 0.0646251453433578 0.0360817307547832 0.038741133853915 0.0711995480154988
24.9 0.0359120692963841 0.037658455212456 0.0679123466794283 0.035748236899238 0.0365869157416498 0.0646251453433578 0.0360759016935302 0.0387299946832622 0.0711995480154988
24.96 0.0359061363808756 0.0376550976394771 0.0679123466794283 0.0357447720317178 0.0365821531162862 0.0646251453433578 0.0360675007300334 0.0387280421626681 0.0711995480154988
25.02 0.0359120661835454 0.0376503247662091 0.0679123466794283 0.0357532374320706 0.0365758259694862 0.0646251453433578 0.0360708949350202 0.0387248235629321 0.0711995480154988
25.08 0.0359106915018818 0.0376468657075691 0.0679123466794283 0.0357546682417124 0.0365710585981784 0.0646251453433578 0.0360667147620512 0.0387226728169598 0.0711995480154988
25.14 0.0359129231439247 0.0376437764369959 0.0679123466794283 0.0357629471097266 0.036566869212408 0.0646251453433578 0.0360628991781227 0.0387206836615838 0.0711995480154988
25.2 0.0359078805215396 0.0376406651539839 0.0679123466794283 0.0357615426782113 0.0365624756660625 0.0646251453433578 0.036054218364868 0.0387188546419054 0.0711995480154988
25.26 0.0359095586889958 0.0376378763961652 0.0679123466794283 0.035767805324649 0.0365586725582852 0.0646251453433578 0.0360513120533426 0.0387170802340452 0.0711995480154988
25.32 0.0359065480202827 0.0375855343316748 0.0679123466794283 0.0357644053406468 0.0364804668390138 0.0646251453433578 0.0360486906999186 0.0386906018243358 0.0711995480154988
25.38 0.0359098023910141 0.0375632716865577 0.0679123466794283 0.0357660151448486 0.0364537924585619 0.0646251453433578 0.0360535896371796 0.0386727509145535 0.0711995480154988
25.44 0.0359107652936106 0.0375571214678445 0.0679123466794283 0.0357679094560783 0.0364456019840391 0.0646251453433578 0.0360536211311428 0.0386686409516499 0.0711995480154988
25.5 0.0359106181401197 0.0375534134177371 0.0679123466794283 0.0357713481862987 0.0364406496740202 0.0646251453433578 0.0360498880939407 0.038666177161454 0.0711995480154988
25.56 0.0359150255303302 0.0375496222108212 0.0679123466794283 0.0357791593260155 0.0364358167908547 0.0646251453433578 0.036050891734645 0.0386634276307877 0.0711995480154988
25.62 0.0359103129736279 0.0375352656149168 0.0679123466794283 0.0357770695709704 0.0364153938617284 0.0646251453433578 0.0360435563762854 0.0386551373681052 0.0711995480154988
25.68 0.0359155359340078 0.0375314571708064 0.0679123466794283 0.0357846297520475 0.0364105879497132 0.0646251453433578 0.0360464421159681 0.0386523263918996 0.0711995480154988
25.74 0.0359244693470893 0.0375216309361467 0.0679123466794283 0.0357923707931573 0.0363988605734069 0.0646251453433578 0.0360565679010212 0.0386444012988865 0.0711995480154988
25.8 0.0359190196676007 0.0374939747247894 0.0679123466794283 0.0357877176467712 0.0363590637890297 0.0646251453433578 0.0360503216884302 0.038628885660549 0.0711995480154988
25.86 0.0359100289459212 0.0374828730421017 0.0679123466794283 0.0357746399604818 0.0363439405387609 0.0646251453433578 0.0360454179313605 0.0386218055454426 0.0711995480154988
25.92 0.0359047977562232 0.0374501139812112 0.0679123466794283 0.0357695424348079 0.0362979573866913 0.0646251453433578 0.0360400530776386 0.0386022705757311 0.0711995480154988
25.98 0.0359058013345938 0.0374453128672966 0.0679123466794283 0.0357739872955845 0.0362922488000137 0.0646251453433578 0.036037615373603 0.0385983769345795 0.0711995480154988
26.04 0.0359020261153796 0.0374386732016886 0.0679123466794283 0.0357702491307593 0.0362835553685531 0.0646251453433578 0.0360338030999998 0.0385937910348241 0.0711995480154988
26.1 0.0358994033610609 0.0374237956364814 0.0679123466794283 0.0357697842985357 0.036268187317444 0.0646251453433578 0.0360290224235861 0.0385794039555187 0.0711995480154988
26.16 0.0358953916302099 0.0374107884551629 0.0679123466794283 0.0357686818930806 0.0362506389833489 0.0646251453433578 0.0360221013673392 0.0385709379269768 0.0711995480154988
26.22 0.035898333036811 0.0373693887584622 0.0679123466794283 0.0357707332544951 0.0362094200462963 0.0646251453433578 0.036025932819127 0.0385293574706281 0.0711995480154988
26.28 0.0359098288295982 0.0373350471132214 0.0679123466794283 0.0357766457363239 0.0361758898904654 0.0646251453433578 0.0360430119228725 0.0384942043359774 0.0711995480154988
26.34 0.0359149032840765 0.0373232872132289 0.0679123466794283 0.0357814095971938 0.0361637619099557 0.0646251453433578 0.0360483969709591 0.038482812516502 0.0711995480154988
26.4 0.0359133593233427 0.0373087173429801 0.0679123466794283 0.0357798029597918 0.0361451874492116 0.0646251453433578 0.0360469156868935 0.0384722472367485 0.0711995480154988
26.46 0.0359133577238466 0.0371498381433712 0.0679123466794283 0.0357798001024426 0.0359000581107537 0.0646251453433578 0.0360469153452506 0.0383996181759888 0.0711995480154988
26.52 0.0359150195560727 0.0371502064111366 0.0679123466794283 0.0357816977470816 0.0358996471251503 0.0646251453433578 0.0360483413650638 0.038400765697123 0.0711995480154988
26.58 0.0359150195560727 0.0372149286828823 0.0679123466794283 0.0357816977470816 0.0359745652353831 0.0646251453433578 0.0360483413650638 0.0384552921303815 0.0711995480154988
26.64 0.0359150195560727 0.037277370029982 0.0679123466794283 0.0357816977470816 0.0360486814057129 0.0646251453433578 0.0360483413650638 0.0385060586542511 0.0711995480154988
26.7 0.0359150195560727 0.0373307482273632 0.0679123466794283 0.0357816977470816 0.0361220259077158 0.0646251453433578 0.0360483413650638 0.0385394705470107 0.0711995480154988
26.76 0.0359150195560727 0.0373844773721194 0.0679123466794283 0.0357816977470816 0.0361941449693303 0.0646251453433578 0.0360483413650638 0.0385748097749086 0.0711995480154988
26.82 0.0359150195560727 0.0374201211329106 0.0679123466794283 0.0357816977470816 0.0362645624287933 0.0646251453433578 0.0360483413650638 0.0385756798370279 0.0711995480154988
26.88 0.0359150195560727 0.0374536012182027 0.0679123466794283 0.0357816977470816 0.0363329904222129 0.0646251453433578 0.0360483413650638 0.0385742120141925 0.0711995480154988
26.94 0.0359150195560727 0.0374737871866519 0.0679123466794283 0.0357816977470816 0.0363986624583419 0.0646251453433578 0.0360483413650638 0.0385489119149618 0.0711995480154988
27 0.0359147405107272 0.0375013461930924 0.0679123466794283 0.0357818293855226 0.0364511317162414 0.0646251453433578 0.0360476516359319 0.0385515606699434 0.0711995480154988
27.06 0.0359162706757735 0.0374767290362153 0.0679123466794283 0.0357843860029667 0.0364414654152771 0.0646251453433578 0.0360481553485803 0.0385119926571536 0.0711995480154988
27.12 0.0359162706757736 0.0375259415813399 0.0679123466794283 0.0357843860029667 0.0364923584614056 0.0646251453433578 0.0360481553485805 0.0385595247012742 0.0711995480154988
27.18 0.0359171001082197 0.0374786475144822 0.0679123466794283 0.0357849054374926 0.0364561434912314 0.0646251453433578 0.0360492947789467 0.0385011515377331 0.0711995480154988
27.24 0.0359283141887274 0.0374691831620462 0.0679123466794283 0.0357928506818526 0.0364444380564092 0.0646251453433578 0.0360637776956022 0.0384939282676833 0.0711995480154988
27.3 0.0359279142265154 0.037442644773522 0.0679123466794283 0.0357934204689367 0.0364170770434905 0.0646251453433578 0.0360624079840942 0.0384682125035534 0.0711995480154988
27.36 0.0359205801245986 0.0374352130662708 0.0679123466794283 0.0357843109699413 0.0364067350862099 0.0646251453433578 0.036056849279256 0.0384636910463317 0.0711995480154988
27.42 0.0359224641501722 0.0374252840739027 0.0679123466794283 0.0357876888904029 0.0363950018021287 0.0646251453433578 0.0360572394099415 0.0384555663456767 0.0711995480154988
27.48 0.0359315091926295 0.0374129760961261 0.0679123466794283 0.0357955017333911 0.0363806206810712 0.0646251453433578 0.036067516651868 0.0384453315111809 0.0711995480154988
27.54 0.0359378520077423 0.0374070059657822 0.0679123466794283 0.0358026146568955 0.0363733609137834 0.0646251453433578 0.0360730893585891 0.038440651017781 0.0711995480154988
27.6 0.0359295362957621 0.0373808573210064 0.0679123466794283 0.0357915702180444 0.0363354585792777 0.0646251453433578 0.0360675023734799 0.0384262560627351 0.0711995480154988
27.66 0.0359146217385916 0.0373645159129272 0.0679123466794283 0.0357700912608229 0.0363126989320115 0.0646251453433578 0.0360591522163603 0.038416332893843 0.0711995480154988
27.72 0.0359080654880099 0.0372782116984894 0.0679123466794283 0.0357615445325986 0.0361740683917682 0.0646251453433578 0.0360545864434213 0.0383823550052105 0.0711995480154988
27.78 0.0359080654880099 0.0370272208067202 0.0679123466794283 0.0357615445325986 0.0357439954918256 0.0646251453433578 0.0360545864434213 0.0383104461216147 0.0711995480154988
27.84 0.0359040132417702 0.0368781973532216 0.0679123466794283 0.035755559815887 0.0355133471286203 0.0646251453433578 0.0360524666676534 0.0382430475778229 0.0711995480154988
27.9 0.0358950984954126 0.036845345846148 0.0679123466794283 0.0357446081080839 0.0354808624483887 0.0646251453433578 0.0360455888827413 0.0382098292439074 0.0711995480154988
27.96 0.03588555989195 0.0368301634700288 0.0679123466794283 0.0357341253648017 0.0354675415047002 0.0646251453433578 0.0360369944190983 0.0381927854353574 0.0711995480154988
28.02 0.0358829176549715 0.0368013839893581 0.0679123466794283 0.0357320124071357 0.0354417117182031 0.0646251453433578 0.0360338229028072 0.0381610562605131 0.0711995480154988
28.08 0.0358838090649923 0.036781834432557 0.0679123466794283 0.0357329759895899 0.0354402444787493 0.0646251453433578 0.0360346421403946 0.0381234243863647 0.0711995480154988
28.14 0.0358879067489965 0.0367688947995943 0.0679123466794283 0.0357373368967472 0.0354612772051292 0.0646251453433578 0.0360384766012458 0.0380765123940594 0.0711995480154988
28.2 0.0358919304408104 0.0367674963277118 0.0679123466794283 0.035740707370673 0.0355041344734482 0.0646251453433578 0.0360431535109477 0.0380308581819754 0.0711995480154988
28.26 0.0358937805350856 0.0367966199194156 0.0679123466794283 0.0357425805146217 0.0355607614771152 0.0646251453433578 0.0360449805555495 0.038032478361716 0.0711995480154988
28.32 0.0358937805350856 0.0369032285263677 0.0679123466794283 0.0357425805146217 0.0356359284564981 0.0646251453433578 0.0360449805555495 0.0381705285962372 0.0711995480154988
28.38 0.0358937805350856 0.0370035450501938 0.0679123466794283 0.0357425805146217 0.0357128172643953 0.0646251453433578 0.0360449805555495 0.0382942728359922 0.0711995480154988
28.44 0.0358937805350856 0.0370883402613675 0.0679123466794283 0.0357425805146217 0.0357905898816537 0.0646251453433578 0.0360449805555495 0.0383860906410813 0.0711995480154988
28.5 0.0358937805350856 0.0371686138038501 0.0679123466794283 0.0357425805146217 0.0358685334418207 0.0646251453433578 0.0360449805555495 0.0384686941658795 0.0711995480154988
28.56 0.0358937805350856 0.0372517151028877 0.0679123466794283 0.0357425805146217 0.0359467781883306 0.0646251453433578 0.0360449805555495 0.0385566520174449 0.0711995480154988
28.62 0.0358937805350856 0.0373337637395031 0.0679123466794283 0.0357425805146217 0.0360253606896455 0.0646251453433578 0.0360449805555495 0.0386421667893608 0.0711995480154988
28.68 0.0358937805350856 0.0374228388377939 0.0679123466794283 0.0357425805146217 0.0361040825894944 0.0646251453433578 0.0360449805555495 0.0387415950860933 0.0711995480154988
28.74 0.0358937805350856 0.0375074838825121 0.0679123466794283 0.0357425805146217 0.036183601339497 0.0646251453433578 0.0360449805555495 0.0388313664255272 0.0711995480154988
28.8 0.0358937805350856 0.0375945848733042 0.0679123466794283 0.0357425805146217 0.0362633384909316 0.0646251453433578 0.0360449805555495 0.0389258312556768 0.0711995480154988
28.86 0.0358937805350856 0.0376766920736067 0.0679123466794283 0.0357425805146217 0.0363432546389286 0.0646251453433578 0.0360449805555495 0.0390101295082849 0.0711995480154988
28.92 0.0358937805350856 0.0377679051037213 0.0679123466794283 0.0357425805146217 0.0364236635379098 0.0646251453433578 0.0360449805555495 0.0391121466695328 0.0711995480154988
28.98 0.0358937805350856 0.037874295541928 0.0679123466794283 0.0357425805146217 0.0365052119639945 0.0646251453433578 0.0360449805555495 0.0392433791198615 0.0711995480154988
29.04 0.0358937805350856 0.0379593272816658 0.0679123466794283 0.0357425805146217 0.0365874534432191 0.0646251453433578 0.0360449805555495 0.0393312011201126 0.0711995480154988
29.1 0.0358937805350856 0.0380537329589743 0.0679123466794283 0.0357425805146217 0.0366701765094368 0.0646251453433578 0.0360449805555495 0.0394372894085118 0.0711995480154988
29.16 0.0358937805350856 0.0381565049338699 0.0679123466794283 0.0357425805146217 0.0367538527467467 0.0646251453433578 0.0360449805555495 0.0395591571209932 0.0711995480154988
29.22 0.0358937805350856 0.0382585079772902 0.0679123466794283 0.0357425805146217 0.0368386565070019 0.0646251453433578 0.0360449805555495 0.0396783594475785 0.0711995480154988
29.28 0.0358937805350856 0.0383247629156818 0.0678302774847831 0.0357425805146217 0.0368828987461879 0.0645134996153249 0.0360449805555495 0.0397666270851756 0.0711470553542412
29.34 0.0358937805350856 0.0383247629156818 0.067958884103652 0.0357425805146217 0.0368828987461879 0.064710772821653 0.0360449805555495 0.0397666270851756 0.0712069953856511
29.4 0.0358937805350856 0.0383247629156818 0.0680682774048774 0.0357425805146217 0.0368828987461879 0.0649034677495582 0.0360449805555495 0.0397666270851756 0.0712330870601967
29.46 0.0358937805350856 0.0383247629156818 0.0681860921127405 0.0357425805146217 0.0368828987461879 0.0650914525979656 0.0360449805555495 0.0397666270851756 0.0712807316275154
29.52 0.0358937805350856 0.0383247629156818 0.068248649736071 0.0357425805146217 0.0368828987461879 0.0652628560134011 0.0360449805555495 0.0397666270851756 0.0712344434587409
29.58 0.0358937805350856 0.0383247629156818 0.0682797847978792 0.0357425805146217 0.0368828987461879 0.0654202311682838 0.0360449805555495 0.0397666270851756 0.0711393384274746
29.64 0.0358937805350856 0.0383247629156818 0.0683483993850563 0.0357425805146217 0.0368828987461879 0.0655888286052395 0.0360449805555495 0.0397666270851756 0.0711079701648731
29.7 0.0358937805350856 0.0383247629156818 0.0683938495968932 0.0357425805146217 0.0368828987461879 0.06571783542537 0.0360449805555495 0.0397666270851756 0.0710698637684163
29.76 0.0358937805350856 0.0383577011957833 0.0684085718115754 0.0357425805146217 0.0369090526704754 0.0657913155448309 0.0360449805555495 0.0398063497210912 0.0710258280783199
29.82 0.0358937805350856 0.0384051249730252 0.0684085718115754 0.0357425805146217 0.0369948972185458 0.0657913155448309 0.0360449805555495 0.0398153527275046 0.0710258280783199
29.88 0.0358937805350856 0.0384626264437813 0.0684085718115754 0.0357425805146217 0.0370786740815529 0.0657913155448309 0.0360449805555495 0.0398465788060097 0.0710258280783199
29.94 0.0358937805350856 0.0385387269690364 0.0684085718115754 0.0357425805146217 0.0371616134756032 0.0657913155448309 0.0360449805555495 0.0399158404624696 0.0710258280783199
30 0.0358938427862876 0.0384906435623841 0.0684085718115754 0.0357425966386106 0.0371257295193601 0.0657913155448309 0.0360450889339646 0.0398555576054081 0.0710258280783199


==> tail/D1/Data/transProb_3x3.csv <==
-10 0.999972464308885 2.75356911145835e-05 0 0.999925153772489 7.48462275106112e-05 5.37028865617934e-70 0 1 1.92874984796392e-22
-9.7979797979798 0.999966300026216 3.3699973784258e-05 0 0.999908399277879 9.1600722121065e-05 4.9555196388291e-69 0 1 1.45424806478464e-21
-9.5959595959596 0.999958755832164 4.12441678358122e-05 0 0.999887894672846 0.000112105327153898 4.57276775124057e-68 0 1 1.09648093357591e-20
-9.3939393939394 0.999949522853686 5.04771463135811e-05 0 0.999862800790255 0.000137199209745461 4.21955928873515e-67 0 1 8.26729955369426e-20
-9.19191919191919 0.999938223095116 6.17769048835632e-05 0 0.999832090785622 0.000167909214377979 3.89361138352509e-66 0 1 6.23341818517654e-19
-8.98989898989899 0.999924393976255 7.56060237454024e-05 0 0.999794508215473 0.000205491784526609 3.59281724559582e-65 0 1 4.69990255208873e-18
-8.78787878787879 0.999907469415305 9.25305846950909e-05 0 0.999748515777434 0.000251484222565867 3.31523254037037e-64 0 1 3.54365507702651e-17
-8.58585858585858 0.999886756686307 0.000113243313692737 0 0.999692232644775 0.000307767355224539 3.05906281502672e-63 0 1 2.67186205793881e-16
-8.38383838383838 0.99986140810982 0.000138591890179572 0 0.999623357876881 0.000376642123119411 2.82265189211581e-62 0 0.999999999999998 2.01454337441983e-15
-8.18181818181818 0.999830386427246 0.000169613572754157 0 0.999539076840575 0.000460923159425282 2.60447115536538e-61 0 0.999999999999985 1.51893507951141e-14
-7.97979797979798 0.999792422455338 0.000207577544662235 0 0.999435946916954 0.000564053083046238 2.40310965833623e-60 0 0.999999999999885 1.145253959317e-13
-7.77777777777778 0.999745963308523 0.00025403669147761 0 0.999309757973016 0.00069024202698386 2.21726499190898e-59 0 0.999999999999137 8.63504075336988e-13
-7.57575757575758 0.999689109101182 0.000310890898817571 0 0.999155362123129 0.000844637876870769 2.04573485150542e-58 0 0.999999999993489 6.51068945934592e-12
-7.37373737373737 0.999619535586456 0.000380464413543615 0 0.998966466165957 0.00103353383404348 1.88740924950188e-57 0 0.99999999995091 4.90896087756506e-11
-7.17171717171717 0.999534399636347 0.000465600363652707 0 0.998735378730457 0.00126462126954289 1.74126332250797e-56 0 0.999999999629872 3.70128187517254e-10
-6.96969696969697 0.999430223801405 0.000569776198595433 0 0.99845270257309 0.0015472974269101 1.60635068710855e-55 0 0.99999999720929 2.79071026076562e-09
-6.76767676767677 0.999302755385554 0.000697244614446033 0 0.998106960614534 0.00189303938546569 1.48179730132543e-54 0 0.999999978958469 2.10415307423533e-08
-6.56565656565657 0.99914679450876 0.000853205491240432 0 0.997684142174775 0.0023158578252249 1.36679579249293e-53 0 0.999999841350079 1.58649921262281e-07
-6.36363636363636 0.998955984480822 0.00104401551917778 0 0.997167153465518 0.00283284653448178 1.26060021550621e-52 0 0.999998803804953 1.19619504747497e-06
-6.16161616161616 0.998722556446253 0.00127744355374699 0 0.996535153766326 0.00346484623367399 1.16252120852295e-51 0 0.999990980941741 9.0190582586005e-06
-5.95959595959596 0.998437018656055 0.00156298134394534 0 0.995762755937024 0.00423724406297649 1.07192151626111e-50 0 0.999932001682558 6.79983174423587e-05
-5.75757575757576 0.998087778854846 0.00191222114515391 0 0.994819067180631 0.00518093281936911 9.88211854080593e-50 0 0.999487530917806 0.000512469082194457
-5.55555555555556 0.997660686128453 0.00233931387154751 0 0.993666543576621 0.00633345642337886 9.1084708916635e-49 0 0.99614896764407 0.00385103235593026
-5.35353535353535 0.997138476144326 0.00286152385567392 0 0.992259630359296 0.00774036964070437 8.39322718426218e-48 0 0.971677117955697 0.0283228820443034
-5.15151515151515 0.996500101074788 0.00349989892521188 0 0.990543160014791 0.00945683998520891 7.73171626308995e-47 0 0.81982340664233 0.18017659335767
-4.94949494949495 0.995719922715947 0.00428007728405341 0 0.988450483218286 0.0115495167817138 7.11961109758227e-46 0 0.376354517496708 0.623645482503292
-4.74747474747475 0.994766744585381 0.00523325541461912 0 0.985901315204489 0.014098684795511 6.5529016209722e-45 0 0.0741067363250473 0.925893263674953
-4.54545454545454 0.993602656415712 0.00639734358428832 0 0.982799294890076 0.0172007051099238 6.02787012927431e-44 0 0.0105038445132854 0.989496155486715
-4.34343434343434 0.992181662976624 0.00781833702337613 0 0.979029279432729 0.0209707205672709 5.54106927219832e-43 0 0.00140591987550863 0.998594080124491
-4.14141414141414 0.990448069366434 0.00955193063356587 0 0.97445443752018 0.0255455624798198 5.08930273699769e-42 0 0.000186692944961307 0.999813307055039
-3.93939393939394 0.988334598045903 0.0116654019540976 0 0.968913266270437 0.0310867337295634 4.66960880185293e-41 0 2.47648469703521e-05 0.99997523515303
-3.73737373737374 0.985760220748955 0.0142397792510451 0 0.96221674574499 0.0377832542550099 4.27924701218581e-40 0 3.28459923854996e-06 0.999996715400761
-3.53535353535354 0.98262770357104 0.0173722964289601 0 0.954145968135086 0.045854031864914 3.91568830038539e-39 0 4.35633265336867e-07 0.999999564366735
-3.33333333333333 0.978820889544932 0.0211791104550677 0 0.944450739842388 0.0555492601576118 3.57660890749259e-38 0 5.77774818559536e-08 0.999999942222518
-3.13131313131313 0.974201784526433 0.0257982154735666 0 0.932849852046128 0.0671501479538717 3.25988844336677e-37 0 7.66295088359575e-09 0.999999992337049
-2.92929292929293 0.96860757501706 0.0313924249829396 0 0.919033934842494 0.0809660651575058 2.96361229460904e-36 0 1.0163269807834e-09 0.999999998983673
-2.72727272727273 0.961847797224026 0.0381522027759738 0 0.902672016787819 0.0973279832121808 2.68607829823575e-35 0 1.34794094547132e-10 0.999999999865206
-2.52525252525253 0.953702001553764 0.0462979984462365 0 0.883423040117728 0.116576959882272 2.42580707886116e-34 0 1.78775613109112e-11 0.999999999982123
-2.32323232323232 0.943918419824213 0.0560815801757875 0 0.860953528347094 0.139046471652906 2.18155464640908e-33 0 2.3710771563603e-12 0.999999999997629
-2.12121212121212 0.932214341426729 0.0677856585732711 0 0.834962228306857 0.165037771693143 1.95232476909348e-32 0 3.14472806640957e-13 0.999999999999686
-1.91919191919192 0.918279124567658 0.0817208754323424 0 0.80521170357349 0.19478829642651 1.73737737664172e-31 0 4.1708109688117e-14 0.999999999999958
-1.71717171717172 0.901780973402995 0.098219026597005 0 0.771565441235553 0.228434558764447 1.53622808038126e-30 0 5.53169106205656e-15 0.999999999999994
-1.51515151515152 0.88237873401385 0.11762126598615 0 0.734027098073066 0.265972901926934 1.34863328405956e-29 0 7.33660821237185e-16 0.999999999999999
-1.31313131313131 0.859739896088047 0.140260103911953 0 0.692776366450011 0.307223633549989 1.17455590619682e-28 0 9.7304458000285e-17 1
-1.11111111111111 0.833565592445741 0.166434407554259 0 0.648194219863745 0.351805780136255 1.01410898847018e-27 0 1.29053607234508e-17 1
-0.909090909090909 0.80362251653523 0.19637748346477 0 0.600869875883195 0.399130124116805 8.67478576869325e-27 0 1.71162081188411e-18 1
-0.707070707070707 0.769780234073937 0.230219765926063 0 0.551583490750161 0.448416509249839 7.34832632791485e-26 0 2.2700998960464e-19 1
-0.505050505050505 0.732050408655101 0.267949591344899 0 0.501262623578753 0.498737376421248 6.16227885307487e-25 0 3.010803270356e-20 1
-0.303030303030303 0.690622318886046 0.309377681113954 0 0.450916165617505 0.549083834382495 5.11529492310102e-24 0 3.99318829474142e-21 1
-0.101010101010101 0.645887367403058 0.354112632596942 0 0.401555051683478 0.598444948316522 4.20357514324187e-23 0 5.29611247412215e-22 1
0.101010101010101 0.598444948316522 0.401555051683478 0 0.354112632596942 0.645887367403058 3.42069214338125e-22 0 7.02416346744491e-23 1
0.303030303030303 0.549083834382495 0.450916165617505 0 0.309377681113954 0.690622318886046 2.75778495986293e-21 0 9.31605449439925e-24 1
0.505050505050505 0.498737376421248 0.501262623578753 0 0.267949591344899 0.732050408655101 2.20405976444422e-20 0 1.23557590515736e-24 1
0.707070707070707 0.448416509249839 0.551583490750161 0 0.230219765926063 0.769780234073937 1.74747802934982e-19 0 1.63872787382604e-25 1
0.909090909090909 0.399130124116805 0.600869875883195 0 0.19637748346477 0.80362251653523 1.37549702420038e-18 0 2.17342296272145e-26 1
1.11111111111111 0.351805780136255 0.648194219863745 0 0.166434407554259 0.833565592445741 1.07574646571693e-17 0 2.88258194074416e-27 1
1.31313131313131 0.307223633549989 0.692776366450011 0 0.140260103911953 0.859739896088047 8.36565246100688e-17 0 3.82313005228389e-28 1
1.51515151515152 0.265972901926934 0.734027098073066 0 0.11762126598615 0.882378734013849 6.47366706638829e-16 0 5.07056649113092e-29 1
1.71717171717172 0.228434558764447 0.771565441235553 0 0.0982190265970045 0.90178097340299 4.98837375050602e-15 0 6.72502483289039e-30 1
1.91919191919192 0.19478829642651 0.80521170357349 0 0.0817208754323393 0.918279124567622 3.82996864517761e-14 0 8.91931090581309e-31 1
2.12121212121212 0.165037771693143 0.834962228306857 0 0.0677856585732512 0.932214341426456 2.93156060339421e-13 0 1.18295633118669e-31 1
2.32323232323232 0.139046471652906 0.860953528347094 0 0.056081580175662 0.9439184198221 2.2381034027132e-12 0 1.56893923339153e-32 1
2.52525252525253 0.116576959882272 0.883423040117728 0 0.0462979984454471 0.953702001537503 1.70498660051302e-11 0 2.08086321800716e-33 1
2.72727272727273 0.0973279832121808 0.902672016787819 0 0.0381522027710273 0.961847797099321 1.29651402919633e-10 0 2.75982118357466e-34 1
2.92929292929293 0.0809660651575058 0.919033934842494 0 0.0313924249520362 0.968607574063542 9.84422012312432e-10 0 3.6603140943602e-35 1
3.13131313131313 0.0671501479538717 0.932849852046128 0 0.0257982152809762 0.974201777253763 7.4652604270132e-09 0 4.85462585370047e-36 1
3.33333333333333 0.0555492601576118 0.944450739842388 0 0.0211791092573084 0.978820834188885 5.65538062551142e-08 0 6.43862564027777e-37 1
3.53535353535354 0.045854031864914 0.954145968135086 0 0.0173722889924825 0.982627282942199 4.28065318356696e-07 0 8.5394634694742e-38 1
3.73737373737374 0.0377832542550099 0.96221674574499 0 0.0142397331450974 0.985757029027481 3.23782742190441e-06 0 1.13257767139483e-38 1
3.93939393939394 0.0310867337295634 0.968913266270437 0 0.0116651164321609 0.988310407605692 2.44759621470183e-05 0 1.5021226875991e-39 1
4.14141414141414 0.0255455624798198 0.97445443752018 0 0.00955016438610445 0.990264925617248 0.000184909996647201 0 1.99224532284935e-40 1
4.34343434343434 0.0209707205672709 0.979029279432729 0 0.00780743088689375 0.990797625859858 0.00139494325324809 0 2.64228844899412e-41 1
4.54545454545454 0.0172007051099238 0.982799294890076 0 0.00633057227556153 0.983232078558016 0.0104373491664228 0 3.50443199319578e-42 1
4.74747474747475 0.014098684795511 0.985901315204489 0 0.00484731581898243 0.921405166611252 0.0737475175697657 0 4.64788149817963e-43 1
4.94949494949495 0.0115495167817138 0.988450483218286 0 0.00267355750002421 0.621978130446189 0.375348312053786 0 6.16442335393171e-44 1
5.15151515151515 0.00945683998520891 0.990543160014791 0 0.000632414451632301 0.180062647076185 0.819304938472183 0 8.17579262754032e-45 1
5.35353535353535 0.00774036964070437 0.992259630359296 0 8.12725791889437e-05 0.0283205801706296 0.971598147250181 0 1.08434449178301e-45 1
5.55555555555556 0.00633345642337886 0.993666543576621 0 9.02981563541641e-06 0.00385099758181808 0.996139972602546 0 1.4381516636068e-46 1
5.75757575757576 0.00518093281936911 0.994819067180631 0 9.81830730544603e-07 0.000512468579036563 0.999486549590233 0 1.90740140537265e-47 1
5.95959595959596 0.00423724406297649 0.995762755937024 0 1.06446464106466e-07 6.79983102041783e-05 0.999931895243332 0 2.52976109076929e-48 1
6.16161616161616 0.00346484623367399 0.996535153766326 0 1.15360743842645e-08 9.01905815455597e-06 0.999990969405771 0 3.35518845605526e-49 1
6.36363636363636 0.00283284653448178 0.997167153465518 0 1.2501513693972e-09 1.19619504597954e-06 0.999998802554803 0 4.44994178174502e-50 1
6.56565656565657 0.0023158578252249 0.997684142174775 0 1.35476573343813e-10 1.58649921240787e-07 0.999999841214602 0 5.90189854318971e-51 1
6.76767676767677 0.00189303938546569 0.998106960614534 0 1.46813304681929e-11 2.10415307420443e-08 0.999999978943788 0 7.82760946603815e-52 1
6.96969696969697 0.0015472974269101 0.99845270257309 0 1.59098679016309e-12 2.79071026076118e-09 0.999999997207699 0 1.0381654226081e-52 1
7.17171717171717 0.00126462126954289 0.998735378730457 0 1.72412093839711e-13 3.7012818751719e-10 0.999999999629699 0 1.37690497894074e-53 1
7.37373737373737 0.00103353383404348 0.998966466165957 0 1.86839577949582e-14 4.90896087756496e-11 0.999999999950892 0 1.82617074287525e-54 1
7.57575757575758 0.000844637876870769 0.999155362123129 0 2.0247435722872e-15 6.5106894593459e-12 0.999999999993487 0 2.42202594452015e-55 1
7.77777777777778 0.00069024202698386 0.999309757973016 0 2.19417458461242e-16 8.63504075336988e-13 0.999999999999136 0 3.21230076585996e-56 1
7.97979797979798 0.000564053083046238 0.999435946916954 0 2.37778362338353e-17 1.145253959317e-13 0.999999999999885 0 4.26043174049851e-57 1
8.18181818181818 0.000460923159425282 0.999539076840575 0 2.5767571091549e-18 1.51893507951141e-14 0.999999999999985 0 5.65055389842607e-58 1
8.38383838383838 0.000376642123119411 0.999623357876881 0 2.79238074242097e-19 2.01454337441983e-15 0.999999999999998 0 7.49425440983115e-59 1
8.58585858585858 0.000307767355224539 0.999692232644775 0 3.02604781139044e-20 2.67186205793881e-16 1 0 9.93952985297907e-60 1
8.78787878787879 0.000251484222565867 0.999748515777434 0 3.27926819495336e-21 3.54365507702651e-17 1 0 1.3182666119351e-60 1
8.98989898989899 0.000205491784526609 0.999794508215473 0 3.55367811901523e-22 4.69990255208873e-18 1 0 1.74839945736643e-61 1
9.19191919191919 0.000167909214377979 0.999832090785622 0 3.85105072924584e-23 6.23341818517654e-19 1 0 2.31887892391672e-62 1
9.3939393939394 0.000137199209745461 0.999862800790255 0 4.17330754855603e-24 8.26729955369426e-20 1 0 3.07549824562655e-63 1
9.5959595959596 0.000112105327153898 0.999887894672846 0 4.52253089334048e-25 1.09648093357591e-20 1 0 4.07899237916061e-64 1
9.7979797979798 9.1600722121065e-05 0.999908399277879 0 4.90097732871251e-26 1.45424806478464e-21 1 0 5.40991328897996e-65 1
10 7.48462275106112e-05 0.999925153772489 0 5.3110922496791e-27 1.92874984796392e-22 1 0 7.17509597316441e-66 1


==> tail/D1/Data/transProb_4x4.csv <==
-10 0.999972464308885 2.75356911145835e-05 7.18758381852322e-28 7.17489840193798e-66 0.999925151711644 7.48462273563532e-05 2.06099934861788e-09 0 0.999999999999309 6.91440010693542e-13 5.17555500579829e-17 3.71351038809942e-82 0.5 0 0.5 9.64374923981959e-23
-9.7979797979798 0.999966300026216 3.3699973784258e-05 1.97361092225938e-27 5.40973097504395e-65 0.999908396191116 9.16007218382894e-05 3.08704595793731e-09 0 0.999999999998448 1.55131339540871e-12 1.42114445041308e-16 7.68826824784986e-81 0.5 0 0.5 7.27124032392318e-22
-9.5959595959596 0.999958755832164 4.12441678358122e-05 5.41925464175197e-27 4.07882414451432e-64 0.999887890049483 0.000112105326635536 4.62388161519399e-09 0 0.999999999996519 3.48052356466621e-12 3.90228979631184e-16 1.59174103404322e-79 0.5 0 0.5 5.48240466787954e-21
-9.3939393939394 0.999949522853686 5.04771463135811e-05 1.48804766633909e-26 3.07534300325162e-63 0.999862793865431 0.00013719920879525 6.92577412977951e-09 0 0.99999999999219 7.80889555909225e-12 1.07152131156947e-15 3.29546191388337e-78 0.5 0 0.5 4.13364977684713e-20
-9.19191919191919 0.999938223095116 6.17769048835632e-05 4.08595171618933e-26 2.318735670754e-62 0.999832080413812 0.000167909212636164 1.03735523040523e-08 0 0.999999999982477 1.75200221229739e-11 2.94226718432476e-15 6.82276136226249e-77 0.5 0 0.5 3.11670909258827e-19
-8.98989898989899 0.999924393976255 7.56060237454024e-05 1.12193712417907e-25 1.74826726783554e-61 0.999794492681075 0.000205491781333761 1.55375912344972e-08 0 0.999999999960684 3.93078858416003e-11 8.07910779783742e-15 1.41255076897438e-75 0.5 0 0.5 2.34995127604436e-18
-8.78787878787879 0.999907469415305 9.25305846950909e-05 3.08065072983805e-25 1.31814463195471e-60 0.999748492511152 0.000251484216713292 2.32721349983264e-08 0 0.999999999911787 8.81910923655946e-11 2.21842472889788e-14 2.92447525119724e-74 0.5 0 0.5 1.77182753851326e-17
-8.58585858585858 0.999886756686307 0.000113243313692737 8.45891695426072e-25 9.93840426768197e-60 0.999692197798962 0.000307767344496833 3.48565412074659e-08 0 0.999999999802074 1.97865354639156e-10 6.09152446115855e-14 6.05468892318377e-73 0.5 0 0.5 1.33593102896941e-16
-8.38383838383838 0.99986140810982 0.000138591890179572 2.32265681925023e-24 7.493215766947e-59 0.999623305689768 0.00037664210345614 5.22067764750283e-08 0 0.999999999555902 4.43930305328777e-10 1.67265852081733e-13 1.25353284957769e-71 0.5 0 0.5 1.00727168720991e-15
-8.18181818181818 0.999830386427246 0.000169613572754157 6.37753522796323e-24 5.64959548779132e-58 0.999538998684535 0.000460923123384741 7.81920801603681e-08 0 0.99999999900354 9.96001125555096e-10 4.59291683755966e-13 2.59525241416195e-70 0.499999999999996 0 0.499999999999996 7.59467539755711e-15
-7.97979797979798 0.999792422455338 0.000207577544662235 1.75112710528633e-23 4.25954737053862e-57 0.99943582987396 0.000564053016990518 1.17109049535178e-07 0 0.999999997764113 2.23462608773858e-09 1.2611590949202e-12 5.3730822378164e-69 0.499999999999971 0 0.499999999999971 5.7262697965853e-14
-7.77777777777778 0.999745963308523 0.00025403669147761 4.80815858861517e-23 3.21148472360137e-56 0.999309582702753 0.000690241905921396 1.75391325931625e-07 0 0.999999994982934 5.01360251126225e-09 3.46298946072982e-12 1.11241636968674e-67 0.499999999999784 0 0.499999999999784 4.3175203766868e-13
-7.57575757575758 0.999689109101182 0.000310890898817571 1.32018678166028e-22 2.42127295869729e-55 0.99915509967317 0.000844637655008199 2.62671822019506e-07 0 0.999999988741983 1.12485082814937e-08 9.50894777030012e-12 2.30309182047539e-66 0.499999999998372 0 0.499999999998372 3.25534472968356e-12
-7.37373737373737 0.999619535586456 0.000380464413543615 3.6248200307105e-22 1.82547594989453e-54 0.998966073200167 0.00103353342747984 3.93372353545637e-07 0 0.99999997473676 2.52371298466925e-08 2.61104135665472e-11 4.76820733396013e-65 0.499999999987728 0 0.499999999987728 2.45448043884277e-11
-7.17171717171717 0.999534399636347 0.000465600363652707 9.95246718269724e-22 1.37626389148183e-53 0.99873479039337 0.0012646205245772 5.89082052943891e-07 0 0.999999943306333 5.66219711860231e-08 7.16960173938271e-11 9.87186033197828e-64 0.499999999907468 0 0.499999999907468 1.85064093792876e-10
-6.96969696969697 0.999430223801405 0.000569776198595433 2.73254160191549e-21 1.03757390066009e-52 0.998451821822908 0.00154729606201571 8.82115076492001e-07 0 0.999999872766202 1.27036929915523e-07 1.96868528949129e-10 2.04382099554708e-62 0.499999999302322 0 0.499999999302322 1.39535513232983e-09
-6.76767676767677 0.999302755385554 0.000697244614446033 7.50226988952166e-21 7.82215170749397e-52 0.998105642284204 0.00189303688508113 1.32083071517326e-06 0 0.999999714439672 2.85019751301319e-07 5.40576948303047e-10 4.23142523765895e-61 0.499999994739617 0 0.499999994739617 1.05207654818631e-08
-6.56565656565657 0.99914679450876 0.000853205491240432 2.05971054732137e-20 5.89686301094392e-51 0.99768216916859 0.0023158532454169 1.97758599312541e-06 0 0.999999359046137 6.39469504473159e-07 1.48435801805841e-09 8.76053042435092e-60 0.499999960337517 0 0.499999960337517 7.93249669235901e-08
-6.36363636363636 0.998955984480822 0.00104401551917778 5.65463453621742e-20 4.44529597346544e-50 0.997164201234574 0.00283283814750556 2.96061792036987e-06 0 0.999998561212808 1.43471132916531e-06 4.07586331206631e-09 1.81373544490455e-58 0.499999700951059 0 0.499999700951059 5.98097881458345e-07
-6.16161616161616 0.998722556446253 0.00127744355374699 1.55233104099451e-19 3.35090239219046e-49 0.996530737334559 0.00346483087821271 4.43178722822262e-06 0 0.999996769898554 3.21890964096484e-06 1.11918048288432e-08 3.7550614364158e-57 0.499997745225267 0 0.499997745225267 4.50954946524492e-06
-5.95959595959596 0.998437018656055 0.00156298134394534 4.26129355174686e-19 2.52580712137978e-48 0.995756150986069 0.00423721595709579 6.63305683529511e-06 0 0.999992747358745 7.22191004374437e-06 3.07312110979791e-08 7.77426221078851e-56 0.499982999842648 0 0.499982999842648 3.40003147032755e-05
-5.75757575757576 0.998087778854846 0.00191222114515391 1.16969009100494e-18 1.903754032073e-47 0.994809192634819 0.00518088139357707 9.92597160412012e-06 0 0.999983712700365 1.62029162298981e-05 8.4383405218474e-08 1.60953025703847e-54 0.499871849892968 0 0.499871849892968 0.000256300214064962
-5.55555555555556 0.997660686128453 0.00233931387154751 3.21045233573661e-18 1.43478737547074e-46 0.993651787169042 0.00633336236862279 1.48504623349955e-05 0 0.999963416206232 3.63520919045299e-05 2.31701863632536e-07 3.33222420643928e-53 0.499035384528321 0 0.499035384528321 0.0019292309433576
-5.35353535353535 0.997138476144326 0.00286152385567392 8.81089725983856e-18 1.081241614152e-45 0.992237589969394 0.00774019770912554 2.22123214801006e-05 0 0.999917808044667 8.15557592172639e-05 6.36196115769945e-07 6.89855753828883e-52 0.49281756587162 0 0.49281756587162 0.0143648682567608
-5.15151515151515 0.996500101074788 0.00349989892521188 2.41781631932929e-17 8.14717817971044e-45 0.990510260978621 0.00945652589397767 3.32131274014661e-05 0 0.999815293686634 0.00018295957531657 1.74673804976327e-06 1.42809680694987e-50 0.450496132564284 0 0.450496132564284 0.099007734871432
-4.94949494949495 0.995719922715946 0.00428007728405341 6.63383169665583e-17 6.13803914556526e-44 0.988401413723516 0.0115489434308349 4.96428456491127e-05 0 0.999584811673571 0.000410393101885257 4.79522454366247e-06 2.95597941642995e-49 0.273443006661696 0 0.273443006661696 0.453113986676608
-4.74747474747475 0.994766744585381 0.00523325541461912 1.81982574804497e-16 4.62355794716278e-43 0.9858281961596 0.0140976391712172 7.41646691826929e-05 0 0.999066559980558 0.000920279742832064 1.3160276609624e-05 6.11674061647976e-48 0.0689938288429289 0 0.0689938288429289 0.862012342314142
-4.54545454545454 0.993602656415711 0.00639734358428832 4.99117257112218e-16 3.48201293766753e-42 0.982690464565479 0.0171988003890615 0.000110735045459042 0 0.997901575502917 0.00206233011611344 3.60943809697685e-05 1.26490303445054e-46 0.0103946606144231 0 0.0103946606144231 0.979210678771154
-4.34343434343434 0.992181662976622 0.00781833702337612 1.36855524441901e-15 2.6216301473869e-41 0.978867523408332 0.0209672557675361 0.00016522082413227 0 0.995286236064691 0.0046149129090012 9.88510263074366e-05 2.61192924983353e-45 0.00140394603986704 0 0.00140394603986704 0.997192107920266
-4.14141414141414 0.99044806936643 0.00955193063356584 3.75132025085407e-15 1.97321553372044e-40 0.974214427442909 0.0255392705566793 0.000246302000412117 0 0.989437002969756 0.0102931593296342 0.000269837700610261 5.37582896969217e-44 0.000186658097211438 0 0.000186658097211438 0.999626683805577
-3.93939393939394 0.988334598045892 0.0116654019540975 1.02786889861429e-14 1.48459982266387e-39 0.968557883488415 0.0310753315841895 0.000366784927395204 0 0.976477529384644 0.0227912338346753 0.000731236780681065 1.09840735826795e-42 2.47642336878945e-05 0 2.47642336878945e-05 0.999950471532624
-3.73737373737374 0.985760220748927 0.0142397792510447 2.81505127760112e-14 1.11645001536948e-38 0.961691856991332 0.0377626435087069 0.000545499499960898 0 0.948386526913139 0.0496633481102361 0.00195012497662498 2.20866800495483e-41 3.28458844999323e-06 0 3.28458844999323e-06 0.9999934308231
-3.53535353535354 0.982627703570964 0.0173722964289587 7.70522491902096e-14 8.39111337873757e-38 0.953373094225539 0.0458168893457822 0.000810016428679133 0 0.890365068740067 0.104607727628433 0.00502720363150063 4.29296217648077e-40 4.35633075560608e-07 0 4.35633075560608e-07 0.999999128733849
-3.33333333333333 0.978820889544726 0.0211791104550632 2.10756433392777e-13 6.30226127666216e-37 0.943316929553185 0.055482573436889 0.00120049700992547 0 0.78179909676985 0.206080004489993 0.0121208987401575 7.80419294115885e-39 5.77774785177164e-08 0 5.77774785177164e-08 0.999999884445043
-3.13131313131313 0.974201784525872 0.0257982154735517 5.75980561378471e-13 4.72938516988043e-36 0.931193975798177 0.0670309515635851 0.00177507263823807 0 0.612003457590035 0.361942517181545 0.0260540252284198 1.26482544466851e-37 7.66295082487494e-09 0 7.66295082487494e-09 0.999999984674098
-2.92929292929293 0.968607575015537 0.0313924249828903 1.57249061441969e-12 3.54540795873342e-35 0.916628611605844 0.0807541583382686 0.00261723005588706 0 0.409203143374211 0.542962359837375 0.0478344967884132 1.75089282791256e-36 1.01632697975048e-09 0 1.01632697975048e-09 0.999999997967346
-2.72727272727273 0.961847797219902 0.0381522027758102 4.28773415230377e-12 2.65452792614211e-34 0.899200593504343 0.096953687099337 0.00384571939632012 0 0.232668342914783 0.692648814446252 0.0746828426389649 2.06111291164588e-35 1.34794094528963e-10 0 1.34794094528963e-10 0.999999999730412
-2.52525252525253 0.95370200154263 0.046297998445696 1.16738869868633e-11 1.98452341594987e-33 0.878451624210731 0.115920929275835 0.00562744651343417 0 0.116815227685565 0.780225776543702 0.102958995770733 2.14243587262273e-34 1.78775613105916e-11 0 1.78775613105916e-11 0.999999999964245
-2.32323232323232 0.943918419794265 0.0560815801740083 3.1726235709198e-11 1.48095064193616e-32 0.853899253319373 0.137907185941915 0.00819356073871199 0 0.0543316263138469 0.814176522971351 0.131491850714802 2.06302723457714e-33 2.37107715635468e-12 0 2.37107715635468e-12 0.999999999995258
-2.12121212121212 0.932214341346525 0.0677856585674391 8.60361880578151e-11 1.10276885711891e-31 0.825060946492048 0.163080694555731 0.0118583589522212 0 0.0242327205540509 0.814728821955109 0.16103845749084 1.90501462853328e-32 3.14472806640858e-13 0 3.14472806640858e-13 0.999999999999371
-1.91919191919192 0.918279124353962 0.0817208754133249 2.32713397416477e-10 8.19041700843078e-31 0.791491287027032 0.191469198413546 0.0170395145594219 0 0.0105619172048142 0.796707124227999 0.192730958567187 1.71902734063612e-31 4.17081096881153e-14 0 4.17081096881153e-14 0.999999999999917
-1.71717171717172 0.901780972837108 0.0982190265353704 6.27522117726898e-10 6.0644994361576e-30 0.752834656693114 0.222889003878769 0.0242763394281169 0 0.00453833270076009 0.768063820562817 0.227397846736423 1.52925616624824e-30 5.53169106205653e-15 0 5.53169106205653e-15 0.999999999999989
-1.51515151515152 0.882378732526136 0.117621265787838 1.68602611368553e-09 4.4741600336336e-29 0.708893805328702 0.256865915517649 0.0342402791536488 0 0.00192942247172828 0.732610849695187 0.265459727833085 1.34603120069517e-29 7.33660821237184e-16 0 7.33660821237184e-16 0.999999999999999
-1.31313131313131 0.859739892209896 0.140260103279261 4.51084223713232e-09 3.28689741905497e-28 0.659710849022213 0.292560159301533 0.0477289916762545 0 0.000812547924822371 0.692213452451086 0.306973999624091 1.17360152323265e-28 9.7304458000285e-17 0 9.7304458000285e-17 1
-1.11111111111111 0.833565582435342 0.166434405555526 1.200913229201e-08 2.402821094354e-27 0.605651147568745 0.328715634807157 0.0656332176240977 0 0.000339017260543995 0.647974470835026 0.35168651190443 1.01376518801902e-27 1.29053607234508e-17 0 1.29053607234508e-17 1
-0.909090909090909 0.803622490987205 0.196377477221719 3.17910763616606e-08 1.746611575271e-26 0.547472892651513 0.363660972807799 0.0888661345406879 0 0.000140100105145388 0.600785693950405 0.399074205944449 8.67357043029494e-27 1.71162081188411e-18 0 1.71162081188411e-18 1
-0.707070707070707 0.769780169706248 0.230219746675485 8.36182671507373e-08 1.26146022081617e-25 0.486358509220458 0.395391067002362 0.11825042377718 0 5.7327130550096e-05 0.551551870051377 0.448390802818073 7.34790506945213e-26 2.2700998960464e-19 0 2.2700998960464e-19 1
-0.505050505050505 0.732050248810629 0.267949532837643 2.18351727221192e-07 9.0450364879486e-25 0.423882485519648 0.421747061908702 0.154370452571649 0 2.32211671589092e-05 0.50125098367558 0.498725795157261 6.16213575776755e-25 3.010803270356e-20 0 3.010803270356e-20 1
-0.303030303030303 0.69062192824488 0.309377506118657 5.6563646265642e-07 6.43387151855639e-24 0.361898893136804 0.440686866105613 0.197414240757583 0 9.31055420254793e-06 0.450911967338104 0.549078722107694 5.11524729687037e-24 3.99318829474142e-21 0 3.99318829474142e-21 1
-0.101010101010101 0.645886429212022 0.354112118226614 1.45256136410685e-06 4.53681186018953e-23 0.302352576436481 0.450601657780967 0.247045765782552 0 3.69557673124258e-06 0.401553567705973 0.598442736717296 4.20355960860739e-23 5.29611247412215e-22 0 5.29611247412215e-22 1
0.101010101010101 0.598442736717296 0.401553567705972 3.69557673124258e-06 3.16942004297627e-22 0.247045765782552 0.450601657780967 0.302352576436481 0 1.45256136410685e-06 0.354112118226614 0.645886429212022 3.420687174616e-22 7.02416346744491e-23 0 7.02416346744491e-23 1
0.303030303030303 0.549078722107694 0.450911967338104 9.31055420254793e-06 2.19257472601202e-21 0.197414240757583 0.440686866105613 0.361898893136804 0 5.6563646265642e-07 0.309377506118657 0.69062192824488 2.7577833999592e-21 9.31605449439925e-24 0 9.31605449439925e-24 1
0.505050505050505 0.498725795157261 0.50125098367558 2.32211671589092e-05 1.50156525507038e-20 0.154370452571649 0.421747061908702 0.423882485519648 0 2.18351727221192e-07 0.267949532837643 0.732050248810629 2.20405928318396e-20 1.23557590515736e-24 0 1.23557590515736e-24 1
0.707070707070707 0.448390802818073 0.551551870051377 5.7327130550096e-05 1.01789191486547e-19 0.11825042377718 0.395391067002362 0.486358509220458 0 8.36182671507373e-08 0.230219746675485 0.769780169706248 1.74747788322873e-19 1.63872787382604e-25 0 1.63872787382604e-25 1
0.909090909090909 0.399074205944449 0.600785693950405 0.000140100105145388 6.83063716380644e-19 0.0888661345406879 0.363660972807799 0.547472892651513 0 3.17910763616606e-08 0.196377477221719 0.803622490987205 1.37549698047185e-18 2.17342296272145e-26 0 2.17342296272145e-26 1
1.11111111111111 0.35168651190443 0.647974470835026 0.000339017260543995 4.53864129769885e-18 0.0656332176240977 0.328715634807157 0.605651147568745 0 1.200913229201e-08 0.166434405555526 0.833565582435342 1.07574645279815e-17 2.88258194074416e-27 0 2.88258194074416e-27 1
1.31313131313131 0.306973999624091 0.692213452451086 0.000812547924822371 2.98699386536019e-17 0.0477289916762545 0.292560159301533 0.659710849022213 0 4.51084223713232e-09 0.140260103279261 0.859739892209896 8.36565242327074e-17 3.82313005228389e-28 0 3.82313005228389e-28 1
1.51515151515152 0.265459727833085 0.732610849695187 0.00192942247172828 1.94757401927421e-16 0.0342402791536488 0.256865915517649 0.708893805328702 0 1.68602611368553e-09 0.117621265787838 0.882378732526136 6.47366705547351e-16 5.07056649113092e-29 0 5.07056649113092e-29 1
1.71717171717172 0.227397846736422 0.768063820562816 0.00453833270076008 1.25789463632278e-15 0.0242763394281169 0.222889003878769 0.752834656693114 0 6.27522117726894e-10 0.0982190265353699 0.901780972837103 4.9883737473757e-15 6.72502483289039e-30 0 6.72502483289039e-30 1
1.91919191919192 0.192730958567185 0.796707124227993 0.0105619172048142 8.03844396021642e-15 0.0170395145594219 0.191469198413546 0.791491287027032 0 2.32713397416468e-10 0.0817208754133217 0.918279124353926 3.82996864428632e-14 8.91931090581309e-31 0 8.91931090581309e-31 1
2.12121212121212 0.161038457490832 0.814728821955068 0.0242327205540496 5.06422157042882e-14 0.0118583589522212 0.163080694555731 0.825060946492048 0 8.60361880577899e-11 0.0677856585674192 0.932214341346251 2.93156060314199e-13 1.18295633118669e-31 0 1.18295633118669e-31 1
2.32323232323232 0.131491850714761 0.814176522971097 0.05433162631383 3.11777323478047e-13 0.00819356073871199 0.137907185941915 0.853899253319373 0 3.1726235709127e-11 0.0560815801738828 0.943918419792153 2.23810340264219e-12 1.56893923339153e-32 0 1.56893923339153e-32 1
2.52525252525253 0.102958995770543 0.780225776542266 0.11681522768535 1.84065575943064e-12 0.00562744651343417 0.115920929275835 0.878451624210731 0 1.16738869866642e-11 0.0462979984449067 0.95370200152637 1.70498660049312e-11 2.08086321800716e-33 0 2.08086321800716e-33 1
2.72727272727273 0.0746828426382131 0.69264881443928 0.232668342912441 1.00668061529808e-11 0.00384571939632012 0.096953687099337 0.899200593504343 0 4.28773415174786e-12 0.0381522027708637 0.961847797095197 1.29651402919077e-10 2.75982118357466e-34 0 2.75982118357466e-34 1
2.92929292929293 0.0478344967860877 0.542962359810979 0.409203143354318 4.86154897453072e-11 0.00261723005588706 0.0807541583382686 0.916628611605844 0 1.5724906128717e-12 0.0313924249519869 0.968607574062019 9.84422012310884e-10 3.6603140943602e-35 0 3.6603140943602e-35 1
3.13131313131313 0.0260540252232181 0.361942517109283 0.612003457467848 1.99650717135399e-10 0.00177507263823807 0.0670309515635851 0.931193975798177 0 5.75980557078626e-13 0.0257982152809613 0.974201777253202 7.4652604270089e-09 4.85462585370047e-36 0 4.85462585370047e-36 1
3.33333333333333 0.012120898731669 0.206080004345672 0.781799096222344 7.00315047009299e-10 0.00120049700992547 0.055482573436889 0.943316929553186 0 2.10756421473699e-13 0.0211791092573039 0.978820834188679 5.65538062551023e-08 6.43862564027777e-37 0 6.43862564027777e-37 1
3.53535353535354 0.00502720362049097 0.10460772739934 0.890365066790151 2.19001808275253e-09 0.000810016428679133 0.0458168893457822 0.953373094225539 0 7.7052216206814e-14 0.0173722889924811 0.982627282942123 4.28065318356663e-07 8.5394634694742e-38 0 8.5394634694742e-38 1
3.73737373737374 0.00195012496413365 0.0496633477921225 0.948386520838344 6.40540001144266e-09 0.000545499499960898 0.0377626435087069 0.961691856991332 0 2.8150421629509e-14 0.014239733145097 0.985757029027453 3.23782742190432e-06 1.13257767139483e-38 0 1.13257767139483e-38 1
3.93939393939394 0.000731236767438794 0.0227912334219394 0.976477511701207 1.81094151216109e-08 0.000366784927395204 0.0310753315841895 0.968557883488415 0 1.02784374053404e-14 0.0116651164321608 0.988310407605682 2.4475962147018e-05 1.5021226875991e-39 0 1.5021226875991e-39 1
4.14141414141414 0.000269837687014165 0.010293158811001 0.989436953115786 5.03861991981357e-08 0.000246302000412117 0.0255392705566793 0.974214427442909 0 3.75062659423906e-15 0.00955016438610441 0.990264925617245 0.0001849099966472 1.99224532284935e-40 0 1.99224532284935e-40 1
4.34343434343434 9.88510125501151e-05 0.00461491226673331 0.995286097548448 1.39172268316506e-07 0.00016522082413227 0.0209672557675361 0.978867523408332 0 1.36664618751411e-15 0.00780743088689374 0.990797625859857 0.00139494325324809 2.64228844899412e-41 0 2.64228844899412e-41 1
4.54545454545454 3.60943671400544e-05 0.00206232932592297 0.997901193152724 3.83154212517462e-07 0.000110735045459042 0.0171988003890615 0.982690464565479 0 4.9390779602475e-16 0.00633057227556153 0.983232078558015 0.0104373491664228 3.50443199319578e-42 0 3.50443199319578e-42 1
4.74747474747475 1.31602627476098e-05 0.00092027877348079 0.999065507641364 1.05332240730918e-06 7.41646691826929e-05 0.0140976391712172 0.9858281961596 0 1.68561811671711e-16 0.00484731581898242 0.921405166611252 0.0737475175697657 4.64788149817963e-43 0 4.64788149817963e-43 1
4.94949494949495 4.79521066728859e-06 0.000410391914293713 0.999581919084821 2.89379021834402e-06 4.96428456491127e-05 0.0115489434308349 0.988401413723516 0 4.14383416686716e-17 0.00267355750002421 0.621978130446189 0.375348312053786 6.16442335393171e-44 0 6.16442335393171e-44 1
5.15151515151515 1.74672416705965e-06 0.000182958121192663 0.999807347366693 7.94778794746466e-06 3.32131274014661e-05 0.00945652589397767 0.990510260978621 0 4.36887468584165e-18 0.000632414451632301 0.180062647076185 0.819304938472183 8.17579262754032e-45 0 8.17579262754032e-45 1
5.35353535353535 6.36182230412003e-07 8.15539792143986e-05 0.999895984244847 2.18255937080985e-05 2.22123214801006e-05 0.00774019770912554 0.992237589969394 0 2.50245806567714e-19 8.12725791889437e-05 0.0283205801706296 0.971598147250181 1.08434449178301e-45 0 1.08434449178301e-45 1
5.55555555555556 2.31687977537055e-07 3.63499132918455e-05 0.999903487523498 5.99308752323709e-05 1.48504623349955e-05 0.00633336236862279 0.993651787169042 0 1.23924339741619e-20 9.02981563541641e-06 0.00385099758181808 0.996139972602546 1.4381516636068e-46 0 1.4381516636068e-46 1
5.75757575757576 8.43695200121726e-08 1.6200250055975e-05 0.999819166364353 0.000164549016070572 9.92597160412012e-06 0.00518088139357706 0.994809192634819 0 6.00577856527012e-22 9.81830730544603e-07 0.000512468579036563 0.999486549590233 1.90740140537265e-47 0 1.90740140537265e-47 1
5.95959595959596 3.07173296287371e-08 7.21864786439774e-06 0.999541044738877 0.0004517058959296 6.63305683529511e-06 0.00423721595709579 0.995756150986069 0 2.9021436043385e-23 1.06446464106466e-07 6.79983102041783e-05 0.999931895243332 2.52976109076929e-48 0 2.52976109076929e-48 1
6.16161616161616 1.11779341867068e-08 3.21492026263115e-06 0.998757416858998 0.00123935704280523 4.43178722822262e-06 0.00346483087821271 0.996530737334559 0 1.40184717402098e-24 1.15360743842645e-08 9.01905815455597e-06 0.999990969405771 3.35518845605526e-49 0 3.35518845605526e-49 1
6.36363636363636 4.06202256846014e-09 1.42983936214006e-06 0.996602784016033 0.00339578208258204 2.96061792036987e-06 0.00283283814750556 0.997164201234574 0 6.771114968157e-26 1.2501513693972e-09 1.19619504597954e-06 0.999998802554803 4.44994178174502e-50 0 4.44994178174502e-50 1
6.56565656565657 1.47059882552724e-09 6.33541969523494e-07 0.990729908182687 0.00926945680474469 1.97758599312541e-06 0.0023158532454169 0.99768216916859 0 3.27051958638386e-27 1.35476573343813e-10 1.58649921240787e-07 0.999999841214602 5.90189854318971e-51 0 5.90189854318971e-51 1
6.76767676767677 5.27036869862592e-10 2.77880731034522e-07 0.974952263532915 0.0250474580593174 1.32083071517326e-06 0.00189303688508113 0.998105642284204 0 1.57969385818993e-28 1.46813304681929e-11 2.10415307420443e-08 0.999999978943788 7.82760946603815e-52 0 7.82760946603815e-52 1
6.96969696969697 1.83895743855397e-10 1.1866574535109e-07 0.934104203649339 0.0658956775010195 8.82115076492001e-07 0.00154729606201571 0.998451821822908 0 7.63007932401457e-30 1.59098679016309e-12 2.79071026076118e-09 0.999999997207699 1.0381654226081e-52 0 1.0381654226081e-52 1
7.17171717171717 6.00617093332793e-11 4.7433769669123e-08 0.837727228253712 0.162272724252456 5.89082052943891e-07 0.0012646205245772 0.99873479039337 0 3.68540456536189e-31 1.72412093839711e-13 3.7012818751719e-10 0.999999999629699 1.37690497894074e-53 0 1.37690497894074e-53 1
7.37373737373737 1.70445426351269e-11 1.64744742385583e-08 0.652787140314167 0.347212843194315 3.93372353545637e-07 0.00103353342747984 0.998966073200167 0 1.78008723174185e-32 1.86839577949582e-14 4.90896087756496e-11 0.999999999950892 1.82617074287525e-54 0 1.82617074287525e-54 1
7.57575757575758 3.8646197245486e-12 4.5716106583512e-09 0.406419277336999 0.593580718087526 2.62671822019506e-07 0.000844637655008199 0.99915509967317 0 8.59799920342375e-34 2.0247435722872e-15 6.5106894593459e-12 0.999999999993487 2.42202594452015e-55 0 2.42202594452015e-55 1
7.77777777777778 6.91161442231063e-13 1.00064085719943e-09 0.199585198453881 0.800414800544787 1.75391325931625e-07 0.000690241905921396 0.999309582702753 0 4.15291953007313e-35 2.19417458461242e-16 8.63504075336988e-13 0.999999999999136 3.21230076585996e-56 0 3.21230076585996e-56 1
7.97979797979798 1.04991184853129e-13 1.86032072876762e-10 0.0832497541676327 0.91675024564623 1.17109049535178e-07 0.000564053016990518 0.99943582987396 0 2.00590163073182e-36 2.37778362338353e-17 1.145253959317e-13 0.999999999999885 4.26043174049851e-57 0 4.26043174049851e-57 1
8.18181818181818 1.47031008488013e-14 3.18845420295854e-11 0.0320125561906807 0.96798744377742 7.81920801603681e-08 0.000460923123384741 0.999538998684535 0 9.68870531449691e-38 2.5767571091549e-18 1.51893507951141e-14 0.999999999999985 5.65055389842607e-58 0 5.65055389842607e-58 1
8.38383838383838 1.99056903884197e-15 5.28305036678573e-12 0.0119006301237463 0.988099369870969 5.22067764750283e-08 0.00037664210345614 0.999623305689767 0 4.67974148048892e-39 2.79238074242097e-19 2.01454337441983e-15 0.999999999999998 7.49425440983115e-59 0 7.49425440983115e-59 1
8.58585858585858 2.66019392582755e-16 8.64086187126119e-13 0.00436704135764906 0.995632958641487 3.48565412074659e-08 0.000307767344496833 0.999692197798962 0 2.26036189700582e-40 3.02604781139044e-20 2.67186205793881e-16 1 9.93952985297907e-60 0 9.93952985297907e-60 1
8.78787878787879 3.5380035603823e-17 1.40649531498187e-13 0.00159482695715707 0.998405173042702 2.32721349983264e-08 0.000251484216713292 0.999748492511152 0 1.09177738273318e-41 3.27926819495336e-21 3.54365507702651e-17 1 1.3182666119351e-60 0 1.3182666119351e-60 1
8.98989898989899 4.69717004225947e-18 2.28534917988274e-14 0.000581397124485963 0.999418602875491 1.55375912344972e-08 0.000205491781333761 0.999794492681075 0 5.2733938535532e-43 3.55367811901523e-22 4.69990255208873e-18 1 1.74839945736643e-61 0 1.74839945736643e-61 1
9.19191919191919 6.23209786755256e-19 3.71096456140223e-15 0.000211812778276749 0.99978818722172 1.03735523040523e-08 0.000167909212636164 0.999832080413812 0 2.54710192521815e-44 3.85105072924584e-23 6.23341818517654e-19 1 2.31887892391672e-62 0 2.31887892391672e-62 1
9.3939393939394 8.26666174119174e-20 6.02447169853838e-16 7.71488317765598e-05 0.999922851168223 6.92577412977951e-09 0.00013719920879525 0.999862793865431 0 1.23027568158568e-45 4.17330754855603e-24 8.26729955369426e-20 1 3.07549824562655e-63 0 3.07549824562655e-63 1
9.5959595959596 1.09645012508347e-20 9.77943898846531e-17 2.80976088991632e-05 0.999971902391101 4.62388161519399e-09 0.000112105326635536 0.999887890049483 0 5.94235447633913e-47 4.52253089334048e-25 1.09648093357591e-20 1 4.07899237916061e-64 0 4.07899237916061e-64 1
9.7979797979798 1.45423318370909e-21 1.58743287304821e-17 1.02328315976897e-05 0.999989767168402 3.08704595793731e-09 9.16007218382894e-05 0.999908396191116 0 2.87021659055738e-48 4.90097732871251e-26 1.45424806478464e-21 1 5.40991328897996e-65 0 5.40991328897996e-65 1
10 1.92874266020896e-22 2.57674750651071e-18 3.72663928418656e-06 0.999996273360716 2.06099934861788e-09 7.48462273563532e-05 0.999925151711644 0 1.38634329364117e-49 5.3110922496791e-27 1.92874984796392e-22 1 7.17509597316441e-66 0 7.17509597316441e-66 1


==> tail/D1/Images/tikz/automaton.tikz <==
\tikzsetnextfilename{automaton}  
	\tikzset{
		->, % makes the edges directed
		>=stealth', % makes the arrow heads bold
		node distance=30mm, % specifies the minimum distance between two nodes. Change if necessary.
		every state/.style={thick, fill=lightblue!10,minimum size=14mm}, % sets the properties for each 'state' node
		initial text=start, % sets the text that appears on the start arrow
	}
	\begin{tikzpicture}
	
	\node[state, initial] (iris) {Iris};
	\node[state, left of=iris] (sclera) {Sclera};
	\node[state, right of=iris] (retina) {Retina};
	
	\draw (iris) edge[bend right,above] node{$\Delta d < \theta_\text{i2s}$} (sclera)
	(sclera) edge[bend right,below] node{$\Delta d > \theta_\text{s2i}$} (iris)
	(iris) edge[bend right,below] node{$\Delta d > \theta_\text{i2r}$} (retina)
	(retina) edge[bend right,above] node{$\Delta d < \theta_\text{r2i}$} (iris);
	\end{tikzpicture}
